Adaptive shape optimization with NURBS designs and PHT-splines for solution approximation in time-harmonic acoustics

Geometry Independent Field approximaTion (GIFT) was proposed as a generalization of Isogeometric analysis (IGA), where different types of splines are used for the parameterization of the computational domain and approximation of the unknown solution. GIFT with Non-Uniform Rational B-Splines (NUBRS) for the geometry and PHT-splines for the solution approximation were successfully applied to problems of time-harmonic acoustics, where it was shown that in some cases, adaptive PHT-spline mesh yields highly accurate solutions at lower computational cost than methods with uniform refinement. Therefore, it is of interest to investigate performance of GIFT for shape optimization problems, where NURBS are used to model the boundary with their control points being the design variables and PHT-splines are used to approximate the solution adaptively to the boundary changes during the optimization process. In this work we demonstrate the application of GIFT for 2D acoustic shape optimization problems and, using three benchmark examples, we show that the method yields accurate solutions with significant computational savings in terms of the number of degrees of freedom and computational time.

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-estimator-conv-1-var-adapt.txt <==
x y z
120	0.0300695138717065	-1.74339508096009
360	0.00304685914804688	-1.74353266495383
652	0.00199928617640748	-1.74353394881113
868	0.00142211557180963	-1.74353510675807
992	0.00102371788976344	-1.74353543985651
1100	0.000677701576854001	-1.74353572810461
1224	0.000346526968607576	-1.74353609124822
1732	0.000284301016859925	-1.74353611021239
2272	0.000234120786136160	-1.74353612647614
2656	0.000195023142485183	-1.74353613707549
3092	0.000159158966336494	-1.74353614474708
3400	0.000130224510231668	-1.74353615258249
3624	0.000111005388954380	-1.74353615603221
3832	9.22272084181222e-05	-1.74353616082797

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-estimator-conv-1-var-uniform.txt <==
x y z
120	0.0300695138717065	-1.74339508096009
360	0.00304685914804688	-1.74353266495383
1224	0.000346526968607591	-1.74353609124821
4488	4.12007762399003e-05	-1.74353616739834

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-estimator-conv-3-vars-adapt.txt <==
x y z
120	0.378431987521775	-0.744527105236870
360	0.0677294570059336	-0.782375384103506
452	0.0486904442489439	-0.782112389990350
544	0.0388223638062537	-0.781842235794026
652	0.0263335599041001	-0.781713223381905
760	0.0173058845541678	-0.781347852040821
800	0.0143058542371775	-0.781342521868059
840	0.0117649875560336	-0.781337722047313
948	0.00983909554342966	-0.781341890224360
1096	0.00803415658441293	-0.781348697273437
1308	0.00654743478946911	-0.781349862866670
1472	0.00530833162441752	-0.781357704585312
1560	0.00446667103211511	-0.781353072228440
1688	0.00368653111640714	-0.781350435579114
1892	0.00301666875041873	-0.781344397316727
2204	0.00243797648673000	-0.781341438951134
2432	0.00200033537640305	-0.781341263080683
2592	0.00166419083274383	-0.781341190155768
2768	0.00142280807929013	-0.781341146058797
3092	0.00119191029157067	-0.781341044986409
3440	0.00101569769116544	-0.781340814751459
3840	0.000848289200420836	-0.781340714834694
4200	0.000723779638013904	-0.781340492074195
4608	0.000618872888997340	-0.781340374134428
5144	0.000527813064012113	-0.781340339509481
5656	0.000453242239881893	-0.781340315995602
6184	0.000390406029133537	-0.781340267477140
6916	0.000333621284634666	-0.781340260246973
7640	0.000283008099893355	-0.781340247315868
8760	0.000239556175605475	-0.781340237946464
9688	0.000204077311168218	-0.781340226073200
10748	0.000171834414078689	-0.781340221268019
11772	0.000147578778101589	-0.781340213022945
12832	0.000125998410942739	-0.781340209055700
13984	0.000107868356857980	-0.781340204964580
15180	9.16740044651894e-05	-0.781340204508276
16628	7.82156703600070e-05	-0.781340203210525
18144	6.73046382796955e-05	-0.781340203022147
20152	5.71557240896358e-05	-0.781340201554706
22432	4.88161308545581e-05	-0.781340200776838
24976	4.17358736639800e-05	-0.781340200282839
27796	3.56258303464955e-05	-0.781340199823187
30812	3.05015591555061e-05	-0.781340199519048
34284	2.59655987981882e-05	-0.781340199298673
38136	2.22076169033701e-05	-0.781340199090687
42468	1.90130012077679e-05	-0.781340198981724
46956	1.62666431530524e-05	-0.781340198925698
51868	1.39296917847596e-05	-0.781340198881280
57608	1.19276230734985e-05	-0.781340198882873
64060	1.02552548233661e-05	-0.781340198946370
71872	8.83823680429324e-06	-0.781340198941251

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-estimator-conv-3-vars-uniform.txt <==
x y z
120	0.378431987521775	-0.744527105236870
360	0.0677294570059336	-0.782375384103506
1224	0.0147368060619684	-0.781369154343115
4488	0.00179075953434151	-0.781340942533187
17160	0.000232325353789123	-0.781340220575093
67080	2.83950368690802e-05	-0.781340199569158



==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-estimator-conv-6-vars-adapt.txt <==
x y z
120	0.310400855439197	-0.687102759428424
360	0.0659950209244233	-0.726776360948103
452	0.0477557757631485	-0.726510010813022
544	0.0384131867690455	-0.726237707154549
652	0.0262397683536854	-0.726107575761954
760	0.0172988586325288	-0.725773027603393
800	0.0143393172135149	-0.725768211471971
840	0.0117883636214787	-0.725763709227362
948	0.00989348861628375	-0.725767374429216
1096	0.00806919690511081	-0.725773409596069
1308	0.00656020359030752	-0.725774644783295
120	0.378431987521775	-0.744527105236870
360	0.0677294570059336	-0.782375384103506
452	0.0486904442489439	-0.782112389990350
544	0.0388223638062537	-0.781842235794026
652	0.0263335599041001	-0.781713223381905
760	0.0173058845541678	-0.781347852040821
800	0.0143058542371775	-0.781342521868059
840	0.0117649875560336	-0.781337722047313
948	0.00983909554342966	-0.781341890224360
1096	0.00803415658441293	-0.781348697273437
1308	0.00654743478946911	-0.781349862866670
1472	0.00530833162441752	-0.781357704585312
1560	0.00446667103211511	-0.781353072228440
1688	0.00368653111640714	-0.781350435579114
1892	0.00301666875041873	-0.781344397316727
2204	0.00243797648673000	-0.781341438951134
2432	0.00200033537640305	-0.781341263080683
2592	0.00166419083274383	-0.781341190155768
2768	0.00142280807929013	-0.781341146058797
3092	0.00119191029157067	-0.781341044986409
3440	0.00101569769116544	-0.781340814751459
3840	0.000848289200420836	-0.781340714834694
4200	0.000723779638013904	-0.781340492074195
4608	0.000618872888997340	-0.781340374134428
5144	0.000527813064012113	-0.781340339509481
5656	0.000453242239881893	-0.781340315995602
6184	0.000390406029133537	-0.781340267477140
6916	0.000333621284634666	-0.781340260246973
7640	0.000283008099893355	-0.781340247315868
8760	0.000239556175605475	-0.781340237946464
9688	0.000204077311168218	-0.781340226073200
10748	0.000171834414078689	-0.781340221268019
11772	0.000147578778101589	-0.781340213022945
12832	0.000125998410942739	-0.781340209055700
13984	0.000107868356857980	-0.781340204964580
15180	9.16740044651894e-05	-0.781340204508276
16628	7.82156703600070e-05	-0.781340203210525
18144	6.73046382796955e-05	-0.781340203022147
20152	5.71557240896358e-05	-0.781340201554706
22432	4.88161308545581e-05	-0.781340200776838
24976	4.17358736639800e-05	-0.781340200282839
27796	3.56258303464955e-05	-0.781340199823187
30812	3.05015591555061e-05	-0.781340199519048
34284	2.59655987981882e-05	-0.781340199298673
38136	2.22076169033701e-05	-0.781340199090687
42468	1.90130012077679e-05	-0.781340198981724
46956	1.62666431530524e-05	-0.781340198925698
51868	1.39296917847596e-05	-0.781340198881280
57608	1.19276230734985e-05	-0.781340198882873
64060	1.02552548233661e-05	-0.781340198946370
71872	8.83823680429324e-06	-0.781340198941251

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-estimator-conv-6-vars-uniform.txt <==
x y z
120	0.378431987521775	-0.744527105236870
360	0.0677294570059336	-0.782375384103506
1224	0.0147368060619684	-0.781369154343115
4488	0.00179075953434151	-0.781340942533187
17160	0.000232325353789123	-0.781340220575093
67080	2.83950368690802e-05	-0.781340199569158

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-analytical-data-BGT1.txt <==
x y
0.5 -0.334924
0.51 -0.356338
0.52 -0.378446
0.53 -0.401233
0.54 -0.42468
0.55 -0.448769
0.56 -0.473475
0.57 -0.498776
0.58 -0.524645
0.59 -0.551055
0.6 -0.577977
0.61 -0.605379
0.62 -0.63323
0.63 -0.661496
0.64 -0.690143
0.65 -0.719133
0.66 -0.748432
0.67 -0.778001
0.68 -0.807802
0.69 -0.837797
0.7 -0.867946
0.71 -0.898209
0.72 -0.928548
0.73 -0.958923
0.74 -0.989295
0.75 -1.01962
0.76 -1.04987
0.77 -1.08
0.78 -1.10998
0.79 -1.13975
0.8 -1.1693
0.81 -1.19859
0.82 -1.22758
0.83 -1.25624
0.84 -1.28453
0.85 -1.31243
0.86 -1.33991
0.87 -1.36694
0.88 -1.39349
0.89 -1.41954
0.9 -1.44507
0.91 -1.47005
0.92 -1.49446
0.93 -1.51828
0.94 -1.5415
0.95 -1.5641
0.96 -1.58605
0.97 -1.60736
0.98 -1.62801
0.99 -1.64798
1. -1.66727
1.01 -1.68586
1.02 -1.70375
1.03 -1.72094
1.04 -1.73742
1.05 -1.75318
1.06 -1.76822
1.07 -1.78255
1.08 -1.79615
1.09 -1.80902
1.1 -1.82117
1.11 -1.83261
1.12 -1.84331
1.13 -1.8533
1.14 -1.86258
1.15 -1.87113
1.16 -1.87898
1.17 -1.88612
1.18 -1.89255
1.19 -1.89828
1.2 -1.90331
1.21 -1.90765
1.22 -1.91131
1.23 -1.91427
1.24 -1.91655
1.25 -1.91816
1.26 -1.91909
1.27 -1.91935
1.28 -1.91894
1.29 -1.91787
1.3 -1.91614
1.31 -1.91374
1.32 -1.91069
1.33 -1.90699
1.34 -1.90262
1.35 -1.89761
1.36 -1.89194
1.37 -1.88562
1.38 -1.87865
1.39 -1.87102
1.4 -1.86274
1.41 -1.85381
1.42 -1.84422
1.43 -1.83397
1.44 -1.82306
1.45 -1.81148
1.46 -1.79924
1.47 -1.78633
1.48 -1.77274
1.49 -1.75848
1.5 -1.74354
1.51 -1.72791
1.52 -1.71158
1.53 -1.69457
1.54 -1.67685
1.55 -1.65842
1.56 -1.63929
1.57 -1.61944
1.58 -1.59886
1.59 -1.57756
1.6 -1.55552
1.61 -1.53274
1.62 -1.50922
1.63 -1.48495
1.64 -1.45991
1.65 -1.43412
1.66 -1.40755
1.67 -1.38021
1.68 -1.35209
1.69 -1.32317
1.7 -1.29347
1.71 -1.26296
1.72 -1.23164
1.73 -1.19952
1.74 -1.16657
1.75 -1.13279
1.76 -1.09818
1.77 -1.06274
1.78 -1.02644
1.79 -0.989298
1.8 -0.951291
1.81 -0.912417
1.82 -0.87267
1.83 -0.832041
1.84 -0.790524
1.85 -0.74811
1.86 -0.704795
1.87 -0.660569
1.88 -0.615425
1.89 -0.569358
1.9 -0.522359
1.91 -0.474423
1.92 -0.425544
1.93 -0.375714
1.94 -0.32493
1.95 -0.273188
1.96 -0.220482
1.97 -0.166811
1.98 -0.112174
1.99 -0.056569542117330

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-analytical-data.txt <==
x y
0.5	-0.36435
0.51	-0.388077
0.52	-0.412611
0.53	-0.437934
0.54	-0.464028
0.55	-0.490872
0.56	-0.518443
0.57	-0.546713
0.58	-0.575655
0.59	-0.605237
0.6	-0.635428
0.61	-0.666192
0.62	-0.697492
0.63	-0.72929
0.64	-0.761545
0.65	-0.794216
0.66	-0.827259
0.67	-0.86063
0.68	-0.894283
0.69	-0.928172
0.7	-0.962249
0.71	-0.996468
0.72	-1.03078
0.73	-1.06513
0.74	-1.09948
0.75	-1.13378
0.76	-1.16798
0.77	-1.20203
0.78	-1.23588
0.79	-1.2695
0.8	-1.30285
0.81	-1.33582
0.82	-1.36844
0.83	-1.40064
0.84	-1.43239
0.85	-1.46364
0.86	-1.49435
0.87	-1.5245
0.88	-1.55404
0.89	-1.58295
0.9	-1.61119
0.91	-1.63873
0.92	-1.66556
0.93	-1.69163
0.94	-1.71694
0.95	-1.74146
0.96	-1.76516
0.97	-1.78804
0.98	-1.81008
0.99	-1.83126
1.	-1.85158
1.01	-1.87102
1.02	-1.88957
1.03	-1.90724
1.04	-1.924
1.05	-1.93987
1.06	-1.95484
1.07	-1.96891
1.08	-1.98207
1.09	-1.99434
1.1	-2.00571
1.11	-2.0162
1.12	-2.02579
1.13	-2.03451
1.14	-2.04236
1.15	-2.04935
1.16	-2.05549
1.17	-2.06077
1.18	-2.06523
1.19	-2.06886
1.2	-2.07168
1.21	-2.07369
1.22	-2.07492
1.23	-2.07537
1.24	-2.07504
1.25	-2.07397
1.26	-2.07215
1.27	-2.06959
1.28	-2.06631
1.29	-2.06233
1.3	-2.05764
1.31	-2.05227
1.32	-2.04621
1.33	-2.03949
1.34	-2.03211
1.35	-2.02407
1.36	-2.01539
1.37	-2.00608
1.38	-1.99613
1.39	-1.98557
1.4	-1.97439
1.41	-1.96259
1.42	-1.95019
1.43	-1.93718
1.44	-1.92357
1.45	-1.90936
1.46	-1.89455
1.47	-1.87915
1.48	-1.86314
1.49	-1.84653
1.5	-1.82932
1.51	-1.81151
1.52	-1.79309
1.53	-1.77405
1.54	-1.7544
1.55	-1.73412
1.56	-1.71322
1.57	-1.69167
1.58	-1.66948
1.59	-1.64664
1.6	-1.62313
1.61	-1.59895
1.62	-1.57409
1.63	-1.54854
1.64	-1.52228
1.65	-1.4953
1.66	-1.46759
1.67	-1.43915
1.68	-1.40995
1.69	-1.37998
1.7	-1.34924
1.71	-1.3177
1.72	-1.28535
1.73	-1.25219
1.74	-1.21818
1.75	-1.18334
1.76	-1.14762
1.77	-1.11104
1.78	-1.07356
1.79	-1.03518
1.8	-0.995888
1.81	-0.955665
1.82	-0.914499
1.83	-0.872379
1.84	-0.829292
1.85	-0.785227
1.86	-0.740171
1.87	-0.694114
1.88	-0.647045
1.89	-0.598954
1.9	-0.54983
1.91	-0.499665
1.92	-0.44845
1.93	-0.396176
1.94	-0.342835
1.95	-0.288419
1.96	-0.232922
1.97	-0.176338
1.98	-0.11866
1.99	-0.059882
2.	0.

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-1-var-GIFT.txt <==
x y
1	-1.74E+00
2	-1.88E+00
3	-1.92E+00
4	-1.92E+00
5	-1.92E+00
6	-1.92E+00

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-1-var-adaptive.txt <==
x y z
1	2	-1.7435360000000
2	8	-1.8818170000000
3	10	-1.9193310000000
4	12	-1.9193560000000
5	14	-1.9193560000000
6	15	-1.9193560000000

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-1-var-uniform.txt <==
x y z
1	2	-1.7435360000
2	8	-1.8818170000
3	10	-1.9193310000
4	12	-1.9193560000
5	14	-1.9193560000

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-1-var.txt <==
x y
1    -1.743419  
2    -1.856057  
3    -1.919222
4    -1.919275 
5    -1.919275  

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-3-var-adaptive.txt <==
x y z
1	4	-0.49218020
2	8	-1.48853500
3	13	-1.62909800
4	17	-1.91978200
5	21	-1.93245100
6	25	-1.98231300
7	29	-1.98405300
8	33	-1.98484900
9	37	-1.98498200
10	41	-1.98500200
11	45	-1.98500200
12	49	-1.98500200
13	53	-1.98500200

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-3-var-uniform.txt <==
x y z
1	4	-0.49218020
2	8	-1.48853500
3	13	-1.62909800
4	17	-1.91978100
5	21	-1.93245100
6	25	-1.98231200
7	29	-1.98405300
8	33	-1.98484900
9	37	-1.98498200
10	41	-1.98500200
11	45	-1.98500200
12	49	-1.98500200
13	50	-1.98500200

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-4-var-GIFT.txt <==
x y
1	-5.84726E-01
2	-1.48594E+00
3	-1.60980E+00
4	-1.85510E+00
5	-1.89108E+00
6	-1.91068E+00
7	-1.91151E+00
8	-1.91254E+00
9	-1.91258E+00
10	-1.91262E+00
11	-1.91262E+00
12	-1.91262E+00
13	-1.91262E+00
14	-1.91262E+00

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-4-var.txt <==
x y
    1          -5.848150e-01  
    2          -1.485858e+00  
    3          -1.609765e+00  
    4          -1.855104e+00       
    5          -1.891216e+00       
    6          -1.910654e+00       
    7          -1.911499e+00       
    8          -1.912538e+00       
    9          -1.912574e+00       
    10          -1.912612e+00       
   11          -1.912619e+00       
   12          -1.912620e+00      
   13          -1.912620e+00       
   14          -1.912620e+00     

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-6-var-adaptive.txt <==
x y z
1	7	-0.7257660
2	14	-1.4133640
3	23	-1.6174840
4	30	-2.2138720
5	37	-2.2648190
6	44	-2.3177390
7	51	-2.3551320
8	58	-2.3586190
9	65	-2.3588250
10	72	-2.3588750
11	79	-2.3588830
12	86	-2.3588840
13	93	-2.3588850
14	100	-2.3588850
15	107	-2.3588850
16	114	-2.3588850
17	121	-2.3588850
18	129	-2.3588850
19	138	-2.3588850

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-6-var-uniform.txt <==
x y z
1	7	-0.72576600
2	14	-1.41337600
3	23	-1.61748600
4	30	-2.21387000
5	37	-2.26482600
6	44	-2.31774300
7	51	-2.35513200
8	58	-2.35861900
9	65	-2.35882500
10	72	-2.35887500
11	79	-2.35888400
12	86	-2.35888500
13	93	-2.35888500
14	100	-2.35888500
15	107	-2.35888600
16	114	-2.35888600
17	121	-2.35888600
18	128	-2.35888600
19	146	-2.35888600
20	153	-2.35888600
21	160	-2.35888600
22	176	-2.35888600


==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-8-var-GIFT.txt <==
x y
1	-8.30E-01
2	-1.50E+00
3	-1.82E+00
4	-1.94E+00
5	-2.19018E+00
6	-2.24746E+00
7	-2.26142E+00
8	-2.27473E+00
9	-2.27642E+00
10	-2.27659E+00
11	-2.27674E+00
12	-2.27681E+00
13	-2.27686E+00
14	-2.27688E+00
15	-2.27688E+00
16	-2.27688E+00
17	-2.27689E+00
18	-2.27689E+00
19	-2.28E+00
20	-2.28E+00
21	-2.28E+00
22	-2.28E+00
23	-2.28E+00
24	-2.28E+00
25	-2.28E+00
26	-2.28E+00
27	-2.28E+00
28	-2.28E+00
29	-2.28E+00
30	-2.28E+00
31	-2.28E+00
32	-2.28E+00
33	-2.28E+00

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-convergence-8-var.txt <==
x y    
    1           -8.299913e-01
    2          -1.503329e+00 
    3          -1.820512e+00 
    4          -1.938657e+00 
    5          -2.190091e+00 
    6          -2.247248e+00 
    7          -2.261359e+00 
    8          -2.274663e+00  
    9          -2.276366e+00 
    10          -2.276533e+00 
   11          -2.276682e+00
   12          -2.276759e+00
   13          -2.276804e+00
   14          -2.276824e+00
   15          -2.276829e+00
   16          -2.276830e+00
   17          -2.276830e+00
   18          -2.276830e+00
   19          -2.276830e+00
   20          -2.276830e+00
   21          -2.276830e+00
   22          -2.276830e+00
   23          -2.276830e+00
   24          -2.276830e+00
   25          -2.276830e+00
   26          -2.276830e+00

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/benchmark-obj-numerical-data-BGT1.txt <==
x y
0.5  -0.334924298292728
0.600000000000000  -0.577976640173475
0.700000000000000  -0.867945342072955
0.800000000000000  -1.169304632122919
0.900000000000000  -1.445070470648227
1.000000000000000  -1.667265575374294
1.100000000000000  -1.821174907819366
1.200000000000000  -1.903313506587531
1.300000000000000  -1.916138655199606
1.400000000000000  -1.862743217873084
1.500000000000000  -1.743536166325578
1.600000000000000  -1.555520895998473
1.700000000000000  -1.293466688435598
1.800000000000000  -0.951291047667738
1.900000000000000  -0.522359408932002
1.99 -0.056569542117330


==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/cylinder_cpts_test.txt <==
x y
1 0
1 0.3249
0.9708 0.7053
0.8817 1.2135
0.3249 1
0 1

==> Sections/Shape-optimization-examples/Benchmark-cylinder/Benchmark-cylinder-Figures/cylinder_optim_inner_boundary.txt <==
x y
9.999767e-01 2.577804e-02             
9.999066e-01 5.112502e-02             
9.997899e-01 7.604093e-02             
9.996265e-01 1.005258e-01             
9.994164e-01 1.245795e-01             
9.991596e-01 1.482023e-01             
9.988562e-01 1.713939e-01             
9.985060e-01 1.941545e-01             
9.981092e-01 2.164840e-01             
9.976656e-01 2.383824e-01             
9.971754e-01 2.598498e-01             
9.966385e-01 2.808861e-01             
9.960549e-01 3.014913e-01             
9.954246e-01 3.216655e-01             
9.947477e-01 3.414086e-01             
9.940240e-01 3.607207e-01             
9.932537e-01 3.796016e-01             
9.924366e-01 3.980515e-01             
9.915729e-01 4.160704e-01             
9.906625e-01 4.336581e-01             
9.897054e-01 4.508148e-01             
9.887017e-01 4.675405e-01             
9.876512e-01 4.838351e-01             
9.865540e-01 4.996986e-01             
9.854102e-01 5.151310e-01             
9.841950e-01 5.304501e-01             
9.828839e-01 5.459736e-01             
9.814769e-01 5.617016e-01             
9.799739e-01 5.776340e-01             
9.783750e-01 5.937707e-01             
9.766802e-01 6.101119e-01             
9.748894e-01 6.266575e-01             
9.730026e-01 6.434076e-01             
9.710199e-01 6.603620e-01             
9.689413e-01 6.775209e-01             
9.667668e-01 6.948842e-01             
9.644963e-01 7.124519e-01             
9.621298e-01 7.302240e-01             
9.596674e-01 7.482005e-01             
9.571091e-01 7.663815e-01             
9.544548e-01 7.847668e-01             
9.517046e-01 8.033566e-01             
9.488585e-01 8.221508e-01             
9.459164e-01 8.411494e-01             
9.428784e-01 8.603525e-01             
9.397444e-01 8.797599e-01             
9.365145e-01 8.993718e-01             
9.331887e-01 9.191881e-01             
9.297669e-01 9.392088e-01             
9.262491e-01 9.594339e-01             
9.223093e-01 9.791839e-01             
9.176214e-01 9.977791e-01             
9.121852e-01 1.015220e+00             
9.060009e-01 1.031505e+00             
8.990683e-01 1.046636e+00             
8.913876e-01 1.060613e+00             
8.829587e-01 1.073434e+00             
8.737816e-01 1.085101e+00             
8.638563e-01 1.095613e+00             
8.531829e-01 1.104970e+00             
8.417612e-01 1.113173e+00             
8.295914e-01 1.120221e+00             
8.166734e-01 1.126114e+00             
8.030072e-01 1.130853e+00             
7.885928e-01 1.134436e+00             
7.734302e-01 1.136865e+00             
7.575195e-01 1.138139e+00             
7.408605e-01 1.138259e+00             
7.234534e-01 1.137224e+00             
7.052981e-01 1.135034e+00             
6.863946e-01 1.131689e+00             
6.667429e-01 1.127190e+00             
6.463431e-01 1.121535e+00             
6.251950e-01 1.114726e+00             
6.032988e-01 1.106763e+00             
5.809540e-01 1.098393e+00             
5.584603e-01 1.090364e+00             
5.358176e-01 1.082677e+00             
5.130260e-01 1.075332e+00             
4.900855e-01 1.068328e+00             
4.669961e-01 1.061666e+00             
4.437577e-01 1.055346e+00             
4.203704e-01 1.049367e+00             
3.968342e-01 1.043730e+00             
3.731490e-01 1.038435e+00             
3.493149e-01 1.033481e+00             
3.253319e-01 1.028869e+00             
3.012000e-01 1.024598e+00             
2.769191e-01 1.020669e+00             
2.524893e-01 1.017082e+00             
2.279105e-01 1.013836e+00             
2.031828e-01 1.010933e+00             
1.783062e-01 1.008370e+00             
1.532807e-01 1.006150e+00             
1.281063e-01 1.004271e+00             
1.027829e-01 1.002733e+00             
7.731054e-02 1.001537e+00             
5.168929e-02 1.000683e+00             
2.591911e-02 1.000171e+00   

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/1000-FEM-shape.txt <==
1	0.3
0.999526316	0.29920578
0.999052632	0.298412825
0.998578947	0.297621135
0.998105263	0.296830712
0.997631579	0.296041553
0.997157895	0.295253661
0.996684211	0.294467034
0.996210526	0.293681672
0.995736842	0.292897576
0.995263158	0.292114746
0.994789474	0.291333181
0.994315789	0.290552882
0.993842105	0.289773848
0.993368421	0.28899608
0.992894737	0.288219578
0.992421053	0.287444341
0.991947368	0.28667037
0.991473684	0.285897664
0.991	0.285126224
0.990526316	0.284356049
0.990052632	0.28358714
0.989578947	0.282819497
0.989105263	0.282053119
0.988631579	0.281288006
0.988157895	0.28052416
0.987684211	0.279761578
0.987210526	0.279000263
0.986736842	0.278240213
0.986263158	0.277481428
0.985789474	0.276723909
0.985315789	0.275967656
0.984842105	0.275212668
0.984368421	0.274458946
0.983894737	0.273706489
0.983421053	0.272955298
0.982947368	0.272205373
0.982473684	0.271456713
0.982	0.270709319
0.981526316	0.26996319
0.981052632	0.269218327
0.980578947	0.268474729
0.980105263	0.267732397
0.979631579	0.26699133
0.979157895	0.26625153
0.978684211	0.265512994
0.978210526	0.264775724
0.977736842	0.26403972
0.977263158	0.263304982
0.976789474	0.262571509
0.976315789	0.261839301
0.975842105	0.261108359
0.975368421	0.260378683
0.974894737	0.25965028
0.974421053	0.258923381
0.973947368	0.258198088
0.973473684	0.2574744
0.973	0.256752319
0.972526316	0.256031843
0.972052632	0.255312973
0.971578947	0.25459571
0.971105263	0.253880052
0.970631579	0.253166
0.970157895	0.252453554
0.969684211	0.251742714
0.969210526	0.25103348
0.968736842	0.250325852
0.968263158	0.24961983
0.967789474	0.248915414
0.967315789	0.248212604
0.966842105	0.2475114
0.966368421	0.246811801
0.965894737	0.246113809
0.965421053	0.245417423
0.964947368	0.244722642
0.964473684	0.244029468
0.964	0.243337899
0.963526316	0.242647937
0.963052632	0.24195958
0.962578947	0.241272829
0.962105263	0.240587685
0.961631579	0.239904146
0.961157895	0.239222213
0.960684211	0.238541886
0.960210526	0.237863165
0.959736842	0.23718605
0.959263158	0.236510541
0.958789474	0.235836638
0.958315789	0.235164341
0.957842105	0.234493649
0.957368421	0.233824564
0.956894737	0.233157085
0.956421053	0.232491211
0.955947368	0.231826944
0.955473684	0.231164282
0.955	0.230503227
0.954526316	0.229843777
0.954052632	0.229185934
0.953578947	0.228529696
0.953105263	0.227875064
0.952631579	0.227222038
0.952157895	0.226570619
0.951684211	0.225920805
0.951210526	0.225272597
0.950736842	0.224625995
0.950263158	0.223980999
0.949789474	0.223337599
0.949315789	0.222695722
0.948842105	0.222055354
0.948368421	0.221416494
0.947894737	0.220779141
0.947421053	0.220143298
0.946947368	0.219508962
0.946473684	0.218876134
0.946	0.218244815
0.945526316	0.217615003
0.945052632	0.2169867
0.944578947	0.216359905
0.944105263	0.215734618
0.943631579	0.21511084
0.943157895	0.214488569
0.942684211	0.213867807
0.942210526	0.213248553
0.941736842	0.212630807
0.941263158	0.212014569
0.940789474	0.211399839
0.940315789	0.210786617
0.939842105	0.210174904
0.939368421	0.209564699
0.938894737	0.208956002
0.938421053	0.208348813
0.937947368	0.207743132
0.937473684	0.207138959
0.937	0.206536295
0.936526316	0.205935138
0.936052632	0.20533549
0.935578947	0.20473735
0.935105263	0.204140718
0.934631579	0.203545595
0.934157895	0.202951979
0.933684211	0.202359872
0.933210526	0.201769273
0.932736842	0.201180181
0.932263158	0.200592598
0.931789474	0.200006524
0.931315789	0.199421957
0.930842105	0.198838899
0.930368421	0.198257348
0.929894737	0.197677306
0.929421053	0.197098772
0.928947368	0.196521746
0.928473684	0.195946229
0.928	0.195372219
0.927526316	0.194799718
0.927052632	0.194228725
0.926578947	0.19365924
0.926105263	0.193091263
0.925631579	0.192524794
0.925157895	0.191959833
0.924684211	0.191396359
0.924210526	0.190834301
0.923736842	0.190273653
0.923263158	0.189714415
0.922789474	0.189156588
0.922315789	0.188600171
0.921842105	0.188045164
0.921368421	0.187491568
0.920894737	0.186939382
0.920421053	0.186388607
0.919947368	0.185839242
0.919473684	0.185291287
0.919	0.184744743
0.918526316	0.184199609
0.918052632	0.183655885
0.917578947	0.183113572
0.917105263	0.182572669
0.916631579	0.182033177
0.916157895	0.181495094
0.915684211	0.180958423
0.915210526	0.180423161
0.914736842	0.17988931
0.914263158	0.179356869
0.913789474	0.178825839
0.913315789	0.178296219
0.912842105	0.17776801
0.912368421	0.17724121
0.911894737	0.176715821
0.911421053	0.176191843
0.910947368	0.175669275
0.910473684	0.175148117
0.91	0.17462837
0.909526316	0.174110033
0.909052632	0.173593106
0.908578947	0.17307759
0.908105263	0.172563484
0.907631579	0.172050788
0.907157895	0.171539503
0.906684211	0.171029628
0.906210526	0.170521163
0.905736842	0.170014109
0.905263158	0.169508465
0.904789474	0.169004232
0.904315789	0.168501409
0.903842105	0.167999996
0.903368421	0.167499994
0.902894737	0.167001402
0.902421053	0.166504221
0.901947368	0.166008449
0.901473684	0.165514089
0.901	0.165021138
0.900526316	0.164529598
0.900052632	0.164039468
0.899578947	0.16355071
0.899105263	0.163063265
0.898631579	0.162577133
0.898157895	0.162092313
0.897684211	0.161608806
0.897210526	0.161126612
0.896736842	0.16064573
0.896263158	0.16016616
0.895789474	0.159687904
0.895315789	0.159210959
0.894842105	0.158735328
0.894368421	0.158261008
0.893894737	0.157788002
0.893421053	0.157316308
0.892947368	0.156845927
0.892473684	0.156376858
0.892	0.155909102
0.891526316	0.155442658
0.891052632	0.154977527
0.890578947	0.154513708
0.890105263	0.154051202
0.889631579	0.153590009
0.889157895	0.153130128
0.888684211	0.15267156
0.888210526	0.152214304
0.887736842	0.151758361
0.887263158	0.151303731
0.886789474	0.150850413
0.886315789	0.150398408
0.885842105	0.149947715
0.885368421	0.149498335
0.884894737	0.149050267
0.884421053	0.148603512
0.883947368	0.148158069
0.883473684	0.14771394
0.883	0.147271122
0.882526316	0.146829618
0.882052632	0.146389425
0.881578947	0.145950546
0.881105263	0.145512979
0.880631579	0.145076724
0.880157895	0.144641782
0.879684211	0.144208153
0.879210526	0.143775836
0.878736842	0.143344832
0.878263158	0.142915141
0.877789474	0.142486762
0.877315789	0.142059695
0.876842105	0.141633941
0.876368421	0.1412095
0.875894737	0.140786371
0.875421053	0.140364555
0.874947368	0.139944051
0.874473684	0.1395248
0.874	0.139106764
0.873526316	0.138689943
0.873052632	0.138274337
0.872578947	0.137859945
0.872105263	0.137446768
0.871631579	0.137034806
0.871157895	0.136624059
0.870684211	0.136214526
0.870210526	0.135806209
0.869736842	0.135399106
0.869263158	0.134993218
0.868789474	0.134588544
0.868315789	0.134185086
0.867842105	0.133782842
0.867368421	0.133381813
0.866894737	0.132981999
0.866421053	0.132583399
0.865947368	0.132186015
0.865473684	0.131789845
0.865	0.13139489
0.864526316	0.131001149
0.864052632	0.130608624
0.863578947	0.130217313
0.863105263	0.129827217
0.862631579	0.129438336
0.862157895	0.129050669
0.861684211	0.128664218
0.861210526	0.128278981
0.860736842	0.127894959
0.860263158	0.127512152
0.859789474	0.127130559
0.859315789	0.126750182
0.858842105	0.126371019
0.858368421	0.12599307
0.857894737	0.125616337
0.857421053	0.125240819
0.856947368	0.124866515
0.856473684	0.124493426
0.856	0.124121552
0.855526316	0.123750892
0.855052632	0.123381448
0.854578947	0.123013218
0.854105263	0.122646203
0.853631579	0.122280402
0.853157895	0.121915817
0.852684211	0.121552446
0.852210526	0.12119029
0.851736842	0.120829349
0.851263158	0.120469622
0.850789474	0.120111111
0.850315789	0.119753814
0.849842105	0.119397727
0.849368421	0.119042778
0.848894737	0.118688946
0.848421053	0.118336231
0.847947368	0.117984634
0.847473684	0.117634153
0.847	0.117284789
0.846526316	0.116936542
0.846052632	0.116589412
0.845578947	0.1162434
0.845105263	0.115898504
0.844631579	0.115554725
0.844157895	0.115212063
0.843684211	0.114870518
0.843210526	0.11453009
0.842736842	0.11419078
0.842263158	0.113852586
0.841789474	0.113515509
0.841315789	0.113179549
0.840842105	0.112844706
0.840368421	0.11251098
0.839894737	0.112178371
0.839421053	0.111846879
0.838947368	0.111516504
0.838473684	0.111187246
0.838	0.110859106
0.837526316	0.110532082
0.837052632	0.110206175
0.836578947	0.109881385
0.836105263	0.109557712
0.835631579	0.109235156
0.835157895	0.108913717
0.834684211	0.108593395
0.834210526	0.10827419
0.833736842	0.107956102
0.833263158	0.107639131
0.832789474	0.107323277
0.832315789	0.10700854
0.831842105	0.10669492
0.831368421	0.106382417
0.830894737	0.10607103
0.830421053	0.105760761
0.829947368	0.105451609
0.829473684	0.105143574
0.829	0.104836656
0.828526316	0.104530855
0.828052632	0.104226171
0.827578947	0.103922604
0.827105263	0.103620154
0.826631579	0.103318821
0.826157895	0.103018604
0.825684211	0.102719505
0.825210526	0.102421523
0.824736842	0.102124643
0.824263158	0.101828791
0.823789474	0.101533959
0.823315789	0.101240146
0.822842105	0.100947353
0.822368421	0.100655578
0.821894737	0.100364823
0.821421053	0.100075086
0.820947368	0.099786369
0.820473684	0.099498672
0.82	0.099211993
0.819526316	0.098926334
0.819052632	0.098641693
0.818578947	0.098358072
0.818105263	0.098075471
0.817631579	0.097793888
0.817157895	0.097513325
0.816684211	0.097233781
0.816210526	0.096955256
0.815736842	0.09667775
0.815263158	0.096401263
0.814789474	0.096125796
0.814315789	0.095851348
0.813842105	0.095577919
0.813368421	0.095305509
0.812894737	0.095034118
0.812421053	0.094763747
0.811947368	0.094494395
0.811473684	0.094226062
0.811	0.093958748
0.810526316	0.093692453
0.810052632	0.093427178
0.809578947	0.093162922
0.809105263	0.092899685
0.808631579	0.092637467
0.808157895	0.092376269
0.807684211	0.092116089
0.807210526	0.091856929
0.806736842	0.091598788
0.806263158	0.091341666
0.805789474	0.091085564
0.805315789	0.090830481
0.804842105	0.090576416
0.804368421	0.090323371
0.803894737	0.090071346
0.803421053	0.089820339
0.802947368	0.089570352
0.802473684	0.089321384
0.802	0.089073435
0.801526316	0.088826505
0.801052632	0.088580594
0.800578947	0.088335703
0.800105263	0.088091831
0.799631579	0.087848948
0.799157895	0.08760699
0.798684211	0.087365952
0.798210526	0.087125836
0.797736842	0.086886642
0.797263158	0.086648369
0.796789474	0.086411017
0.796315789	0.086174587
0.795842105	0.085939078
0.795368421	0.085704491
0.794894737	0.085470825
0.794421053	0.08523808
0.793947368	0.085006257
0.793473684	0.084775355
0.793	0.084545375
0.792526316	0.084316316
0.792052632	0.084088178
0.791578947	0.083860962
0.791105263	0.083634668
0.790631579	0.083409294
0.790157895	0.083184842
0.789684211	0.082961312
0.789210526	0.082738703
0.788736842	0.082517015
0.788263158	0.082296249
0.787789474	0.082076404
0.787315789	0.08185748
0.786842105	0.081639478
0.786368421	0.081422398
0.785894737	0.081206239
0.785421053	0.080991001
0.784947368	0.080776684
0.784473684	0.080563289
0.784	0.080350816
0.783526316	0.080139264
0.783052632	0.079928633
0.782578947	0.079718924
0.782105263	0.079510136
0.781631579	0.079302269
0.781157895	0.079095324
0.780684211	0.0788893
0.780210526	0.078684198
0.779736842	0.078480017
0.779263158	0.078276758
0.778789474	0.07807442
0.778315789	0.077873003
0.777842105	0.077672508
0.777368421	0.077472934
0.776894737	0.077274281
0.776421053	0.07707655
0.775947368	0.076879741
0.775473684	0.076683853
0.775	0.076488886
0.774526316	0.076294791
0.774052632	0.076101521
0.773578947	0.075909074
0.773105263	0.07571745
0.772631579	0.075526651
0.772157895	0.075336674
0.771684211	0.075147522
0.771210526	0.074959193
0.770736842	0.074771688
0.770263158	0.074585006
0.769789474	0.074399148
0.769315789	0.074214113
0.768842105	0.074029902
0.768368421	0.073846515
0.767894737	0.073663952
0.767421053	0.073482212
0.766947368	0.073301295
0.766473684	0.073121203
0.766	0.072941933
0.765526316	0.072763488
0.765052632	0.072585866
0.764578947	0.072409068
0.764105263	0.072233093
0.763631579	0.072057942
0.763157895	0.071883615
0.762684211	0.071710111
0.762210526	0.071537431
0.761736842	0.071365574
0.761263158	0.071194541
0.760789474	0.071024332
0.760315789	0.070854946
0.759842105	0.070686384
0.759368421	0.070518646
0.758894737	0.070351731
0.758421053	0.07018564
0.757947368	0.070020372
0.757473684	0.069855928
0.757	0.069692308
0.756526316	0.069529511
0.756052632	0.069367538
0.755578947	0.069206388
0.755105263	0.069046062
0.754631579	0.06888656
0.754157895	0.068727881
0.753684211	0.068570026
0.753210526	0.068412995
0.752736842	0.068256787
0.752263158	0.068101403
0.751789474	0.067946842
0.751315789	0.067793105
0.750842105	0.067640192
0.750368421	0.067488102
0.749894737	0.067336834
0.749421053	0.067186321
0.748947368	0.067036533
0.748473684	0.066887472
0.748	0.066739136
0.747526316	0.066591527
0.747052632	0.066444643
0.746578947	0.066298485
0.746105263	0.066153052
0.745631579	0.066008346
0.745157895	0.065864365
0.744684211	0.06572111
0.744210526	0.065578581
0.743736842	0.065436778
0.743263158	0.065295701
0.742789474	0.065155349
0.742315789	0.065015724
0.741842105	0.064876824
0.741368421	0.06473865
0.740894737	0.064601202
0.740421053	0.064464479
0.739947368	0.064328483
0.739473684	0.064193212
0.739	0.064058667
0.738526316	0.063924848
0.738052632	0.063791755
0.737578947	0.063659388
0.737105263	0.063527746
0.736631579	0.06339683
0.736157895	0.06326664
0.735684211	0.063137176
0.735210526	0.063008438
0.734736842	0.062880426
0.734263158	0.062753139
0.733789474	0.062626578
0.733315789	0.062500743
0.732842105	0.062375634
0.732368421	0.062251251
0.731894737	0.062127593
0.731421053	0.062004662
0.730947368	0.061882456
0.730473684	0.061760976
0.73	0.061640222
0.729526316	0.061520194
0.729052632	0.061400891
0.728578947	0.061282314
0.728105263	0.061164464
0.727631579	0.061047339
0.727157895	0.060930939
0.726684211	0.060815266
0.726210526	0.060700318
0.725736842	0.060586097
0.725263158	0.060472601
0.724789474	0.060359821
0.724315789	0.060247685
0.723842105	0.060136176
0.723368421	0.060025296
0.722894737	0.059915043
0.722421053	0.059805419
0.721947368	0.059696422
0.721473684	0.059588054
0.721	0.059480314
0.720526316	0.059373201
0.720052632	0.059266717
0.719578947	0.059160861
0.719105263	0.059055633
0.718631579	0.058951033
0.718157895	0.058847061
0.717684211	0.058743717
0.717210526	0.058641001
0.716736842	0.058538913
0.716263158	0.058437453
0.715789474	0.058336621
0.715315789	0.058236417
0.714842105	0.058136841
0.714368421	0.058037893
0.713894737	0.057939574
0.713421053	0.057841882
0.712947368	0.057744818
0.712473684	0.057648382
0.712	0.057552575
0.711526316	0.057457395
0.711052632	0.057362844
0.710578947	0.05726892
0.710105263	0.057175625
0.709631579	0.057082957
0.709157895	0.056990918
0.708684211	0.056899507
0.708210526	0.056808723
0.707736842	0.056718568
0.707263158	0.056629041
0.706789474	0.056540142
0.706315789	0.05645187
0.705842105	0.056364227
0.705368421	0.056277212
0.704894737	0.056190825
0.704421053	0.056105066
0.703947368	0.056019935
0.703473684	0.055935432
0.703	0.055851557
0.702526316	0.05576831
0.702052632	0.055685692
0.701578947	0.055603701
0.701105263	0.055522338
0.700631579	0.055441603
0.700157895	0.055361497
0.699684211	0.055281996
0.699210526	0.055203032
0.698736842	0.055124597
0.698263158	0.055046693
0.697789474	0.054969319
0.697315789	0.054892475
0.696842105	0.054816162
0.696368421	0.054740379
0.695894737	0.054665126
0.695421053	0.054590403
0.694947368	0.05451621
0.694473684	0.054442548
0.694	0.054369416
0.693526316	0.054296814
0.693052632	0.054224743
0.692578947	0.054153202
0.692105263	0.054082191
0.691631579	0.05401171
0.691157895	0.053941759
0.690684211	0.053872339
0.690210526	0.053803449
0.689736842	0.053735089
0.689263158	0.05366726
0.688789474	0.053599961
0.688315789	0.053533192
0.687842105	0.053466953
0.687368421	0.053401244
0.686894737	0.053336066
0.686421053	0.053271418
0.685947368	0.0532073
0.685473684	0.053143712
0.685	0.053080655
0.684526316	0.053018128
0.684052632	0.052956131
0.683578947	0.052894665
0.683105263	0.052833728
0.682631579	0.052773322
0.682157895	0.052713446
0.681684211	0.052654101
0.681210526	0.052595285
0.680736842	0.052537
0.680263158	0.052479245
0.679789474	0.052422021
0.679315789	0.052365326
0.678842105	0.052309162
0.678368421	0.052253528
0.677894737	0.052198425
0.677421053	0.052143851
0.676947368	0.052089808
0.676473684	0.052036295
0.676	0.051983313
0.675526316	0.05193086
0.675052632	0.051878938
0.674578947	0.051827651
0.674105263	0.051777155
0.673631579	0.051727454
0.673157895	0.051678546
0.672684211	0.051630433
0.672210526	0.051583114
0.671736842	0.051536588
0.671263158	0.051490857
0.670789474	0.051445919
0.670315789	0.051401776
0.669842105	0.051358427
0.669368421	0.051315871
0.668894737	0.05127411
0.668421053	0.051233142
0.667947368	0.051192969
0.667473684	0.051153589
0.667	0.051115004
0.666526316	0.051077212
0.666052632	0.051040214
0.665578947	0.051004011
0.665105263	0.050968601
0.664631579	0.050933986
0.664157895	0.050900164
0.663684211	0.050867137
0.663210526	0.050834903
0.662736842	0.050803463
0.662263158	0.050772818
0.661789474	0.050742966
0.661315789	0.050713908
0.660842105	0.050685645
0.660368421	0.050658175
0.659894737	0.050631499
0.659421053	0.050605618
0.658947368	0.05058053
0.658473684	0.050556236
0.658	0.050532736
0.657526316	0.050510031
0.657052632	0.050488119
0.656578947	0.050467001
0.656105263	0.050446677
0.655631579	0.050427147
0.655157895	0.050408412
0.654684211	0.05039047
0.654210526	0.050373322
0.653736842	0.050356968
0.653263158	0.050341408
0.652789474	0.050326642
0.652315789	0.05031267
0.651842105	0.050299492
0.651368421	0.050287109
0.650894737	0.050275519
0.650421053	0.050264723
0.649947368	0.050254717
0.649473684	0.050245136
0.649	0.050235739
0.648526316	0.050226525
0.648052632	0.050217495
0.647578947	0.050208649
0.647105263	0.050199986
0.646631579	0.050191507
0.646157895	0.050183212
0.645684211	0.0501751
0.645210526	0.050167172
0.644736842	0.050159428
0.644263158	0.050151867
0.643789474	0.05014449
0.643315789	0.050137297
0.642842105	0.050130287
0.642368421	0.050123461
0.641894737	0.050116819
0.641421053	0.05011036
0.640947368	0.050104085
0.640473684	0.050097994
0.64	0.050092086
0.639526316	0.050086362
0.639052632	0.050080821
0.638578947	0.050075465
0.638105263	0.050070292
0.637631579	0.050065302
0.637157895	0.050060496
0.636684211	0.050055874
0.636210526	0.050051436
0.635736842	0.050047181
0.635263158	0.05004311
0.634789474	0.050039222
0.634315789	0.050035519
0.633842105	0.050031998
0.633368421	0.050028662
0.632894737	0.050025509
0.632421053	0.05002254
0.631947368	0.050019754
0.631473684	0.050017153
0.631	0.050014734
0.630526316	0.0500125
0.630052632	0.050010449
0.629578947	0.050008582
0.629105263	0.050006898
0.628631579	0.050005398
0.628157895	0.050004082
0.627684211	0.05000295
0.627210526	0.050002001
0.626736842	0.050001235
0.626263158	0.050000654
0.625789474	0.050000256
0.625315789	0.050000042
0.624842105	0.050000001
0.624368421	0.050000001
0.623894737	0.050000001
0.623421053	0.050000001
0.622947368	0.050000001
0.622473684	0.050000001
0.622	0.050000001
0.621526316	0.050000001
0.621052632	0.050000001
0.620578947	0.050000001
0.620105263	0.050000001
0.619631579	0.050000001
0.619157895	0.050000001
0.618684211	0.050000001
0.618210526	0.050000001
0.617736842	0.050000001
0.617263158	0.050000001
0.616789474	0.050000001
0.616315789	0.050000001
0.615842105	0.050000001
0.615368421	0.050000001
0.614894737	0.050000001
0.614421053	0.050000001
0.613947368	0.050000001
0.613473684	0.050000001
0.613	0.050000001
0.612526316	0.050000001
0.612052632	0.050000001
0.611578947	0.050000001
0.611105263	0.050000001
0.610631579	0.050000001
0.610157895	0.050000001
0.609684211	0.050000001
0.609210526	0.050000001
0.608736842	0.050000001
0.608263158	0.050000001
0.607789474	0.050000001
0.607315789	0.050000001
0.606842105	0.050000001
0.606368421	0.050000001
0.605894737	0.050000001
0.605421053	0.050000001
0.604947368	0.050000001
0.604473684	0.050000001
0.604	0.050000001
0.603526316	0.050000001
0.603052632	0.050000001
0.602578947	0.050000001
0.602105263	0.050000001
0.601631579	0.050000001
0.601157895	0.050000001
0.600684211	0.050000001
0.600210526	0.050000001
0.599736842	0.050000001
0.599263158	0.050000001
0.598789474	0.050000001
0.598315789	0.050000001
0.597842105	0.050000001
0.597368421	0.050000001
0.596894737	0.050000001
0.596421053	0.050000001
0.595947368	0.050000001
0.595473684	0.050000001
0.595	0.050000001
0.594526316	0.050000001
0.594052632	0.050000001
0.593578947	0.050000001
0.593105263	0.050000001
0.592631579	0.050000001
0.592157895	0.050000001
0.591684211	0.050000001
0.591210526	0.050000001
0.590736842	0.050000001
0.590263158	0.050000001
0.589789474	0.050000001
0.589315789	0.050000001
0.588842105	0.050000001
0.588368421	0.050000001
0.587894737	0.050000001
0.587421053	0.050000001
0.586947368	0.050000001
0.586473684	0.050000001
0.586	0.050000001
0.585526316	0.050000001
0.585052632	0.050000001
0.584578947	0.050000001
0.584105263	0.050000001
0.583631579	0.050000001
0.583157895	0.050000001
0.582684211	0.050000001
0.582210526	0.050000001
0.581736842	0.050000001
0.581263158	0.050000001
0.580789474	0.050000001
0.580315789	0.050000001
0.579842105	0.050000001
0.579368421	0.050000001
0.578894737	0.050000001
0.578421053	0.050000001
0.577947368	0.050000001
0.577473684	0.050000001
0.577	0.050000001
0.576526316	0.050000001
0.576052632	0.050000001
0.575578947	0.050000001
0.575105263	0.050000001
0.574631579	0.050000001
0.574157895	0.050000001
0.573684211	0.050000001
0.573210526	0.050000001
0.572736842	0.050000001
0.572263158	0.050000001
0.571789474	0.050000001
0.571315789	0.050000001
0.570842105	0.050000001
0.570368421	0.050000001
0.569894737	0.050000001
0.569421053	0.050000001
0.568947368	0.050000001
0.568473684	0.050000001
0.568	0.050000001
0.567526316	0.050000001
0.567052632	0.050000001
0.566578947	0.050000001
0.566105263	0.050000001
0.565631579	0.050000001
0.565157895	0.050000001
0.564684211	0.050000001
0.564210526	0.050000001
0.563736842	0.050000001
0.563263158	0.050000001
0.562789474	0.050000001
0.562315789	0.050000001
0.561842105	0.050000001
0.561368421	0.050000001
0.560894737	0.050000001
0.560421053	0.050000001
0.559947368	0.050000001
0.559473684	0.050000001
0.559	0.050000001
0.558526316	0.050000001
0.558052632	0.050000001
0.557578947	0.050000001
0.557105263	0.050000001
0.556631579	0.050000001
0.556157895	0.050000001
0.555684211	0.050000001
0.555210526	0.050000001
0.554736842	0.050000001
0.554263158	0.050000001
0.553789474	0.050000001
0.553315789	0.050000001
0.552842105	0.050000001
0.552368421	0.050000001
0.551894737	0.050000001
0.551421053	0.050000001
0.550947368	0.050000001
0.550473684	0.050000001
0.55	0.050000001
0.549526316	0.050000001
0.549052632	0.050000001
0.548578947	0.050000001
0.548105263	0.050000001
0.547631579	0.050000001
0.547157895	0.050000001
0.546684211	0.050000001
0.546210526	0.050000001
0.545736842	0.050000001
0.545263158	0.050000001
0.544789474	0.050000001
0.544315789	0.050000001
0.543842105	0.050000001
0.543368421	0.050000001
0.542894737	0.050000001
0.542421053	0.050000001
0.541947368	0.050000001
0.541473684	0.050000001
0.541	0.050000001
0.540526316	0.050000001
0.540052632	0.050000001
0.539578947	0.050000001
0.539105263	0.050000001
0.538631579	0.050000001
0.538157895	0.050000001
0.537684211	0.050000001
0.537210526	0.050000001
0.536736842	0.050000001
0.536263158	0.050000001
0.535789474	0.050000001
0.535315789	0.050000001
0.534842105	0.050000001
0.534368421	0.050000001
0.533894737	0.050000001
0.533421053	0.050000001
0.532947368	0.050000001
0.532473684	0.050000001
0.532	0.050000001
0.531526316	0.050000001
0.531052632	0.050000001
0.530578947	0.050000001
0.530105263	0.050000001
0.529631579	0.050000001
0.529157895	0.050000001
0.528684211	0.050000001
0.528210526	0.050000001
0.527736842	0.050000001
0.527263158	0.050000001
0.526789474	0.050000001
0.526315789	0.050000001
0.525842105	0.050000001
0.525368421	0.050000001
0.524894737	0.050000001
0.524421053	0.050000001
0.523947368	0.050000001
0.523473684	0.050000001
0.523	0.050000001
0.522526316	0.050000001
0.522052632	0.050000001
0.521578947	0.050000001
0.521105263	0.050000001
0.520631579	0.050000001
0.520157895	0.050000001
0.519684211	0.050000001
0.519210526	0.050000001
0.518736842	0.050000001
0.518263158	0.050000001
0.517789474	0.050000001
0.517315789	0.050000001
0.516842105	0.050000001
0.516368421	0.050000001
0.515894737	0.050000001
0.515421053	0.050000001
0.514947368	0.050000001
0.514473684	0.050000001
0.514	0.050000001
0.513526316	0.050000001
0.513052632	0.050000001
0.512578947	0.050000001
0.512105263	0.050000001
0.511631579	0.050000001
0.511157895	0.050000001
0.510684211	0.050000001
0.510210526	0.05
0.509736842	0.05
0.509263158	0.05
0.508789474	0.05
0.508315789	0.05
0.507842105	0.05
0.507368421	0.05
0.506894737	0.05
0.506421053	0.05
0.505947368	0.05
0.505473684	0.05
0.505	0.05
0.504526316	0.05
0.504052632	0.05
0.503578947	0.05
0.503105263	0.05
0.502631579	0.05
0.502157895	0.05
0.501684211	0.05
0.501210526	0.05
0.500736842	0.05
0.500263158	0.05
0.499789474	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/1000-GIFT-adaptive.txt <==
x y z
156	0.594312952031125	0.463011580202596
460	0.319800512660169	0.290628191550485
552	0.328886489608306	0.158544557529724
652	0.262488494527984	0.144215792179737
760	0.209500171342007	0.147621002861861
876	0.175710944898449	0.0884149471361549
1016	0.140464066432020	0.0924378493221659
1164	0.112378701306454	0.106099427689595
1356	0.0925463874018490	0.113199525476659
1520	0.0720664001423544	0.107351349900876
1668	0.0578866221425374	0.106751767549254
1864	0.0463670366532018	0.106844113425485
1976	0.0396102905508894	0.107387402916023
2280	0.0325776632958253	0.106556972453893
2668	0.0278008778085889	0.106182859442726
3008	0.0234672623603296	0.106176461058204
3364	0.0197136546903823	0.106309582503641
3704	0.0169248030990640	0.106358434987758
4120	0.0144760651859821	0.106389549566615
4552	0.0121751038146634	0.106367927292051
5032	0.0103700849728075	0.106210917722051
5532	0.00878214647081499	0.106224105930216
6240	0.00749928328141987	0.106243183951767
6792	0.00639928427527191	0.106220267275055
7456	0.00546452957288287	0.106222723974297
8128	0.00475956883408891	0.106257488644498
8996	0.00414064265693122	0.106245230704707
10188	0.00357633815819065	0.106242538850363
11356	0.00311244017029851	0.106239946661736
12648	0.00267607219008857	0.106262153054388
14040	0.00232528144604976	0.106255980676879
15412	0.00199536883527868	0.106253085458829
17204	0.00171366899701233	0.106254066127398
19008	0.00147642921872126	0.106250148501073
21148	0.00126372597726785	0.106250699106578
23396	0.00109618752840663	0.106250645206986
25820	0.000952003009339281	0.106250576971769
28268	0.000821630562551197	0.106249856521320
30812	0.000710296390529882	0.106249841357799
33540	0.000619546334038538	0.106249504773778
36808	0.000537702999764519	0.106249220044772
40792	0.000470320434355101	0.106248974281397
45220	0.000407273884793669	0.106248986454777
49988	0.000352297217942848	0.106248901004777
55036	0.000304461059556882	0.106248835755292
60548	0.000262215892719559	0.106248849688099
66372	0.000226264834471971	0.106248818079101
73020	0.000194692673736195	0.106248790931538
80380	0.000167845863206534	0.106248804232285
88032	0.000144388372021875	0.106248797620694
96504	0.000125233032600620	0.106248778877326
105852	0.000108151955229886	0.106248770104972
115472	9.34036783187489e-05	0.106248745149921

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/1000-GIFT-uniform.txt <==
x y z
156	0.604776073	0.451796926
460	0.319641124	0.289406731
1548	0.161475487	0.088506636
5644	0.025516646	0.102832749
21516	0.004756235	0.102732667
83980	0.002138594	0.102671933
331788	0.001285538	0.102645505
1318924	0.00080339	0.102634731

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/1000-IGA-cpt.txt <==
-0.5	0.05
-0.0885297337159385	0.0500000000000000
0	0.3

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/1000-IGA-shape.txt <==
1	0.3
0.999805417	0.299500694
0.999610224	0.299001886
0.99941442	0.298503578
0.999218007	0.298005769
0.999020984	0.297508459
0.998823351	0.297011648
0.998625108	0.296515337
0.998426254	0.296019524
0.998226791	0.295524211
0.998026718	0.295029396
0.997826035	0.294535081
0.997624741	0.294041265
0.997422838	0.293547948
0.997220325	0.29305513
0.997017201	0.292562811
0.996813468	0.292070991
0.996609125	0.291579671
0.996404171	0.291088849
0.996198608	0.290598527
0.995992434	0.290108703
0.995785651	0.289619379
0.995578257	0.289130554
0.995370254	0.288642228
0.995161641	0.288154402
0.994952417	0.287667074
0.994742584	0.287180245
0.99453214	0.286693916
0.994321087	0.286208085
0.994109423	0.285722754
0.99389715	0.285237922
0.993684266	0.284753589
0.993470772	0.284269755
0.993256669	0.28378642
0.993041955	0.283303585
0.992826632	0.282821248
0.992610698	0.282339411
0.992394154	0.281858072
0.992177001	0.281377233
0.991959237	0.280896893
0.991740863	0.280417052
0.99152188	0.27993771
0.991302286	0.279458867
0.991082082	0.278980524
0.990861269	0.278502679
0.990639845	0.278025334
0.990417811	0.277548487
0.990195167	0.27707214
0.989971913	0.276596292
0.98974805	0.276120943
0.989523576	0.275646093
0.989298492	0.275171742
0.989072798	0.27469789
0.988846494	0.274224538
0.98861958	0.273751684
0.988392057	0.27327933
0.988163923	0.272807475
0.987935179	0.272336119
0.987705825	0.271865262
0.987475861	0.271394904
0.987245287	0.270925045
0.987014103	0.270455686
0.986782309	0.269986825
0.986549905	0.269518464
0.986316891	0.269050601
0.986083267	0.268583238
0.985849033	0.268116374
0.985614189	0.267650009
0.985378735	0.267184143
0.985142671	0.266718776
0.984905997	0.266253909
0.984668713	0.26578954
0.984430819	0.265325671
0.984192314	0.2648623
0.9839532	0.264399429
0.983713476	0.263937057
0.983473142	0.263475184
0.983232198	0.26301381
0.982990644	0.262552936
0.98274848	0.26209256
0.982505705	0.261632683
0.982262321	0.261173306
0.982018327	0.260714428
0.981773723	0.260256049
0.981528508	0.259798168
0.981282684	0.259340788
0.98103625	0.258883906
0.980789205	0.258427523
0.980541551	0.257971639
0.980293287	0.257516255
0.980044412	0.257061369
0.979794928	0.256606983
0.979544834	0.256153096
0.979294129	0.255699708
0.979042815	0.255246819
0.978790891	0.254794429
0.978538356	0.254342538
0.978285212	0.253891147
0.978031457	0.253440254
0.977777093	0.252989861
0.977522118	0.252539967
0.977266534	0.252090571
0.977010339	0.251641675
0.976753535	0.251193278
0.97649612	0.250745381
0.976238096	0.250297982
0.975979461	0.249851082
0.975720217	0.249404682
0.975460362	0.24895878
0.975199897	0.248513378
0.974938823	0.248068475
0.974677138	0.247624071
0.974414843	0.247180166
0.974151939	0.24673676
0.973888424	0.246293854
0.973624299	0.245851446
0.973359565	0.245409537
0.97309422	0.244968128
0.972828265	0.244527218
0.972561701	0.244086807
0.972294526	0.243646895
0.972026741	0.243207482
0.971758346	0.242768568
0.971489342	0.242330153
0.971219727	0.241892238
0.970949502	0.241454821
0.970678667	0.241017904
0.970407222	0.240581486
0.970135167	0.240145566
0.969862503	0.239710146
0.969589228	0.239275226
0.969315343	0.238840804
0.969040848	0.238406881
0.968765743	0.237973457
0.968490028	0.237540533
0.968213703	0.237108108
0.967936768	0.236676181
0.967659223	0.236244754
0.967381068	0.235813826
0.967102303	0.235383397
0.966822928	0.234953468
0.966542943	0.234524037
0.966262348	0.234095105
0.965981143	0.233666673
0.965699328	0.23323874
0.965416903	0.232811305
0.965133868	0.23238437
0.964850223	0.231957934
0.964565968	0.231531997
0.964281102	0.23110656
0.963995627	0.230681621
0.963709542	0.230257181
0.963422847	0.229833241
0.963135542	0.2294098
0.962847627	0.228986857
0.962559101	0.228564414
0.962269966	0.22814247
0.961980221	0.227721025
0.961689866	0.22730008
0.9613989	0.226879633
0.961107325	0.226459686
0.96081514	0.226040237
0.960522344	0.225621288
0.960228939	0.225202838
0.959934924	0.224784887
0.959640298	0.224367435
0.959345063	0.223950482
0.959049218	0.223534028
0.958752762	0.223118073
0.958455697	0.222702618
0.958158021	0.222287661
0.957859736	0.221873204
0.957560841	0.221459246
0.957261335	0.221045787
0.95696122	0.220632827
0.956660494	0.220220366
0.956359159	0.219808404
0.956057213	0.219396942
0.955754658	0.218985978
0.955451492	0.218575514
0.955147717	0.218165548
0.954843331	0.217756082
0.954538335	0.217347115
0.95423273	0.216938647
0.953926514	0.216530678
0.953619689	0.216123209
0.953312253	0.215716238
0.953004207	0.215309766
0.952695552	0.214903794
0.952386286	0.214498321
0.95207641	0.214093347
0.951765925	0.213688872
0.951454829	0.213284896
0.951143123	0.212881419
0.950830808	0.212478441
0.950517882	0.212075962
0.950204346	0.211673983
0.9498902	0.211272503
0.949575444	0.210871521
0.949260079	0.210471039
0.948944103	0.210071056
0.948627517	0.209671572
0.948310321	0.209272587
0.947992515	0.208874102
0.947674099	0.208476115
0.947355074	0.208078628
0.947035438	0.207681639
0.946715192	0.20728515
0.946394336	0.20688916
0.94607287	0.206493669
0.945750794	0.206098677
0.945428108	0.205704184
0.945104812	0.20531019
0.944780906	0.204916696
0.94445639	0.2045237
0.944131264	0.204131204
0.943805528	0.203739207
0.943479182	0.203347708
0.943152226	0.202956709
0.94282466	0.20256621
0.942496484	0.202176209
0.942167698	0.201786707
0.941838301	0.201397704
0.941508295	0.201009201
0.941177679	0.200621197
0.940846453	0.200233691
0.940514617	0.199846685
0.940182171	0.199460178
0.939849115	0.19907417
0.939515448	0.198688662
0.939181172	0.198303652
0.938846286	0.197919141
0.93851079	0.19753513
0.938174683	0.197151618
0.937837967	0.196768604
0.937500641	0.19638609
0.937162705	0.196004075
0.936824158	0.195622559
0.936485002	0.195241543
0.936145236	0.194861025
0.935804859	0.194481006
0.935463873	0.194101487
0.935122276	0.193722467
0.93478007	0.193343945
0.934437254	0.192965923
0.934093827	0.1925884
0.933749791	0.192211376
0.933405144	0.191834852
0.933059888	0.191458826
0.932714021	0.191083299
0.932367545	0.190708272
0.932020458	0.190333744
0.931672762	0.189959714
0.931324455	0.189586184
0.930975539	0.189213153
0.930626012	0.188840621
0.930275876	0.188468589
0.929925129	0.188097055
0.929573773	0.187726021
0.929221806	0.187355485
0.928869229	0.186985449
0.928516043	0.186615912
0.928162246	0.186246874
0.927807839	0.185878335
0.927452823	0.185510295
0.927097196	0.185142754
0.926740959	0.184775712
0.926384113	0.18440917
0.926026656	0.184043126
0.925668589	0.183677582
0.925309912	0.183312537
0.924950626	0.182947991
0.924590729	0.182583944
0.924230222	0.182220396
0.923869105	0.181857347
0.923507379	0.181494798
0.923145042	0.181132747
0.922782095	0.180771196
0.922418538	0.180410143
0.922054371	0.18004959
0.921689594	0.179689536
0.921324207	0.179329981
0.92095821	0.178970925
0.920591603	0.178612369
0.920224387	0.178254311
0.91985656	0.177896753
0.919488123	0.177539693
0.919119076	0.177183133
0.918749419	0.176827072
0.918379152	0.17647151
0.918008275	0.176116447
0.917636788	0.175761883
0.917264691	0.175407818
0.916891984	0.175054253
0.916518666	0.174701186
0.916144739	0.174348619
0.915770202	0.17399655
0.915395055	0.173644981
0.915019298	0.173293911
0.914642931	0.17294334
0.914265954	0.172593269
0.913888367	0.172243696
0.913510169	0.171894622
0.913131362	0.171546048
0.912751945	0.171197972
0.912371918	0.170850396
0.911991281	0.170503319
0.911610033	0.170156741
0.911228176	0.169810662
0.910845709	0.169465082
0.910462631	0.169120002
0.910078944	0.16877542
0.909694647	0.168431337
0.90930974	0.168087754
0.908924222	0.16774467
0.908538095	0.167402085
0.908151357	0.167059999
0.90776401	0.166718412
0.907376053	0.166377324
0.906987485	0.166036735
0.906598308	0.165696646
0.90620852	0.165357055
0.905818123	0.165017964
0.905427116	0.164679372
0.905035498	0.164341279
0.904643271	0.164003685
0.904250433	0.16366659
0.903856986	0.163329994
0.903462928	0.162993897
0.90306826	0.1626583
0.902672983	0.162323201
0.902277095	0.161988602
0.901880598	0.161654502
0.90148349	0.161320901
0.901085773	0.160987799
0.900687445	0.160655196
0.900288507	0.160323092
0.89988896	0.159991487
0.899488802	0.159660382
0.899088034	0.159329775
0.898686657	0.158999668
0.898284669	0.15867006
0.897882071	0.158340951
0.897478863	0.158012341
0.897075046	0.15768423
0.896670618	0.157356618
0.89626558	0.157029505
0.895859932	0.156702892
0.895453675	0.156376777
0.895046807	0.156051162
0.894639329	0.155726046
0.894231241	0.155401429
0.893822543	0.155077311
0.893413235	0.154753692
0.893003318	0.154430572
0.89259279	0.154107951
0.892181652	0.15378583
0.891769904	0.153464208
0.891357546	0.153143084
0.890944578	0.15282246
0.890531	0.152502335
0.890116812	0.152182709
0.889702014	0.151863582
0.889286606	0.151544954
0.888870588	0.151226826
0.88845396	0.150909196
0.888036722	0.150592066
0.887618874	0.150275435
0.887200416	0.149959302
0.886781348	0.149643669
0.88636167	0.149328535
0.885941382	0.1490139
0.885520484	0.148699765
0.885098975	0.148386128
0.884676857	0.148072991
0.884254129	0.147760352
0.883830791	0.147448213
0.883406843	0.147136573
0.882982285	0.146825432
0.882557116	0.14651479
0.882131338	0.146204647
0.88170495	0.145895003
0.881277952	0.145585859
0.880850343	0.145277213
0.880422125	0.144969067
0.879993297	0.144661419
0.879563859	0.144354271
0.87913381	0.144047622
0.878703152	0.143741472
0.878271884	0.143435821
0.877840005	0.14313067
0.877407517	0.142826017
0.876974418	0.142521864
0.87654071	0.142218209
0.876106392	0.141915054
0.875671463	0.141612398
0.875235925	0.141310241
0.874799776	0.141008583
0.874363018	0.140707424
0.873925649	0.140406764
0.873487671	0.140106604
0.873049082	0.139806942
0.872609884	0.13950778
0.872170075	0.139209117
0.871729657	0.138910953
0.871288628	0.138613288
0.87084699	0.138316122
0.870404741	0.138019455
0.869961883	0.137723287
0.869518414	0.137427619
0.869074335	0.137132449
0.868629647	0.136837779
0.868184348	0.136543608
0.867738439	0.136249935
0.867291921	0.135956762
0.866844792	0.135664088
0.866397053	0.135371914
0.865948705	0.135080238
0.865499746	0.134789061
0.865050177	0.134498384
0.864599998	0.134208206
0.86414921	0.133918526
0.863697811	0.133629346
0.863245802	0.133340665
0.862793183	0.133052483
0.862339954	0.132764801
0.861886115	0.132477617
0.861431667	0.132190932
0.860976608	0.131904747
0.860520939	0.131619061
0.86006466	0.131333873
0.859607771	0.131049185
0.859150272	0.130764996
0.858692163	0.130481306
0.858233444	0.130198116
0.857774115	0.129915424
0.857314176	0.129633231
0.856853627	0.129351538
0.856392468	0.129070344
0.855930699	0.128789648
0.85546832	0.128509452
0.855005331	0.128229755
0.854541732	0.127950558
0.854077523	0.127671859
0.853612704	0.127393659
0.853147275	0.127115959
0.852681236	0.126838757
0.852214587	0.126562055
0.851747328	0.126285852
0.851279459	0.126010148
0.850810979	0.125734943
0.85034189	0.125460237
0.849872191	0.12518603
0.849401882	0.124912322
0.848930963	0.124639114
0.848459433	0.124366404
0.847987294	0.124094194
0.847514545	0.123822483
0.847041186	0.123551271
0.846567216	0.123280558
0.846092637	0.123010344
0.845617448	0.122740629
0.845141648	0.122471414
0.844665239	0.122202697
0.84418822	0.12193448
0.84371059	0.121666761
0.843232351	0.121399542
0.842753502	0.121132822
0.842274042	0.120866601
0.841793973	0.120600879
0.841313293	0.120335657
0.840832004	0.120070933
0.840350105	0.119806709
0.839867595	0.119542983
0.839384476	0.119279757
0.838900746	0.11901703
0.838416407	0.118754802
0.837931457	0.118493073
0.837445898	0.118231843
0.836959728	0.117971112
0.836472948	0.117710881
0.835985559	0.117451148
0.835497559	0.117191915
0.83500895	0.11693318
0.83451973	0.116674945
0.8340299	0.116417209
0.833539461	0.116159972
0.833048411	0.115903235
0.832556751	0.115646996
0.832064482	0.115391256
0.831571602	0.115136016
0.831078112	0.114881274
0.830584013	0.114627032
0.830089303	0.114373289
0.829593983	0.114120045
0.829098053	0.1138673
0.828601514	0.113615054
0.828104364	0.113363308
0.827606604	0.11311206
0.827108234	0.112861311
0.826609254	0.112611062
0.826109665	0.112361312
0.825609465	0.112112061
0.825108655	0.111863309
0.824607235	0.111615056
0.824105205	0.111367302
0.823602565	0.111120047
0.823099315	0.110873292
0.822595455	0.110627035
0.822090985	0.110381278
0.821585905	0.11013602
0.821080215	0.109891261
0.820573915	0.109647001
0.820067005	0.10940324
0.819559485	0.109159978
0.819051355	0.108917215
0.818542615	0.108674952
0.818033265	0.108433187
0.817523305	0.108191922
0.817012735	0.107951156
0.816501555	0.107710889
0.815989765	0.107471121
0.815477365	0.107231852
0.814964355	0.106993082
0.814450735	0.106754811
0.813936504	0.10651704
0.813421664	0.106279767
0.812906214	0.106042994
0.812390154	0.10580672
0.811873484	0.105570945
0.811356203	0.105335669
0.810838313	0.105100892
0.810319813	0.104866614
0.809800703	0.104632835
0.809280982	0.104399556
0.808760652	0.104166775
0.808239712	0.103934494
0.807718161	0.103702712
0.807196001	0.103471429
0.806673231	0.103240645
0.80614985	0.10301036
0.80562586	0.102780574
0.80510126	0.102551287
0.804576049	0.1023225
0.804050229	0.102094211
0.803523798	0.101866422
0.802996758	0.101639132
0.802469108	0.101412341
0.801940847	0.101186049
0.801411977	0.100960256
0.800882496	0.100734962
0.800352406	0.100510168
0.799821705	0.100285872
0.799290394	0.100062076
0.798758474	0.099838778
0.798225943	0.09961598
0.797692803	0.099393681
0.797159052	0.099171881
0.796624692	0.09895058
0.796089721	0.098729779
0.79555414	0.098509476
0.79501795	0.098289673
0.794481149	0.098070368
0.793943738	0.097851563
0.793405718	0.097633257
0.792867087	0.09741545
0.792327846	0.097198142
0.791787996	0.096981333
0.791247535	0.096765023
0.790706464	0.096549213
0.790164783	0.096333901
0.789622493	0.096119089
0.789079592	0.095904775
0.788536081	0.095690961
0.78799196	0.095477646
0.787447229	0.09526483
0.786901889	0.095052513
0.786355938	0.094840696
0.785809377	0.094629377
0.785262206	0.094418558
0.784714425	0.094208237
0.784166034	0.093998416
0.783617033	0.093789094
0.783067422	0.093580271
0.782517201	0.093371947
0.78196637	0.093164122
0.781414929	0.092956796
0.780862878	0.09274997
0.780310217	0.092543642
0.779756946	0.092337814
0.779203065	0.092132485
0.778648574	0.091927654
0.778093473	0.091723323
0.777537762	0.091519492
0.776981441	0.091316159
0.77642451	0.091113325
0.775866969	0.09091099
0.775308818	0.090709155
0.774750057	0.090507819
0.774190685	0.090306981
0.773630704	0.090106643
0.773070113	0.089906804
0.772508912	0.089707464
0.771947101	0.089508624
0.771384679	0.089310282
0.770821648	0.089112439
0.770258007	0.088915096
0.769693756	0.088718252
0.769128894	0.088521906
0.768563423	0.08832606
0.767997342	0.088130713
0.767430651	0.087935865
0.766863349	0.087741516
0.766295438	0.087547667
0.765726917	0.087354316
0.765157785	0.087161465
0.764588044	0.086969112
0.764017692	0.086777259
0.763446731	0.086585905
0.76287516	0.08639505
0.762302978	0.086204694
0.761730187	0.086014837
0.761156785	0.08582548
0.760582774	0.085636621
0.760008152	0.085448262
0.759432921	0.085260402
0.758857079	0.08507304
0.758280628	0.084886178
0.757703566	0.084699815
0.757125895	0.084513951
0.756547613	0.084328587
0.755968722	0.084143721
0.75538922	0.083959354
0.754809108	0.083775487
0.754228387	0.083592119
0.753647055	0.083409249
0.753065113	0.083226879
0.752482562	0.083045008
0.7518994	0.082863637
0.751315628	0.082682764
0.750731247	0.08250239
0.750146255	0.082322516
0.749560653	0.08214314
0.748974442	0.081964264
0.74838762	0.081785887
0.747800188	0.081608009
0.747212146	0.08143063
0.746623495	0.08125375
0.746034233	0.081077369
0.745444361	0.080901487
0.744853879	0.080726105
0.744262787	0.080551222
0.743671085	0.080376837
0.743078773	0.080202952
0.742485852	0.080029566
0.74189232	0.079856679
0.741298178	0.079684291
0.740703426	0.079512403
0.740108064	0.079341013
0.739512092	0.079170122
0.73891551	0.078999731
0.738318318	0.078829839
0.737720516	0.078660446
0.737122104	0.078491551
0.736523082	0.078323157
0.73592345	0.078155261
0.735323208	0.077987864
0.734722356	0.077820966
0.734120894	0.077654568
0.733518822	0.077488669
0.73291614	0.077323268
0.732312848	0.077158367
0.731708945	0.076993965
0.731104433	0.076830062
0.730499311	0.076666658
0.729893579	0.076503754
0.729287237	0.076341348
0.728680285	0.076179441
0.728072722	0.076018034
0.72746455	0.075857126
0.726855768	0.075696717
0.726246376	0.075536807
0.725636373	0.075377396
0.725025761	0.075218484
0.724414539	0.075060071
0.723802707	0.074902158
0.723190264	0.074744743
0.722577212	0.074587828
0.72196355	0.074431412
0.721349277	0.074275494
0.720734395	0.074120076
0.720118902	0.073965158
0.7195028	0.073810738
0.718886088	0.073656817
0.718268765	0.073503395
0.717650833	0.073350473
0.71703229	0.07319805
0.716413138	0.073046125
0.715793375	0.0728947
0.715173003	0.072743774
0.71455202	0.072593347
0.713930428	0.07244342
0.713308225	0.072293991
0.712685413	0.072145061
0.71206199	0.071996631
0.711437958	0.0718487
0.710813315	0.071701267
0.710188063	0.071554334
0.7095622	0.0714079
0.708935727	0.071261965
0.708308645	0.07111653
0.707680952	0.070971593
0.707052649	0.070827155
0.706423737	0.070683217
0.705794214	0.070539778
0.705164081	0.070396837
0.704533339	0.070254396
0.703901986	0.070112454
0.703270023	0.069971011
0.70263745	0.069830068
0.702004268	0.069689623
0.701370475	0.069549677
0.700736072	0.069410231
0.700101059	0.069271284
0.699465436	0.069132835
0.698829204	0.068994886
0.698192361	0.068857436
0.697554908	0.068720486
0.696916845	0.068584034
0.696278172	0.068448081
0.695638889	0.068312628
0.694998996	0.068177673
0.694358493	0.068043218
0.69371738	0.067909262
0.693075657	0.067775805
0.692433324	0.067642847
0.691790382	0.067510388
0.691146829	0.067378428
0.690502666	0.067246967
0.689857892	0.067116006
0.689212509	0.066985543
0.688566516	0.06685558
0.687919913	0.066726116
0.6872727	0.066597151
0.686624877	0.066468685
0.685976444	0.066340718
0.685327401	0.06621325
0.684677748	0.066086282
0.684027485	0.065959812
0.683376612	0.065833842
0.682725128	0.065708371
0.682073035	0.065583398
0.681420332	0.065458925
0.680767019	0.065334951
0.680113096	0.065211476
0.679458562	0.065088501
0.678803419	0.064966024
0.678147666	0.064844047
0.677491303	0.064722568
0.676834329	0.064601589
0.676176746	0.064481109
0.675518553	0.064361128
0.674859749	0.064241646
0.674200336	0.064122663
0.673540313	0.064004179
0.672879679	0.063886195
0.672218436	0.063768709
0.671556582	0.063651723
0.670894119	0.063535236
0.670231046	0.063419247
0.669567362	0.063303758
0.668903069	0.063188768
0.668238165	0.063074278
0.667572652	0.062960286
0.666906528	0.062846793
0.666239795	0.0627338
0.665572451	0.062621305
0.664904498	0.06250931
0.664235934	0.062397814
0.663566761	0.062286817
0.662896977	0.062176319
0.662226584	0.06206632
0.66155558	0.061956821
0.660883966	0.06184782
0.660211743	0.061739319
0.659538909	0.061631316
0.658865465	0.061523813
0.658191412	0.061416809
0.657516748	0.061310304
0.656841474	0.061204298
0.656165591	0.061098791
0.655489097	0.060993783
0.654811993	0.060889275
0.654134279	0.060785265
0.653455956	0.060681755
0.652777022	0.060578744
0.652097478	0.060476232
0.651417324	0.060374219
0.650736561	0.060272705
0.650055187	0.06017169
0.649373203	0.060071174
0.648690609	0.059971158
0.648007405	0.05987164
0.647323591	0.059772622
0.646639167	0.059674103
0.645954134	0.059576083
0.64526849	0.059478562
0.644582236	0.05938154
0.643895372	0.059285017
0.643207898	0.059188993
0.642519814	0.059093469
0.64183112	0.058998443
0.641141816	0.058903917
0.640451902	0.05880989
0.639761378	0.058716362
0.639070244	0.058623333
0.6383785	0.058530803
0.637686146	0.058438772
0.636993182	0.058347241
0.636299607	0.058256208
0.635605423	0.058165675
0.634910629	0.05807564
0.634215225	0.057986105
0.633519211	0.057897069
0.632822587	0.057808532
0.632125353	0.057720494
0.631427508	0.057632955
0.630729054	0.057545916
0.63002999	0.057459375
0.629330316	0.057373334
0.628630032	0.057287791
0.627929137	0.057202748
0.627227633	0.057118204
0.626525519	0.057034159
0.625822794	0.056950613
0.62511946	0.056867567
0.624415516	0.056785019
0.623710962	0.05670297
0.623005797	0.056621421
0.622300023	0.056540371
0.621593638	0.05645982
0.620886644	0.056379768
0.62017904	0.056300215
0.619470825	0.056221161
0.618762001	0.056142606
0.618052566	0.05606455
0.617342522	0.055986994
0.616631867	0.055909937
0.615920603	0.055833378
0.615208729	0.055757319
0.614496244	0.055681759
0.613783149	0.055606698
0.613069445	0.055532136
0.61235513	0.055458073
0.611640206	0.05538451
0.610924671	0.055311445
0.610208527	0.05523888
0.609491772	0.055166814
0.608774407	0.055095247
0.608056433	0.055024179
0.607337848	0.05495361
0.606618654	0.05488354
0.605898849	0.054813969
0.605178434	0.054744897
0.60445741	0.054676325
0.603735775	0.054608252
0.60301353	0.054540677
0.602290675	0.054473602
0.601567211	0.054407026
0.600843136	0.054340949
0.600118451	0.054275371
0.599393156	0.054210293
0.598667251	0.054145713
0.597940737	0.054081633
0.597213612	0.054018051
0.596485877	0.053954969
0.595757532	0.053892386
0.595028577	0.053830302
0.594299012	0.053768717
0.593568838	0.053707631
0.592838053	0.053647045
0.592106658	0.053586957
0.591374653	0.053527368
0.590642038	0.053468279
0.589908813	0.053409689
0.589174978	0.053351598
0.588440533	0.053294006
0.587705478	0.053236913
0.586969813	0.053180319
0.586233538	0.053124224
0.585496653	0.053068629
0.584759158	0.053013532
0.584021053	0.052958935
0.583282338	0.052904837
0.582543013	0.052851238
0.581803077	0.052798138
0.581062532	0.052745537
0.580321377	0.052693435
0.579579612	0.052641832
0.578837237	0.052590729
0.578094252	0.052540124
0.577350656	0.052490019
0.576606451	0.052440413
0.575861636	0.052391306
0.575116211	0.052342698
0.574370176	0.052294589
0.57362353	0.052246979
0.572876275	0.052199868
0.57212841	0.052153257
0.571379935	0.052107144
0.570630849	0.052061531
0.569881154	0.052016417
0.569130849	0.051971802
0.568379933	0.051927686
0.567628408	0.051884069
0.566876272	0.051840951
0.566123527	0.051798333
0.565370172	0.051756213
0.564616206	0.051714593
0.563861631	0.051673471
0.563106445	0.051632849
0.56235065	0.051592726
0.561594244	0.051553102
0.560837229	0.051513977
0.560079603	0.051475351
0.559321368	0.051437225
0.558562522	0.051399597
0.557803067	0.051362469
0.557043001	0.05132584
0.556282326	0.051289709
0.55552104	0.051254078
0.554759145	0.051218946
0.553996639	0.051184313
0.553233523	0.05115018
0.552469798	0.051116545
0.551705462	0.05108341
0.550940517	0.051050773
0.550174961	0.051018636
0.549408795	0.050986998
0.548642019	0.050955859
0.547874634	0.050925219
0.547106638	0.050895078
0.546338032	0.050865436
0.545568817	0.050836294
0.544798991	0.05080765
0.544028555	0.050779506
0.543257509	0.05075186
0.542485853	0.050724714
0.541713588	0.050698067
0.540940712	0.050671919
0.540167226	0.05064627
0.53939313	0.050621121
0.538618424	0.05059647
0.537843108	0.050572319
0.537067182	0.050548666
0.536290647	0.050525513
0.535513501	0.050502859
0.534735745	0.050480704
0.533957379	0.050459048
0.533178403	0.050437891
0.532398817	0.050417233
0.531618621	0.050397075
0.530837815	0.050377415
0.530056399	0.050358255
0.529274373	0.050339594
0.528491737	0.050321431
0.527708491	0.050303768
0.526924635	0.050286605
0.526140168	0.05026994
0.525355092	0.050253774
0.524569406	0.050238107
0.52378311	0.05022294
0.522996204	0.050208272
0.522208688	0.050194102
0.521420562	0.050180432
0.520631826	0.050167261
0.519842479	0.050154589
0.519052523	0.050142416
0.518261957	0.050130743
0.517470781	0.050119568
0.516678994	0.050108893
0.515886598	0.050098716
0.515093592	0.050089039
0.514299976	0.050079861
0.513505749	0.050071182
0.512710913	0.050063002
0.511915467	0.050055321
0.51111941	0.05004814
0.510322744	0.050041457
0.509525468	0.050035274
0.508727581	0.050029589
0.507929085	0.050024404
0.507129978	0.050019718
0.506330262	0.050015531
0.505529936	0.050011843
0.504728999	0.050008654
0.503927453	0.050005965
0.503125296	0.050003774
0.50232253	0.050002083
0.501519153	0.05000089
0.500715167	0.050000197

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/1000-IGABEM-cpt.txt <==
0.5	0.05
0.899928	0.050000001
1	0.3

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/1000-IGABEM-shape.txt <==
1	0.3
0.999799734	0.299500694
0.99959887	0.299001886
0.999397407	0.298503578
0.999195346	0.298005769
0.998992686	0.297508459
0.998789427	0.297011648
0.998585569	0.296515337
0.998381113	0.296019524
0.998176059	0.295524211
0.997970405	0.295029396
0.997764153	0.294535081
0.997557302	0.294041265
0.997349853	0.293547948
0.997141805	0.29305513
0.996933158	0.292562811
0.996723913	0.292070991
0.996514069	0.291579671
0.996303627	0.291088849
0.996092585	0.290598527
0.995880945	0.290108703
0.995668707	0.289619379
0.99545587	0.289130554
0.995242434	0.288642228
0.9950284	0.288154402
0.994813766	0.287667074
0.994598535	0.287180245
0.994382704	0.286693916
0.994166275	0.286208085
0.993949247	0.285722754
0.993731621	0.285237922
0.993513396	0.284753589
0.993294573	0.284269755
0.99307515	0.28378642
0.992855129	0.283303585
0.99263451	0.282821248
0.992413291	0.282339411
0.992191475	0.281858072
0.991969059	0.281377233
0.991746045	0.280896893
0.991522432	0.280417052
0.991298221	0.27993771
0.99107341	0.279458867
0.990848002	0.278980524
0.990621994	0.278502679
0.990395388	0.278025334
0.990168184	0.277548487
0.98994038	0.27707214
0.989711978	0.276596292
0.989482978	0.276120943
0.989253378	0.275646093
0.98902318	0.275171742
0.988792384	0.27469789
0.988560989	0.274224538
0.988328995	0.273751684
0.988096402	0.27327933
0.987863211	0.272807475
0.987629421	0.272336119
0.987395033	0.271865262
0.987160046	0.271394904
0.98692446	0.270925045
0.986688275	0.270455686
0.986451492	0.269986825
0.986214111	0.269518464
0.98597613	0.269050601
0.985737551	0.268583238
0.985498374	0.268116374
0.985258597	0.267650009
0.985018222	0.267184143
0.984777249	0.266718776
0.984535676	0.266253909
0.984293506	0.26578954
0.984050736	0.265325671
0.983807368	0.2648623
0.983563401	0.264399429
0.983318836	0.263937057
0.983073671	0.263475184
0.982827909	0.26301381
0.982581547	0.262552936
0.982334587	0.26209256
0.982087029	0.261632683
0.981838871	0.261173306
0.981590115	0.260714428
0.981340761	0.260256049
0.981090807	0.259798168
0.980840255	0.259340788
0.980589105	0.258883906
0.980337355	0.258427523
0.980085008	0.257971639
0.979832061	0.257516255
0.979578516	0.257061369
0.979324372	0.256606983
0.97906963	0.256153096
0.978814288	0.255699708
0.978558349	0.255246819
0.97830181	0.254794429
0.978044673	0.254342538
0.977786937	0.253891147
0.977528603	0.253440254
0.97726967	0.252989861
0.977010138	0.252539967
0.976750008	0.252090571
0.976489279	0.251641675
0.976227952	0.251193278
0.975966025	0.250745381
0.9757035	0.250297982
0.975440377	0.249851082
0.975176655	0.249404682
0.974912334	0.24895878
0.974647414	0.248513378
0.974381896	0.248068475
0.974115779	0.247624071
0.973849064	0.247180166
0.97358175	0.24673676
0.973313837	0.246293854
0.973045326	0.245851446
0.972776216	0.245409537
0.972506507	0.244968128
0.9722362	0.244527218
0.971965294	0.244086807
0.971693789	0.243646895
0.971421686	0.243207482
0.971148984	0.242768568
0.970875684	0.242330153
0.970601784	0.241892238
0.970327287	0.241454821
0.97005219	0.241017904
0.969776495	0.240581486
0.969500201	0.240145566
0.969223309	0.239710146
0.968945818	0.239275226
0.968667728	0.238840804
0.96838904	0.238406881
0.968109753	0.237973457
0.967829867	0.237540533
0.967549383	0.237108108
0.9672683	0.236676181
0.966986618	0.236244754
0.966704338	0.235813826
0.966421459	0.235383397
0.966137981	0.234953468
0.965853905	0.234524037
0.96556923	0.234095105
0.965283957	0.233666673
0.964998085	0.23323874
0.964711614	0.232811305
0.964424545	0.23238437
0.964136876	0.231957934
0.96384861	0.231531997
0.963559744	0.23110656
0.96327028	0.230681621
0.962980218	0.230257181
0.962689556	0.229833241
0.962398296	0.2294098
0.962106438	0.228986857
0.961813981	0.228564414
0.961520925	0.22814247
0.96122727	0.227721025
0.960933017	0.22730008
0.960638165	0.226879633
0.960342715	0.226459686
0.960046665	0.226040237
0.959750018	0.225621288
0.959452771	0.225202838
0.959154926	0.224784887
0.958856482	0.224367435
0.95855744	0.223950482
0.958257799	0.223534028
0.957957559	0.223118073
0.957656721	0.222702618
0.957355284	0.222287661
0.957053248	0.221873204
0.956750614	0.221459246
0.956447381	0.221045787
0.95614355	0.220632827
0.955839119	0.220220366
0.955534091	0.219808404
0.955228463	0.219396942
0.954922237	0.218985978
0.954615412	0.218575514
0.954307989	0.218165548
0.953999967	0.217756082
0.953691346	0.217347115
0.953382127	0.216938647
0.953072309	0.216530678
0.952761892	0.216123209
0.952450877	0.215716238
0.952139263	0.215309766
0.95182705	0.214903794
0.951514239	0.214498321
0.951200829	0.214093347
0.95088682	0.213688872
0.950572213	0.213284896
0.950257007	0.212881419
0.949941203	0.212478441
0.9496248	0.212075962
0.949307798	0.211673983
0.948990197	0.211272503
0.948671998	0.210871521
0.948353201	0.210471039
0.948033804	0.210071056
0.947713809	0.209671572
0.947393215	0.209272587
0.947072023	0.208874102
0.946750232	0.208476115
0.946427843	0.208078628
0.946104854	0.207681639
0.945781267	0.20728515
0.945457082	0.20688916
0.945132298	0.206493669
0.944806915	0.206098677
0.944480933	0.205704184
0.944154353	0.20531019
0.943827174	0.204916696
0.943499397	0.2045237
0.943171021	0.204131204
0.942842046	0.203739207
0.942512473	0.203347708
0.942182301	0.202956709
0.94185153	0.20256621
0.941520161	0.202176209
0.941188193	0.201786707
0.940855626	0.201397704
0.940522461	0.201009201
0.940188697	0.200621197
0.939854334	0.200233691
0.939519373	0.199846685
0.939183813	0.199460178
0.938847655	0.19907417
0.938510897	0.198688662
0.938173542	0.198303652
0.937835587	0.197919141
0.937497034	0.19753513
0.937157882	0.197151618
0.936818132	0.196768604
0.936477783	0.19638609
0.936136835	0.196004075
0.935795289	0.195622559
0.935453144	0.195241543
0.9351104	0.194861025
0.934767058	0.194481006
0.934423117	0.194101487
0.934078578	0.193722467
0.933733439	0.193343945
0.933387703	0.192965923
0.933041367	0.1925884
0.932694433	0.192211376
0.9323469	0.191834852
0.931998769	0.191458826
0.931650039	0.191083299
0.93130071	0.190708272
0.930950782	0.190333744
0.930600256	0.189959714
0.930249132	0.189586184
0.929897408	0.189213153
0.929545086	0.188840621
0.929192166	0.188468589
0.928838646	0.188097055
0.928484528	0.187726021
0.928129812	0.187355485
0.927774497	0.186985449
0.927418583	0.186615912
0.92706207	0.186246874
0.926704959	0.185878335
0.926347249	0.185510295
0.925988941	0.185142754
0.925630034	0.184775712
0.925270528	0.18440917
0.924910424	0.184043126
0.924549721	0.183677582
0.924188419	0.183312537
0.923826519	0.182947991
0.92346402	0.182583944
0.923100922	0.182220396
0.922737226	0.181857347
0.922372931	0.181494798
0.922008037	0.181132747
0.921642545	0.180771196
0.921276454	0.180410143
0.920909765	0.18004959
0.920542476	0.179689536
0.92017459	0.179329981
0.919806104	0.178970925
0.91943702	0.178612369
0.919067337	0.178254311
0.918697056	0.177896753
0.918326176	0.177539693
0.917954697	0.177183133
0.91758262	0.176827072
0.917209944	0.17647151
0.916836669	0.176116447
0.916462796	0.175761883
0.916088324	0.175407818
0.915713253	0.175054253
0.915337584	0.174701186
0.914961316	0.174348619
0.91458445	0.17399655
0.914206985	0.173644981
0.913828921	0.173293911
0.913450258	0.17294334
0.913070997	0.172593269
0.912691137	0.172243696
0.912310679	0.171894622
0.911929622	0.171546048
0.911547966	0.171197972
0.911165712	0.170850396
0.910782859	0.170503319
0.910399407	0.170156741
0.910015357	0.169810662
0.909630708	0.169465082
0.909245461	0.169120002
0.908859614	0.16877542
0.908473169	0.168431337
0.908086126	0.168087754
0.907698484	0.16774467
0.907310243	0.167402085
0.906921403	0.167059999
0.906531965	0.166718412
0.906141929	0.166377324
0.905751293	0.166036735
0.905360059	0.165696646
0.904968226	0.165357055
0.904575795	0.165017964
0.904182765	0.164679372
0.903789136	0.164341279
0.903394909	0.164003685
0.903000083	0.16366659
0.902604659	0.163329994
0.902208635	0.162993897
0.901812014	0.1626583
0.901414793	0.162323201
0.901016974	0.161988602
0.900618556	0.161654502
0.90021954	0.161320901
0.899819924	0.160987799
0.899419711	0.160655196
0.899018898	0.160323092
0.898617487	0.159991487
0.898215477	0.159660382
0.897812869	0.159329775
0.897409662	0.158999668
0.897005856	0.15867006
0.896601452	0.158340951
0.896196449	0.158012341
0.895790848	0.15768423
0.895384647	0.157356618
0.894977849	0.157029505
0.894570451	0.156702892
0.894162455	0.156376777
0.89375386	0.156051162
0.893344667	0.155726046
0.892934874	0.155401429
0.892524484	0.155077311
0.892113494	0.154753692
0.891701906	0.154430572
0.891289719	0.154107951
0.890876934	0.15378583
0.89046355	0.153464208
0.890049567	0.153143084
0.889634986	0.15282246
0.889219806	0.152502335
0.888804028	0.152182709
0.88838765	0.151863582
0.887970675	0.151544954
0.8875531	0.151226826
0.887134927	0.150909196
0.886716155	0.150592066
0.886296784	0.150275435
0.885876815	0.149959302
0.885456248	0.149643669
0.885035081	0.149328535
0.884613316	0.1490139
0.884190952	0.148699765
0.88376799	0.148386128
0.883344429	0.148072991
0.882920269	0.147760352
0.882495511	0.147448213
0.882070154	0.147136573
0.881644199	0.146825432
0.881217644	0.14651479
0.880790491	0.146204647
0.88036274	0.145895003
0.87993439	0.145585859
0.879505441	0.145277213
0.879075893	0.144969067
0.878645747	0.144661419
0.878215002	0.144354271
0.877783659	0.144047622
0.877351717	0.143741472
0.876919176	0.143435821
0.876486037	0.14313067
0.876052299	0.142826017
0.875617962	0.142521864
0.875183027	0.142218209
0.874747493	0.141915054
0.87431136	0.141612398
0.873874629	0.141310241
0.873437299	0.141008583
0.872999371	0.140707424
0.872560844	0.140406764
0.872121718	0.140106604
0.871681993	0.139806942
0.87124167	0.13950778
0.870800748	0.139209117
0.870359228	0.138910953
0.869917109	0.138613288
0.869474391	0.138316122
0.869031075	0.138019455
0.86858716	0.137723287
0.868142646	0.137427619
0.867697534	0.137132449
0.867251823	0.136837779
0.866805513	0.136543608
0.866358605	0.136249935
0.865911098	0.135956762
0.865462993	0.135664088
0.865014288	0.135371914
0.864564985	0.135080238
0.864115084	0.134789061
0.863664584	0.134498384
0.863213485	0.134208206
0.862761788	0.133918526
0.862309492	0.133629346
0.861856597	0.133340665
0.861403103	0.133052483
0.860949011	0.132764801
0.860494321	0.132477617
0.860039031	0.132190932
0.859583144	0.131904747
0.859126657	0.131619061
0.858669572	0.131333873
0.858211888	0.131049185
0.857753605	0.130764996
0.857294724	0.130481306
0.856835244	0.130198116
0.856375166	0.129915424
0.855914489	0.129633231
0.855453213	0.129351538
0.854991338	0.129070344
0.854528865	0.128789648
0.854065794	0.128509452
0.853602123	0.128229755
0.853137854	0.127950558
0.852672986	0.127671859
0.85220752	0.127393659
0.851741455	0.127115959
0.851274792	0.126838757
0.850807529	0.126562055
0.850339668	0.126285852
0.849871209	0.126010148
0.849402151	0.125734943
0.848932494	0.125460237
0.848462238	0.12518603
0.847991384	0.124912322
0.847519931	0.124639114
0.84704788	0.124366404
0.84657523	0.124094194
0.846101981	0.123822483
0.845628134	0.123551271
0.845153688	0.123280558
0.844678643	0.123010344
0.844203	0.122740629
0.843726758	0.122471414
0.843249917	0.122202697
0.842772478	0.12193448
0.84229444	0.121666761
0.841815804	0.121399542
0.841336568	0.121132822
0.840856734	0.120866601
0.840376302	0.120600879
0.839895271	0.120335657
0.839413641	0.120070933
0.838931413	0.119806709
0.838448586	0.119542983
0.83796516	0.119279757
0.837481135	0.11901703
0.836996512	0.118754802
0.836511291	0.118493073
0.83602547	0.118231843
0.835539051	0.117971112
0.835052034	0.117710881
0.834564418	0.117451148
0.834076203	0.117191915
0.833587389	0.11693318
0.833097977	0.116674945
0.832607966	0.116417209
0.832117356	0.116159972
0.831626148	0.115903235
0.831134342	0.115646996
0.830641936	0.115391256
0.830148932	0.115136016
0.829655329	0.114881274
0.829161128	0.114627032
0.828666328	0.114373289
0.828170929	0.114120045
0.827674932	0.1138673
0.827178336	0.113615054
0.826681141	0.113363308
0.826183348	0.11311206
0.825684956	0.112861311
0.825185966	0.112611062
0.824686376	0.112361312
0.824186188	0.112112061
0.823685402	0.111863309
0.823184017	0.111615056
0.822682033	0.111367302
0.822179451	0.111120047
0.821676269	0.110873292
0.82117249	0.110627035
0.820668111	0.110381278
0.820163134	0.11013602
0.819657559	0.109891261
0.819151384	0.109647001
0.818644611	0.10940324
0.81813724	0.109159978
0.817629269	0.108917215
0.817120701	0.108674952
0.816611533	0.108433187
0.816101767	0.108191922
0.815591402	0.107951156
0.815080438	0.107710889
0.814568876	0.107471121
0.814056715	0.107231852
0.813543956	0.106993082
0.813030598	0.106754811
0.812516641	0.10651704
0.812002086	0.106279767
0.811486932	0.106042994
0.810971179	0.10580672
0.810454828	0.105570945
0.809937878	0.105335669
0.809420329	0.105100892
0.808902182	0.104866614
0.808383436	0.104632835
0.807864091	0.104399556
0.807344148	0.104166775
0.806823606	0.103934494
0.806302466	0.103702712
0.805780727	0.103471429
0.805258389	0.103240645
0.804735452	0.10301036
0.804211917	0.102780574
0.803687783	0.102551287
0.803163051	0.1023225
0.80263772	0.102094211
0.80211179	0.101866422
0.801585262	0.101639132
0.801058135	0.101412341
0.800530409	0.101186049
0.800002085	0.100960256
0.799473162	0.100734962
0.798943641	0.100510168
0.79841352	0.100285872
0.797882802	0.100062076
0.797351484	0.099838778
0.796819568	0.09961598
0.796287053	0.099393681
0.79575394	0.099171881
0.795220228	0.09895058
0.794685917	0.098729779
0.794151007	0.098509476
0.793615499	0.098289673
0.793079393	0.098070368
0.792542687	0.097851563
0.792005383	0.097633257
0.791467481	0.09741545
0.790928979	0.097198142
0.790389879	0.096981333
0.789850181	0.096765023
0.789309884	0.096549213
0.788768988	0.096333901
0.788227493	0.096119089
0.7876854	0.095904775
0.787142708	0.095690961
0.786599418	0.095477646
0.786055529	0.09526483
0.785511041	0.095052513
0.784965955	0.094840696
0.78442027	0.094629377
0.783873986	0.094418558
0.783327104	0.094208237
0.782779623	0.093998416
0.782231543	0.093789094
0.781682865	0.093580271
0.781133588	0.093371947
0.780583712	0.093164122
0.780033238	0.092956796
0.779482165	0.09274997
0.778930493	0.092543642
0.778378223	0.092337814
0.777825354	0.092132485
0.777271887	0.091927654
0.776717821	0.091723323
0.776163156	0.091519492
0.775607893	0.091316159
0.775052031	0.091113325
0.77449557	0.09091099
0.773938511	0.090709155
0.773380853	0.090507819
0.772822596	0.090306981
0.772263741	0.090106643
0.771704287	0.089906804
0.771144234	0.089707464
0.770583583	0.089508624
0.770022333	0.089310282
0.769460485	0.089112439
0.768898037	0.088915096
0.768334992	0.088718252
0.767771347	0.088521906
0.767207104	0.08832606
0.766642262	0.088130713
0.766076822	0.087935865
0.765510783	0.087741516
0.764944145	0.087547667
0.764376909	0.087354316
0.763809074	0.087161465
0.76324064	0.086969112
0.762671608	0.086777259
0.762101977	0.086585905
0.761531747	0.08639505
0.760960919	0.086204694
0.760389492	0.086014837
0.759817467	0.08582548
0.759244842	0.085636621
0.75867162	0.085448262
0.758097798	0.085260402
0.757523378	0.08507304
0.756948359	0.084886178
0.756372742	0.084699815
0.755796526	0.084513951
0.755219711	0.084328587
0.754642298	0.084143721
0.754064286	0.083959354
0.753485675	0.083775487
0.752906466	0.083592119
0.752326658	0.083409249
0.751746251	0.083226879
0.751165246	0.083045008
0.750583642	0.082863637
0.75000144	0.082682764
0.749418638	0.08250239
0.748835239	0.082322516
0.74825124	0.08214314
0.747666643	0.081964264
0.747081447	0.081785887
0.746495653	0.081608009
0.74590926	0.08143063
0.745322268	0.08125375
0.744734678	0.081077369
0.744146489	0.080901487
0.743557701	0.080726105
0.742968315	0.080551222
0.74237833	0.080376837
0.741787746	0.080202952
0.741196564	0.080029566
0.740604783	0.079856679
0.740012404	0.079684291
0.739419425	0.079512403
0.738825849	0.079341013
0.738231673	0.079170122
0.737636899	0.078999731
0.737041526	0.078829839
0.736445555	0.078660446
0.735848985	0.078491551
0.735251816	0.078323157
0.734654049	0.078155261
0.734055683	0.077987864
0.733456718	0.077820966
0.732857155	0.077654568
0.732256993	0.077488669
0.731656232	0.077323268
0.731054873	0.077158367
0.730452915	0.076993965
0.729850358	0.076830062
0.729247203	0.076666658
0.728643449	0.076503754
0.728039097	0.076341348
0.727434146	0.076179441
0.726828596	0.076018034
0.726222448	0.075857126
0.725615701	0.075696717
0.725008355	0.075536807
0.724400411	0.075377396
0.723791868	0.075218484
0.723182726	0.075060071
0.722572986	0.074902158
0.721962647	0.074744743
0.721351709	0.074587828
0.720740173	0.074431412
0.720128038	0.074275494
0.719515304	0.074120076
0.718901972	0.073965158
0.718288041	0.073810738
0.717673512	0.073656817
0.717058384	0.073503395
0.716442657	0.073350473
0.715826331	0.07319805
0.715209407	0.073046125
0.714591885	0.0728947
0.713973763	0.072743774
0.713355043	0.072593347
0.712735725	0.07244342
0.712115807	0.072293991
0.711495291	0.072145061
0.710874177	0.071996631
0.710252464	0.0718487
0.709630152	0.071701267
0.709007241	0.071554334
0.708383732	0.0714079
0.707759624	0.071261965
0.707134918	0.07111653
0.706509612	0.070971593
0.705883709	0.070827155
0.705257206	0.070683217
0.704630105	0.070539778
0.704002405	0.070396837
0.703374107	0.070254396
0.70274521	0.070112454
0.702115714	0.069971011
0.70148562	0.069830068
0.700854927	0.069689623
0.700223635	0.069549677
0.699591745	0.069410231
0.698959256	0.069271284
0.698326169	0.069132835
0.697692483	0.068994886
0.697058198	0.068857436
0.696423314	0.068720486
0.695787832	0.068584034
0.695151751	0.068448081
0.694515072	0.068312628
0.693877794	0.068177673
0.693239917	0.068043218
0.692601442	0.067909262
0.691962368	0.067775805
0.691322695	0.067642847
0.690682424	0.067510388
0.690041554	0.067378428
0.689400085	0.067246967
0.688758018	0.067116006
0.688115352	0.066985543
0.687472087	0.06685558
0.686828224	0.066726116
0.686183762	0.066597151
0.685538702	0.066468685
0.684893043	0.066340718
0.684246785	0.06621325
0.683599929	0.066086282
0.682952473	0.065959812
0.68230442	0.065833842
0.681655767	0.065708371
0.681006516	0.065583398
0.680356667	0.065458925
0.679706218	0.065334951
0.679055171	0.065211476
0.678403526	0.065088501
0.677751281	0.064966024
0.677098439	0.064844047
0.676444997	0.064722568
0.675790957	0.064601589
0.675136318	0.064481109
0.67448108	0.064361128
0.673825244	0.064241646
0.67316881	0.064122663
0.672511776	0.064004179
0.671854144	0.063886195
0.671195913	0.063768709
0.670537084	0.063651723
0.669877656	0.063535236
0.669217629	0.063419247
0.668557004	0.063303758
0.66789578	0.063188768
0.667233957	0.063074278
0.666571536	0.062960286
0.665908516	0.062846793
0.665244898	0.0627338
0.66458068	0.062621305
0.663915865	0.06250931
0.66325045	0.062397814
0.662584437	0.062286817
0.661917825	0.062176319
0.661250615	0.06206632
0.660582806	0.061956821
0.659914398	0.06184782
0.659245391	0.061739319
0.658575786	0.061631316
0.657905583	0.061523813
0.65723478	0.061416809
0.656563379	0.061310304
0.65589138	0.061204298
0.655218782	0.061098791
0.654545585	0.060993783
0.653871789	0.060889275
0.653197395	0.060785265
0.652522402	0.060681755
0.65184681	0.060578744
0.65117062	0.060476232
0.650493832	0.060374219
0.649816444	0.060272705
0.649138458	0.06017169
0.648459873	0.060071174
0.64778069	0.059971158
0.647100908	0.05987164
0.646420527	0.059772622
0.645739548	0.059674103
0.64505797	0.059576083
0.644375793	0.059478562
0.643693018	0.05938154
0.643009644	0.059285017
0.642325671	0.059188993
0.6416411	0.059093469
0.64095593	0.058998443
0.640270162	0.058903917
0.639583795	0.05880989
0.638896829	0.058716362
0.638209264	0.058623333
0.637521101	0.058530803
0.63683234	0.058438772
0.636142979	0.058347241
0.63545302	0.058256208
0.634762463	0.058165675
0.634071306	0.05807564
0.633379551	0.057986105
0.632687198	0.057897069
0.631994245	0.057808532
0.631300694	0.057720494
0.630606545	0.057632955
0.629911797	0.057545916
0.62921645	0.057459375
0.628520504	0.057373334
0.62782396	0.057287791
0.627126817	0.057202748
0.626429076	0.057118204
0.625730736	0.057034159
0.625031797	0.056950613
0.62433226	0.056867567
0.623632124	0.056785019
0.622931389	0.05670297
0.622230055	0.056621421
0.621528123	0.056540371
0.620825593	0.05645982
0.620122464	0.056379768
0.619418736	0.056300215
0.618714409	0.056221161
0.618009484	0.056142606
0.61730396	0.05606455
0.616597837	0.055986994
0.615891116	0.055909937
0.615183797	0.055833378
0.614475878	0.055757319
0.613767361	0.055681759
0.613058245	0.055606698
0.612348531	0.055532136
0.611638218	0.055458073
0.610927306	0.05538451
0.610215796	0.055311445
0.609503687	0.05523888
0.608790979	0.055166814
0.608077673	0.055095247
0.607363768	0.055024179
0.606649264	0.05495361
0.605934162	0.05488354
0.605218461	0.054813969
0.604502162	0.054744897
0.603785264	0.054676325
0.603067767	0.054608252
0.602349671	0.054540677
0.601630977	0.054473602
0.600911684	0.054407026
0.600191793	0.054340949
0.599471303	0.054275371
0.598750214	0.054210293
0.598028527	0.054145713
0.597306241	0.054081633
0.596583356	0.054018051
0.595859873	0.053954969
0.595135791	0.053892386
0.594411111	0.053830302
0.593685831	0.053768717
0.592959953	0.053707631
0.592233477	0.053647045
0.591506402	0.053586957
0.590778728	0.053527368
0.590050455	0.053468279
0.589321584	0.053409689
0.588592115	0.053351598
0.587862046	0.053294006
0.587131379	0.053236913
0.586400113	0.053180319
0.585668249	0.053124224
0.584935786	0.053068629
0.584202724	0.053013532
0.583469064	0.052958935
0.582734805	0.052904837
0.581999948	0.052851238
0.581264491	0.052798138
0.580528437	0.052745537
0.579791783	0.052693435
0.579054531	0.052641832
0.57831668	0.052590729
0.577578231	0.052540124
0.576839182	0.052490019
0.576099536	0.052440413
0.57535929	0.052391306
0.574618446	0.052342698
0.573877003	0.052294589
0.573134962	0.052246979
0.572392322	0.052199868
0.571649083	0.052153257
0.570905246	0.052107144
0.57016081	0.052061531
0.569415776	0.052016417
0.568670142	0.051971802
0.567923911	0.051927686
0.56717708	0.051884069
0.566429651	0.051840951
0.565681623	0.051798333
0.564932997	0.051756213
0.564183771	0.051714593
0.563433948	0.051673471
0.562683525	0.051632849
0.561932504	0.051592726
0.561180885	0.051553102
0.560428666	0.051513977
0.559675849	0.051475351
0.558922434	0.051437225
0.558168419	0.051399597
0.557413806	0.051362469
0.556658595	0.05132584
0.555902784	0.051289709
0.555146376	0.051254078
0.554389368	0.051218946
0.553631762	0.051184313
0.552873557	0.05115018
0.552114754	0.051116545
0.551355351	0.05108341
0.550595351	0.051050773
0.549834751	0.051018636
0.549073553	0.050986998
0.548311756	0.050955859
0.547549361	0.050925219
0.546786367	0.050895078
0.546022774	0.050865436
0.545258583	0.050836294
0.544493793	0.05080765
0.543728405	0.050779506
0.542962417	0.05075186
0.542195831	0.050724714
0.541428647	0.050698067
0.540660864	0.050671919
0.539892482	0.05064627
0.539123501	0.050621121
0.538353922	0.05059647
0.537583745	0.050572319
0.536812968	0.050548666
0.536041593	0.050525513
0.535269619	0.050502859
0.534497047	0.050480704
0.533723876	0.050459048
0.532950106	0.050437891
0.532175738	0.050417233
0.531400771	0.050397075
0.530625205	0.050377415
0.529849041	0.050358255
0.529072278	0.050339594
0.528294917	0.050321431
0.527516957	0.050303768
0.526738398	0.050286605
0.52595924	0.05026994
0.525179484	0.050253774
0.524399129	0.050238107
0.523618176	0.05022294
0.522836624	0.050208272
0.522054473	0.050194102
0.521271724	0.050180432
0.520488376	0.050167261
0.519704429	0.050154589
0.518919884	0.050142416
0.51813474	0.050130743
0.517348997	0.050119568
0.516562656	0.050108893
0.515775716	0.050098716
0.514988178	0.050089039
0.51420004	0.050079861
0.513411305	0.050071182
0.51262197	0.050063002
0.511832037	0.050055321
0.511041505	0.05004814
0.510250375	0.050041457
0.509458646	0.050035274
0.508666318	0.050029589
0.507873392	0.050024404
0.507079867	0.050019718
0.506285743	0.050015531
0.505491021	0.050011843
0.5046957	0.050008654
0.50389978	0.050005965
0.503103262	0.050003774
0.502306145	0.050002083
0.501508429	0.05000089
0.500710115	0.050000197
0.499944494	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/1000-history.txt <==
x y
1	0.10626215305
2	0.00764833931
3	0.00656420410
4	0.00466303363
5	0.00481036565
6	0.00446497106
7	0.00443947916
8	0.00444319245
9	0.00444313870
10	0.00444313926
11	0.00444313926
12	0.00444313926
13	0.00442155176
14	0.00442380023
15	0.00442357146
16	0.00442355388
17	0.00442355911
18	0.00442356153
19	0.00442356153
20	0.00442356153
21	0.00442079665
22	0.00442068095
23	0.00442066966
24	0.00442066950
25	0.00442066960
26	0.00442066959
27	0.00442066960
28	0.00442066960
29	0.00442066962
30	0.00442066962
31	0.00442066962
32	0.00442066962
33	0.00442068741
34	0.00442036954
35	0.00442036974
36	0.00442036974
37	0.00442036974
38	0.00442036974

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/1000-spectra-GIFT.txt <==
x y
50	0.946037821460921
57.9831932773109	0.934505166927093
65.9663865546219	0.920793011548660
73.9495798319328	0.904337325541733
81.9327731092437	0.884558179883653
89.9159663865546	0.860883459241646
97.8991596638656	0.832800041268726
105.882352941176	0.799925756648653
113.865546218487	0.762090872965543
121.848739495798	0.719411776416919
129.831932773109	0.672335984632189
137.815126050420	0.621640834979836
145.798319327731	0.568379683635070
153.781512605042	0.513785734882781
161.764705882353	0.459157298317003
169.747899159664	0.405752733246981
177.731092436975	0.354717288962148
185.714285714286	0.307051746978351
193.697478991597	0.263620014123930
201.680672268908	0.225182246757797
209.663865546219	0.192428991349635
217.647058823529	0.165974608136860
225.630252100840	0.146250564168918
233.613445378151	0.133268937877173
241.596638655462	0.126372924521262
249.579831932773	0.124239916388778
257.563025210084	0.125232395486433
265.546218487395	0.127832190581935
273.529411764706	0.130880275355201
280	0.133137123356128
281.512605042017	0.133603021282192
289.495798319328	0.135537261085458
297.478991596639	0.136439485937292
305.462184873950	0.136211523869220
313.445378151261	0.134847188592080
321.428571428571	0.132395865398843
329.411764705882	0.128938190769276
337.394957983193	0.124570120257771
345.378151260504	0.119392862906000
353.361344537815	0.113506985119279
361.344537815126	0.107009484851021
369.327731092437	0.0999929213860191
377.310924369748	0.0925458559975261
385.294117647059	0.0847539816081227
393.277310924370	0.0767014348914790
401.260504201681	0.0684719106855336
409.243697478992	0.0601493426776954
417.226890756303	0.0518180815969316
425.210084033613	0.0435627182726939
433.193277310924	0.0354680695441137
441.176470588235	0.0276207925525936
449.159663865546	0.0201175845792214
457.142857142857	0.0131031268800791
465.126050420168	0.00701002142422178
473.109243697479	0.00452575779194318
481.092436974790	0.00826640750378159
489.075630252101	0.0132470557718485
497.058823529412	0.0180470940526049
505.042016806723	0.0224558955115695
513.025210084034	0.0264260309525239
521.008403361345	0.0299496523410448
528.991596638655	0.0330324472687892
536.974789915966	0.0356849110266531
544.957983193277	0.0379183887998086
550	0.0391178154045904
552.941176470588	0.0397430693139767
560.924369747899	0.0411671139659445
568.907563025210	0.0421966006807561
576.890756302521	0.0428360863667724
584.873949579832	0.0430896166247407
592.857142857143	0.0429620127297524
600.840336134454	0.0424602668447837
608.823529411765	0.0415948833450086
616.806722689076	0.0403810186649713
624.789915966387	0.0388392959910102
632.773109243698	0.0369962076537488
640.756302521008	0.0348840717039533
648.739495798319	0.0325405835024801
656.722689075630	0.0300080989293366
664.705882352941	0.0273329022627930
672.689075630252	0.0245648539018135
680.672268907563	0.0217580075667577
688.655462184874	0.0189731032130421
696.638655462185	0.0162833967678089
704.621848739496	0.0137860624408031
712.605042016807	0.0116210292383149
720.588235294118	0.00998995779451241
728.571428571429	0.00913205292943302
736.554621848740	0.00918717104373793
744.537815126050	0.0100465179230037
752.521008403361	0.0114305547470593
760.504201680672	0.0130720749944538
768.487394957983	0.0147848687359771
776.470588235294	0.0164498759986208
780	0.0171497786628644
784.453781512605	0.0179904159237504
792.436974789916	0.0193560314674983
800.420168067227	0.0205138490033931
808.403361344538	0.0214440795399053
816.386554621849	0.0221374301156332
824.369747899160	0.0225932380846242
832.352941176471	0.0228177788769819
840.336134453782	0.0228225627557440
848.319327731093	0.0226226353335460
856.302521008403	0.0222349893903342
864.285714285714	0.0216772172488670
872.268907563025	0.0209665096999291
880.252100840336	0.0201190606437592
888.235294117647	0.0191498834663499
896.218487394958	0.0180729983667370
904.201680672269	0.0169019177430891
912.184873949580	0.0156503447349245
920.168067226891	0.0143330127222932
928.151260504202	0.0129666372041135
936.134453781513	0.0115710376498903
944.117647058824	0.0101706385709116
952.100840336134	0.00879681572168663
960.084033613445	0.00749193912389982
968.067226890756	0.00631621266646214
976.050420168067	0.00535662567993866
984.033613445378	0.00472687098734717
992.016806722689	0.00452638883939683
1000	0.00475738813417318

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/1000-spectra-IGA.txt <==
x y
50	0.710319645
100	0.469515949
150	0.530787716
200	0.249002887
250	0.137770504
280	0.140973987
300	0.14370943
350	0.121387591
400	0.077355651
450	0.02866395
500	0.018865275
550	0.040880892
600	0.043807939
650	0.036612796
700	0.017884345
750	0.007997034
780	0.013653533
800	0.018825334
850	0.025343107
900	0.019371804
950	0.010084746
1000	0.0011664

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/1000-spectra-IGABEM.txt <==
x y
50	0.94176333
100	0.826262149
150	0.540774159
200	0.229296211
250	0.130665766
280	0.141839894
300	0.148408301
350	0.128116612
400	0.07907656
450	0.027355026
500	0.018250767
550	0.038472517
600	0.044244496
650	0.038380332
700	0.018267252
750	0.007976002
780	0.014091398
800	0.019067903
850	0.025459178
900	0.019678565
950	0.010666118
1000	0.003325097

==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/shape_1000_GIFT.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49598450   0.05000631   0.00000000
 -0.49198419   0.05002525   0.00000000
 -0.48799906   0.05005682   0.00000000
 -0.48402910   0.05010101   0.00000000
 -0.48007433   0.05015782   0.00000000
 -0.47613474   0.05022727   0.00000000
 -0.47221033   0.05030934   0.00000000
 -0.46830111   0.05040403   0.00000000
 -0.46440706   0.05051135   0.00000000
 -0.46052819   0.05063130   0.00000000
 -0.45666451   0.05076387   0.00000000
 -0.45281601   0.05090907   0.00000000
 -0.44898268   0.05106689   0.00000000
 -0.44516454   0.05123734   0.00000000
 -0.44136158   0.05142042   0.00000000
 -0.43757380   0.05161612   0.00000000
 -0.43380121   0.05182445   0.00000000
 -0.43004379   0.05204540   0.00000000
 -0.42630156   0.05227898   0.00000000
 -0.42257450   0.05252519   0.00000000
 -0.41886263   0.05278402   0.00000000
 -0.41516594   0.05305548   0.00000000
 -0.41148443   0.05333956   0.00000000
 -0.40781810   0.05363627   0.00000000
 -0.40416695   0.05394561   0.00000000
 -0.40053098   0.05426757   0.00000000
 -0.39691019   0.05460216   0.00000000
 -0.39330459   0.05494937   0.00000000
 -0.38971417   0.05530921   0.00000000
 -0.38613892   0.05568167   0.00000000
 -0.38257886   0.05606677   0.00000000
 -0.37903398   0.05646448   0.00000000
 -0.37550428   0.05687483   0.00000000
 -0.37198976   0.05729780   0.00000000
 -0.36849043   0.05773339   0.00000000
 -0.36500627   0.05818161   0.00000000
 -0.36153730   0.05864246   0.00000000
 -0.35808350   0.05911593   0.00000000
 -0.35464489   0.05960203   0.00000000
 -0.35122146   0.06010076   0.00000000
 -0.34781321   0.06061211   0.00000000
 -0.34442014   0.06113608   0.00000000
 -0.34104225   0.06167269   0.00000000
 -0.33767955   0.06222191   0.00000000
 -0.33433202   0.06278377   0.00000000
 -0.33099968   0.06335825   0.00000000
 -0.32768251   0.06394535   0.00000000
 -0.32438053   0.06454509   0.00000000
 -0.32109373   0.06515745   0.00000000
 -0.31782211   0.06578243   0.00000000
 -0.31456567   0.06642004   0.00000000
 -0.31132441   0.06707028   0.00000000
 -0.30809834   0.06773314   0.00000000
 -0.30488744   0.06840863   0.00000000
 -0.30169173   0.06909674   0.00000000
 -0.29851119   0.06979748   0.00000000
 -0.29534584   0.07051085   0.00000000
 -0.29219567   0.07123684   0.00000000
 -0.28906068   0.07197546   0.00000000
 -0.28594087   0.07272670   0.00000000
 -0.28283625   0.07349057   0.00000000
 -0.27974680   0.07426706   0.00000000
 -0.27667253   0.07505619   0.00000000
 -0.27361345   0.07585793   0.00000000
 -0.27056955   0.07667231   0.00000000
 -0.26754083   0.07749931   0.00000000
 -0.26452729   0.07833893   0.00000000
 -0.26152893   0.07919118   0.00000000
 -0.25854575   0.08005606   0.00000000
 -0.25557775   0.08093356   0.00000000
 -0.25262494   0.08182369   0.00000000
 -0.24968730   0.08272645   0.00000000
 -0.24676485   0.08364183   0.00000000
 -0.24385757   0.08456983   0.00000000
 -0.24096548   0.08551047   0.00000000
 -0.23808857   0.08646373   0.00000000
 -0.23522684   0.08742961   0.00000000
 -0.23238030   0.08840812   0.00000000
 -0.22954893   0.08939926   0.00000000
 -0.22673274   0.09040302   0.00000000
 -0.22393174   0.09141941   0.00000000
 -0.22114592   0.09244842   0.00000000
 -0.21837527   0.09349006   0.00000000
 -0.21561981   0.09454433   0.00000000
 -0.21287953   0.09561122   0.00000000
 -0.21015443   0.09669074   0.00000000
 -0.20744452   0.09778288   0.00000000
 -0.20474978   0.09888765   0.00000000
 -0.20207022   0.10000505   0.00000000
 -0.19940585   0.10113507   0.00000000
 -0.19675666   0.10227772   0.00000000
 -0.19412264   0.10343299   0.00000000
 -0.19150381   0.10460089   0.00000000
 -0.18890016   0.10578142   0.00000000
 -0.18631170   0.10697457   0.00000000
 -0.18373841   0.10818035   0.00000000
 -0.18118030   0.10939875   0.00000000
 -0.17863738   0.11062978   0.00000000
 -0.17610963   0.11187344   0.00000000
 -0.17359707   0.11312972   0.00000000
 -0.17109969   0.11439863   0.00000000
 -0.16861749   0.11568016   0.00000000
 -0.16615047   0.11697432   0.00000000
 -0.16369863   0.11828110   0.00000000
 -0.16126197   0.11960052   0.00000000
 -0.15884050   0.12093255   0.00000000
 -0.15643420   0.12227722   0.00000000
 -0.15404309   0.12363450   0.00000000
 -0.15166716   0.12500442   0.00000000
 -0.14930641   0.12638696   0.00000000
 -0.14696083   0.12778213   0.00000000
 -0.14463045   0.12918992   0.00000000
 -0.14231524   0.13061034   0.00000000
 -0.14001521   0.13204338   0.00000000
 -0.13773037   0.13348905   0.00000000
 -0.13546070   0.13494735   0.00000000
 -0.13320622   0.13641827   0.00000000
 -0.13096691   0.13790182   0.00000000
 -0.12874279   0.13939800   0.00000000
 -0.12653385   0.14090680   0.00000000
 -0.12434009   0.14242822   0.00000000
 -0.12216152   0.14396227   0.00000000
 -0.11999812   0.14550895   0.00000000
 -0.11784991   0.14706826   0.00000000
 -0.11571687   0.14864019   0.00000000
 -0.11359902   0.15022474   0.00000000
 -0.11149635   0.15182192   0.00000000
 -0.10940885   0.15343173   0.00000000
 -0.10733655   0.15505417   0.00000000
 -0.10527942   0.15668923   0.00000000
 -0.10323747   0.15833691   0.00000000
 -0.10121070   0.15999722   0.00000000
 -0.09919912   0.16167016   0.00000000
 -0.09720271   0.16335572   0.00000000
 -0.09522149   0.16505391   0.00000000
 -0.09325545   0.16676473   0.00000000
 -0.09130459   0.16848817   0.00000000
 -0.08936891   0.17022424   0.00000000
 -0.08744841   0.17197293   0.00000000
 -0.08554309   0.17373425   0.00000000
 -0.08365296   0.17550819   0.00000000
 -0.08177800   0.17729477   0.00000000
 -0.07991823   0.17909396   0.00000000
 -0.07807364   0.18090579   0.00000000
 -0.07624422   0.18273023   0.00000000
 -0.07442999   0.18456731   0.00000000
 -0.07263095   0.18641701   0.00000000
 -0.07084708   0.18827934   0.00000000
 -0.06907839   0.19015429   0.00000000
 -0.06732488   0.19204187   0.00000000
 -0.06558656   0.19394207   0.00000000
 -0.06386342   0.19585490   0.00000000
 -0.06215545   0.19778036   0.00000000
 -0.06046267   0.19971844   0.00000000
 -0.05878507   0.20166915   0.00000000
 -0.05712265   0.20363248   0.00000000
 -0.05547542   0.20560844   0.00000000
 -0.05384336   0.20759703   0.00000000
 -0.05222648   0.20959824   0.00000000
 -0.05062479   0.21161208   0.00000000
 -0.04903828   0.21363854   0.00000000
 -0.04746694   0.21567763   0.00000000
 -0.04591079   0.21772935   0.00000000
 -0.04436982   0.21979369   0.00000000
 -0.04284404   0.22187066   0.00000000
 -0.04133343   0.22396025   0.00000000
 -0.03983800   0.22606247   0.00000000
 -0.03835776   0.22817732   0.00000000
 -0.03689269   0.23030479   0.00000000
 -0.03544281   0.23244489   0.00000000
 -0.03400811   0.23459761   0.00000000
 -0.03258859   0.23676296   0.00000000
 -0.03118425   0.23894094   0.00000000
 -0.02979509   0.24113154   0.00000000
 -0.02842111   0.24333476   0.00000000
 -0.02706232   0.24555062   0.00000000
 -0.02571870   0.24777910   0.00000000
 -0.02439027   0.25002020   0.00000000
 -0.02307701   0.25227393   0.00000000
 -0.02177894   0.25454029   0.00000000
 -0.02049605   0.25681927   0.00000000
 -0.01922834   0.25911088   0.00000000
 -0.01797581   0.26141512   0.00000000
 -0.01673847   0.26373198   0.00000000
 -0.01551630   0.26606146   0.00000000
 -0.01430932   0.26840358   0.00000000
 -0.01311751   0.27075831   0.00000000
 -0.01194089   0.27312568   0.00000000
 -0.01077945   0.27550567   0.00000000
 -0.00963319   0.27789829   0.00000000
 -0.00850211   0.28030353   0.00000000
 -0.00738621   0.28272140   0.00000000
 -0.00628550   0.28515189   0.00000000
 -0.00519996   0.28759501   0.00000000
 -0.00412961   0.29005076   0.00000000
 -0.00307443   0.29251913   0.00000000
 -0.00203444   0.29500013   0.00000000
 -0.00100963   0.29749375   0.00000000
  0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/shape_1000_GIFT_adapt.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49647068   0.05012163   0.00000000
 -0.49295163   0.05025473   0.00000000
 -0.48944285   0.05039928   0.00000000
 -0.48594434   0.05055530   0.00000000
 -0.48245610   0.05072278   0.00000000
 -0.47897813   0.05090172   0.00000000
 -0.47551043   0.05109212   0.00000000
 -0.47205300   0.05129398   0.00000000
 -0.46860584   0.05150730   0.00000000
 -0.46516895   0.05173209   0.00000000
 -0.46174233   0.05196833   0.00000000
 -0.45832599   0.05221604   0.00000000
 -0.45491991   0.05247520   0.00000000
 -0.45152410   0.05274583   0.00000000
 -0.44813856   0.05302792   0.00000000
 -0.44476330   0.05332147   0.00000000
 -0.44139830   0.05362648   0.00000000
 -0.43804357   0.05394295   0.00000000
 -0.43469912   0.05427089   0.00000000
 -0.43136493   0.05461028   0.00000000
 -0.42804102   0.05496113   0.00000000
 -0.42472737   0.05532345   0.00000000
 -0.42142400   0.05569723   0.00000000
 -0.41813089   0.05608247   0.00000000
 -0.41484806   0.05647917   0.00000000
 -0.41157549   0.05688733   0.00000000
 -0.40831320   0.05730695   0.00000000
 -0.40506118   0.05773803   0.00000000
 -0.40181942   0.05818058   0.00000000
 -0.39858794   0.05863458   0.00000000
 -0.39536673   0.05910005   0.00000000
 -0.39215579   0.05957698   0.00000000
 -0.38895511   0.06006536   0.00000000
 -0.38576471   0.06056521   0.00000000
 -0.38258458   0.06107652   0.00000000
 -0.37941472   0.06159930   0.00000000
 -0.37625513   0.06213353   0.00000000
 -0.37310581   0.06267922   0.00000000
 -0.36996676   0.06323638   0.00000000
 -0.36683798   0.06380499   0.00000000
 -0.36371947   0.06438507   0.00000000
 -0.36061123   0.06497661   0.00000000
 -0.35751326   0.06557961   0.00000000
 -0.35442556   0.06619407   0.00000000
 -0.35134813   0.06681999   0.00000000
 -0.34828097   0.06745737   0.00000000
 -0.34522409   0.06810622   0.00000000
 -0.34217747   0.06876652   0.00000000
 -0.33914112   0.06943829   0.00000000
 -0.33611504   0.07012152   0.00000000
 -0.33309924   0.07081620   0.00000000
 -0.33009370   0.07152235   0.00000000
 -0.32709843   0.07223996   0.00000000
 -0.32411344   0.07296903   0.00000000
 -0.32113871   0.07370957   0.00000000
 -0.31817426   0.07446156   0.00000000
 -0.31522007   0.07522501   0.00000000
 -0.31227616   0.07599993   0.00000000
 -0.30934251   0.07678631   0.00000000
 -0.30641914   0.07758414   0.00000000
 -0.30350603   0.07839344   0.00000000
 -0.30060320   0.07921420   0.00000000
 -0.29771064   0.08004642   0.00000000
 -0.29482834   0.08089011   0.00000000
 -0.29195632   0.08174525   0.00000000
 -0.28909457   0.08261185   0.00000000
 -0.28624309   0.08348992   0.00000000
 -0.28340187   0.08437945   0.00000000
 -0.28057093   0.08528043   0.00000000
 -0.27775026   0.08619288   0.00000000
 -0.27493986   0.08711679   0.00000000
 -0.27213973   0.08805216   0.00000000
 -0.26934987   0.08899900   0.00000000
 -0.26657028   0.08995729   0.00000000
 -0.26380096   0.09092704   0.00000000
 -0.26104191   0.09190826   0.00000000
 -0.25829313   0.09290093   0.00000000
 -0.25555462   0.09390507   0.00000000
 -0.25282638   0.09492067   0.00000000
 -0.25010841   0.09594773   0.00000000
 -0.24740071   0.09698625   0.00000000
 -0.24470329   0.09803623   0.00000000
 -0.24201613   0.09909768   0.00000000
 -0.23933924   0.10017058   0.00000000
 -0.23667262   0.10125495   0.00000000
 -0.23401628   0.10235077   0.00000000
 -0.23137020   0.10345806   0.00000000
 -0.22873439   0.10457681   0.00000000
 -0.22610886   0.10570702   0.00000000
 -0.22349359   0.10684869   0.00000000
 -0.22088860   0.10800182   0.00000000
 -0.21829387   0.10916641   0.00000000
 -0.21570942   0.11034246   0.00000000
 -0.21313523   0.11152998   0.00000000
 -0.21057132   0.11272896   0.00000000
 -0.20801768   0.11393939   0.00000000
 -0.20547430   0.11516129   0.00000000
 -0.20294120   0.11639465   0.00000000
 -0.20041837   0.11763947   0.00000000
 -0.19790580   0.11889575   0.00000000
 -0.19540351   0.12016349   0.00000000
 -0.19291149   0.12144270   0.00000000
 -0.19042974   0.12273336   0.00000000
 -0.18795825   0.12403549   0.00000000
 -0.18549704   0.12534908   0.00000000
 -0.18304610   0.12667412   0.00000000
 -0.18060543   0.12801063   0.00000000
 -0.17817503   0.12935860   0.00000000
 -0.17575490   0.13071803   0.00000000
 -0.17334504   0.13208893   0.00000000
 -0.17094545   0.13347128   0.00000000
 -0.16855613   0.13486509   0.00000000
 -0.16617708   0.13627037   0.00000000
 -0.16380830   0.13768711   0.00000000
 -0.16144979   0.13911530   0.00000000
 -0.15910156   0.14055496   0.00000000
 -0.15676359   0.14200608   0.00000000
 -0.15443589   0.14346866   0.00000000
 -0.15211846   0.14494271   0.00000000
 -0.14981131   0.14642821   0.00000000
 -0.14751442   0.14792517   0.00000000
 -0.14522780   0.14943360   0.00000000
 -0.14295146   0.15095348   0.00000000
 -0.14068538   0.15248483   0.00000000
 -0.13842957   0.15402764   0.00000000
 -0.13618404   0.15558191   0.00000000
 -0.13394877   0.15714764   0.00000000
 -0.13172378   0.15872483   0.00000000
 -0.12950906   0.16031349   0.00000000
 -0.12730460   0.16191360   0.00000000
 -0.12511042   0.16352518   0.00000000
 -0.12292650   0.16514821   0.00000000
 -0.12075286   0.16678271   0.00000000
 -0.11858949   0.16842867   0.00000000
 -0.11643638   0.17008609   0.00000000
 -0.11429355   0.17175497   0.00000000
 -0.11216099   0.17343531   0.00000000
 -0.11003870   0.17512711   0.00000000
 -0.10792668   0.17683038   0.00000000
 -0.10582492   0.17854510   0.00000000
 -0.10373344   0.18027129   0.00000000
 -0.10165223   0.18200893   0.00000000
 -0.09958129   0.18375804   0.00000000
 -0.09752062   0.18551861   0.00000000
 -0.09547022   0.18729064   0.00000000
 -0.09343009   0.18907413   0.00000000
 -0.09140023   0.19086909   0.00000000
 -0.08938064   0.19267550   0.00000000
 -0.08737132   0.19449337   0.00000000
 -0.08537228   0.19632271   0.00000000
 -0.08338350   0.19816351   0.00000000
 -0.08140499   0.20001577   0.00000000
 -0.07943675   0.20187948   0.00000000
 -0.07747879   0.20375466   0.00000000
 -0.07553109   0.20564131   0.00000000
 -0.07359366   0.20753941   0.00000000
 -0.07166650   0.20944897   0.00000000
 -0.06974962   0.21137000   0.00000000
 -0.06784300   0.21330248   0.00000000
 -0.06594666   0.21524643   0.00000000
 -0.06406058   0.21720184   0.00000000
 -0.06218478   0.21916871   0.00000000
 -0.06031924   0.22114704   0.00000000
 -0.05846398   0.22313683   0.00000000
 -0.05661898   0.22513808   0.00000000
 -0.05478426   0.22715079   0.00000000
 -0.05295981   0.22917497   0.00000000
 -0.05114562   0.23121060   0.00000000
 -0.04934171   0.23325770   0.00000000
 -0.04754807   0.23531626   0.00000000
 -0.04576469   0.23738627   0.00000000
 -0.04399159   0.23946775   0.00000000
 -0.04222876   0.24156070   0.00000000
 -0.04047620   0.24366510   0.00000000
 -0.03873391   0.24578096   0.00000000
 -0.03700189   0.24790828   0.00000000
 -0.03528013   0.25004707   0.00000000
 -0.03356865   0.25219732   0.00000000
 -0.03186744   0.25435902   0.00000000
 -0.03017650   0.25653219   0.00000000
 -0.02849583   0.25871682   0.00000000
 -0.02682544   0.26091291   0.00000000
 -0.02516531   0.26312046   0.00000000
 -0.02351545   0.26533948   0.00000000
 -0.02187586   0.26756995   0.00000000
 -0.02024654   0.26981189   0.00000000
 -0.01862749   0.27206528   0.00000000
 -0.01701872   0.27433014   0.00000000
 -0.01542021   0.27660646   0.00000000
 -0.01383197   0.27889424   0.00000000
 -0.01225400   0.28119348   0.00000000
 -0.01068631   0.28350418   0.00000000
 -0.00912888   0.28582634   0.00000000
 -0.00758173   0.28815996   0.00000000
 -0.00604484   0.29050505   0.00000000
 -0.00451822   0.29286160   0.00000000
 -0.00300188   0.29522960   0.00000000
 -0.00149580   0.29760907   0.00000000
  0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/1000-2DV/shape_1000_GIFT_unif.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49598450   0.05000631   0.00000000
 -0.49198419   0.05002525   0.00000000
 -0.48799906   0.05005682   0.00000000
 -0.48402910   0.05010101   0.00000000
 -0.48007433   0.05015782   0.00000000
 -0.47613474   0.05022727   0.00000000
 -0.47221033   0.05030934   0.00000000
 -0.46830111   0.05040403   0.00000000
 -0.46440706   0.05051135   0.00000000
 -0.46052819   0.05063130   0.00000000
 -0.45666451   0.05076387   0.00000000
 -0.45281601   0.05090907   0.00000000
 -0.44898268   0.05106689   0.00000000
 -0.44516454   0.05123734   0.00000000
 -0.44136158   0.05142042   0.00000000
 -0.43757380   0.05161612   0.00000000
 -0.43380121   0.05182445   0.00000000
 -0.43004379   0.05204540   0.00000000
 -0.42630156   0.05227898   0.00000000
 -0.42257450   0.05252519   0.00000000
 -0.41886263   0.05278402   0.00000000
 -0.41516594   0.05305548   0.00000000
 -0.41148443   0.05333956   0.00000000
 -0.40781810   0.05363627   0.00000000
 -0.40416695   0.05394561   0.00000000
 -0.40053098   0.05426757   0.00000000
 -0.39691019   0.05460216   0.00000000
 -0.39330459   0.05494937   0.00000000
 -0.38971417   0.05530921   0.00000000
 -0.38613892   0.05568167   0.00000000
 -0.38257886   0.05606677   0.00000000
 -0.37903398   0.05646448   0.00000000
 -0.37550428   0.05687483   0.00000000
 -0.37198976   0.05729780   0.00000000
 -0.36849043   0.05773339   0.00000000
 -0.36500627   0.05818161   0.00000000
 -0.36153730   0.05864246   0.00000000
 -0.35808350   0.05911593   0.00000000
 -0.35464489   0.05960203   0.00000000
 -0.35122146   0.06010076   0.00000000
 -0.34781321   0.06061211   0.00000000
 -0.34442014   0.06113608   0.00000000
 -0.34104225   0.06167269   0.00000000
 -0.33767955   0.06222191   0.00000000
 -0.33433202   0.06278377   0.00000000
 -0.33099968   0.06335825   0.00000000
 -0.32768251   0.06394535   0.00000000
 -0.32438053   0.06454509   0.00000000
 -0.32109373   0.06515745   0.00000000
 -0.31782211   0.06578243   0.00000000
 -0.31456567   0.06642004   0.00000000
 -0.31132441   0.06707028   0.00000000
 -0.30809834   0.06773314   0.00000000
 -0.30488744   0.06840863   0.00000000
 -0.30169173   0.06909674   0.00000000
 -0.29851119   0.06979748   0.00000000
 -0.29534584   0.07051085   0.00000000
 -0.29219567   0.07123684   0.00000000
 -0.28906068   0.07197546   0.00000000
 -0.28594087   0.07272670   0.00000000
 -0.28283625   0.07349057   0.00000000
 -0.27974680   0.07426706   0.00000000
 -0.27667253   0.07505619   0.00000000
 -0.27361345   0.07585793   0.00000000
 -0.27056955   0.07667231   0.00000000
 -0.26754083   0.07749931   0.00000000
 -0.26452729   0.07833893   0.00000000
 -0.26152893   0.07919118   0.00000000
 -0.25854575   0.08005606   0.00000000
 -0.25557775   0.08093356   0.00000000
 -0.25262494   0.08182369   0.00000000
 -0.24968730   0.08272645   0.00000000
 -0.24676485   0.08364183   0.00000000
 -0.24385757   0.08456983   0.00000000
 -0.24096548   0.08551047   0.00000000
 -0.23808857   0.08646373   0.00000000
 -0.23522684   0.08742961   0.00000000
 -0.23238030   0.08840812   0.00000000
 -0.22954893   0.08939926   0.00000000
 -0.22673274   0.09040302   0.00000000
 -0.22393174   0.09141941   0.00000000
 -0.22114592   0.09244842   0.00000000
 -0.21837527   0.09349006   0.00000000
 -0.21561981   0.09454433   0.00000000
 -0.21287953   0.09561122   0.00000000
 -0.21015443   0.09669074   0.00000000
 -0.20744452   0.09778288   0.00000000
 -0.20474978   0.09888765   0.00000000
 -0.20207022   0.10000505   0.00000000
 -0.19940585   0.10113507   0.00000000
 -0.19675666   0.10227772   0.00000000
 -0.19412264   0.10343299   0.00000000
 -0.19150381   0.10460089   0.00000000
 -0.18890016   0.10578142   0.00000000
 -0.18631170   0.10697457   0.00000000
 -0.18373841   0.10818035   0.00000000
 -0.18118030   0.10939875   0.00000000
 -0.17863738   0.11062978   0.00000000
 -0.17610963   0.11187344   0.00000000
 -0.17359707   0.11312972   0.00000000
 -0.17109969   0.11439863   0.00000000
 -0.16861749   0.11568016   0.00000000
 -0.16615047   0.11697432   0.00000000
 -0.16369863   0.11828110   0.00000000
 -0.16126197   0.11960052   0.00000000
 -0.15884050   0.12093255   0.00000000
 -0.15643420   0.12227722   0.00000000
 -0.15404309   0.12363450   0.00000000
 -0.15166716   0.12500442   0.00000000
 -0.14930641   0.12638696   0.00000000
 -0.14696083   0.12778213   0.00000000
 -0.14463045   0.12918992   0.00000000
 -0.14231524   0.13061034   0.00000000
 -0.14001521   0.13204338   0.00000000
 -0.13773037   0.13348905   0.00000000
 -0.13546070   0.13494735   0.00000000
 -0.13320622   0.13641827   0.00000000
 -0.13096691   0.13790182   0.00000000
 -0.12874279   0.13939800   0.00000000
 -0.12653385   0.14090680   0.00000000
 -0.12434009   0.14242822   0.00000000
 -0.12216152   0.14396227   0.00000000
 -0.11999812   0.14550895   0.00000000
 -0.11784991   0.14706826   0.00000000
 -0.11571687   0.14864019   0.00000000
 -0.11359902   0.15022474   0.00000000
 -0.11149635   0.15182192   0.00000000
 -0.10940885   0.15343173   0.00000000
 -0.10733655   0.15505417   0.00000000
 -0.10527942   0.15668923   0.00000000
 -0.10323747   0.15833691   0.00000000
 -0.10121070   0.15999722   0.00000000
 -0.09919912   0.16167016   0.00000000
 -0.09720271   0.16335572   0.00000000
 -0.09522149   0.16505391   0.00000000
 -0.09325545   0.16676473   0.00000000
 -0.09130459   0.16848817   0.00000000
 -0.08936891   0.17022424   0.00000000
 -0.08744841   0.17197293   0.00000000
 -0.08554309   0.17373425   0.00000000
 -0.08365296   0.17550819   0.00000000
 -0.08177800   0.17729477   0.00000000
 -0.07991823   0.17909396   0.00000000
 -0.07807364   0.18090579   0.00000000
 -0.07624422   0.18273023   0.00000000
 -0.07442999   0.18456731   0.00000000
 -0.07263095   0.18641701   0.00000000
 -0.07084708   0.18827934   0.00000000
 -0.06907839   0.19015429   0.00000000
 -0.06732488   0.19204187   0.00000000
 -0.06558656   0.19394207   0.00000000
 -0.06386342   0.19585490   0.00000000
 -0.06215545   0.19778036   0.00000000
 -0.06046267   0.19971844   0.00000000
 -0.05878507   0.20166915   0.00000000
 -0.05712265   0.20363248   0.00000000
 -0.05547542   0.20560844   0.00000000
 -0.05384336   0.20759703   0.00000000
 -0.05222648   0.20959824   0.00000000
 -0.05062479   0.21161208   0.00000000
 -0.04903828   0.21363854   0.00000000
 -0.04746694   0.21567763   0.00000000
 -0.04591079   0.21772935   0.00000000
 -0.04436982   0.21979369   0.00000000
 -0.04284404   0.22187066   0.00000000
 -0.04133343   0.22396025   0.00000000
 -0.03983800   0.22606247   0.00000000
 -0.03835776   0.22817732   0.00000000
 -0.03689269   0.23030479   0.00000000
 -0.03544281   0.23244489   0.00000000
 -0.03400811   0.23459761   0.00000000
 -0.03258859   0.23676296   0.00000000
 -0.03118425   0.23894094   0.00000000
 -0.02979509   0.24113154   0.00000000
 -0.02842111   0.24333476   0.00000000
 -0.02706232   0.24555062   0.00000000
 -0.02571870   0.24777910   0.00000000
 -0.02439027   0.25002020   0.00000000
 -0.02307701   0.25227393   0.00000000
 -0.02177894   0.25454029   0.00000000
 -0.02049605   0.25681927   0.00000000
 -0.01922834   0.25911088   0.00000000
 -0.01797581   0.26141512   0.00000000
 -0.01673847   0.26373198   0.00000000
 -0.01551630   0.26606146   0.00000000
 -0.01430932   0.26840358   0.00000000
 -0.01311751   0.27075831   0.00000000
 -0.01194089   0.27312568   0.00000000
 -0.01077945   0.27550567   0.00000000
 -0.00963319   0.27789829   0.00000000
 -0.00850211   0.28030353   0.00000000
 -0.00738621   0.28272140   0.00000000
 -0.00628550   0.28515189   0.00000000
 -0.00519996   0.28759501   0.00000000
 -0.00412961   0.29005076   0.00000000
 -0.00307443   0.29251913   0.00000000
 -0.00203444   0.29500013   0.00000000
 -0.00100963   0.29749375   0.00000000
  0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/1000-4DV/1000-GIFT-CTP.txt <==
x y z
-0.500000000000000	0.0500000000000000	0
-0.257176415000000	0.0830891780000000	0
-0.134600150000000	0.256775498000000	0
0	0.300000000000000	0

==> Sections/Shape-optimization-examples/Horn/Figures/1000-4DV/1000-history.txt <==
    0           5    1.028995e-01     5.551e-17     1.000e+00     0.000e+00     1.488e+00  
    1          10    7.884285e-02     0.000e+00     1.000e+00     1.411e-01     2.851e+00  
    2          15    8.928438e-03     0.000e+00     1.000e+00     1.716e-01     9.529e-01  
    3          22    6.931492e-03     0.000e+00     4.900e-01     4.873e-02     1.220e+00  
    4          28    6.756290e-03     0.000e+00     7.000e-01     5.090e-02     1.071e+00  
    5          39    5.334330e-03     0.000e+00     1.176e-01     7.314e-03     1.120e+00  
    6          52    4.507254e-03     0.000e+00     5.765e-02     1.254e-02     1.413e+00  
    7          57    2.685743e-03     0.000e+00     1.000e+00     8.096e-03     1.205e+00  
    8          64    2.125168e-03     0.000e+00     4.900e-01     2.138e-02     1.191e+00  
    9          71    1.676966e-03     0.000e+00     4.900e-01     9.517e-03     1.181e+00  
   10          76    2.586543e-04     0.000e+00     1.000e+00     2.438e-03     4.912e-01  
   11          84    1.417247e-04     0.000e+00     3.430e-01     9.285e-04     7.430e-01  
   12          95    1.209460e-04     0.000e+00     1.176e-01     2.148e-04     5.151e-01  
   13         101    6.325932e-05     0.000e+00     7.000e-01     5.153e-04     6.964e-01  
   14         106    3.151657e-05     0.000e+00     1.000e+00     2.266e-04     1.142e+00  
   15         111    2.557368e-05     0.000e+00     1.000e+00     6.460e-05     1.391e+00  
   16         117    2.156866e-05     0.000e+00     7.000e-01     4.845e-05     4.706e-01  
   17         122    2.109927e-05     0.000e+00     1.000e+00     1.330e-04     1.043e+00  
   18         127    3.690742e-06     0.000e+00     1.000e+00     4.989e-05     1.300e+00  
   19         135    2.994431e-06     0.000e+00     3.430e-01     7.958e-06     4.714e-01  
   20         144    2.291454e-06     0.000e+00     2.401e-01     6.187e-05     1.302e+00  
   21         149    1.588135e-06     0.000e+00     1.000e+00     5.098e-05     6.232e-01  
   22         154    6.030195e-07     0.000e+00     1.000e+00     3.693e-04     1.219e+00  
   23         163    3.710091e-07     0.000e+00     2.401e-01     2.204e-04     7.435e-01  
   24         236    3.710091e-07     0.000e+00     2.929e-11     4.105e-12     0.000e+00 

==> Sections/Shape-optimization-examples/Horn/Figures/1000-4DV/shape_1000_GIFT_4CV.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49513746   0.05067054   0.00000000
 -0.49031159   0.05135194   0.00000000
 -0.48552240   0.05204419   0.00000000
 -0.48076988   0.05274731   0.00000000
 -0.47605403   0.05346128   0.00000000
 -0.47137486   0.05418612   0.00000000
 -0.46673235   0.05492181   0.00000000
 -0.46212652   0.05566836   0.00000000
 -0.45755737   0.05642578   0.00000000
 -0.45302488   0.05719405   0.00000000
 -0.44852907   0.05797318   0.00000000
 -0.44406994   0.05876317   0.00000000
 -0.43964747   0.05956401   0.00000000
 -0.43526168   0.06037572   0.00000000
 -0.43091256   0.06119829   0.00000000
 -0.42660011   0.06203171   0.00000000
 -0.42232434   0.06287600   0.00000000
 -0.41808524   0.06373114   0.00000000
 -0.41388281   0.06459714   0.00000000
 -0.40971706   0.06547401   0.00000000
 -0.40558798   0.06636173   0.00000000
 -0.40149557   0.06726031   0.00000000
 -0.39743983   0.06816975   0.00000000
 -0.39342077   0.06909004   0.00000000
 -0.38943838   0.07002120   0.00000000
 -0.38549266   0.07096322   0.00000000
 -0.38158362   0.07191609   0.00000000
 -0.37771125   0.07287983   0.00000000
 -0.37387555   0.07385442   0.00000000
 -0.37007652   0.07483988   0.00000000
 -0.36631417   0.07583619   0.00000000
 -0.36258849   0.07684336   0.00000000
 -0.35889948   0.07786139   0.00000000
 -0.35524715   0.07889028   0.00000000
 -0.35163149   0.07993003   0.00000000
 -0.34805250   0.08098064   0.00000000
 -0.34451019   0.08204210   0.00000000
 -0.34100454   0.08311443   0.00000000
 -0.33753558   0.08419761   0.00000000
 -0.33410328   0.08529166   0.00000000
 -0.33070766   0.08639656   0.00000000
 -0.32734870   0.08751232   0.00000000
 -0.32402643   0.08863894   0.00000000
 -0.32074082   0.08977643   0.00000000
 -0.31749189   0.09092476   0.00000000
 -0.31427963   0.09208396   0.00000000
 -0.31110405   0.09325402   0.00000000
 -0.30796513   0.09443494   0.00000000
 -0.30486289   0.09562672   0.00000000
 -0.30179732   0.09682935   0.00000000
 -0.29876843   0.09804284   0.00000000
 -0.29577621   0.09926720   0.00000000
 -0.29282066   0.10050241   0.00000000
 -0.28990178   0.10174848   0.00000000
 -0.28701958   0.10300541   0.00000000
 -0.28417405   0.10427320   0.00000000
 -0.28136519   0.10555185   0.00000000
 -0.27859301   0.10684136   0.00000000
 -0.27585750   0.10814173   0.00000000
 -0.27315866   0.10945296   0.00000000
 -0.27049649   0.11077504   0.00000000
 -0.26787100   0.11210799   0.00000000
 -0.26528218   0.11345179   0.00000000
 -0.26273004   0.11480645   0.00000000
 -0.26021456   0.11617197   0.00000000
 -0.25773576   0.11754836   0.00000000
 -0.25529363   0.11893560   0.00000000
 -0.25288818   0.12033370   0.00000000
 -0.25051940   0.12174265   0.00000000
 -0.24818729   0.12316247   0.00000000
 -0.24589185   0.12459315   0.00000000
 -0.24363309   0.12603468   0.00000000
 -0.24141100   0.12748708   0.00000000
 -0.23922558   0.12895033   0.00000000
 -0.23707683   0.13042445   0.00000000
 -0.23496476   0.13190942   0.00000000
 -0.23288936   0.13340525   0.00000000
 -0.23085064   0.13491194   0.00000000
 -0.22884858   0.13642949   0.00000000
 -0.22688320   0.13795790   0.00000000
 -0.22495449   0.13949717   0.00000000
 -0.22306246   0.14104729   0.00000000
 -0.22120710   0.14260828   0.00000000
 -0.21938841   0.14418013   0.00000000
 -0.21760639   0.14576283   0.00000000
 -0.21586105   0.14735639   0.00000000
 -0.21415238   0.14896082   0.00000000
 -0.21248038   0.15057610   0.00000000
 -0.21084506   0.15220224   0.00000000
 -0.20924641   0.15383924   0.00000000
 -0.20768443   0.15548710   0.00000000
 -0.20615912   0.15714582   0.00000000
 -0.20467049   0.15881539   0.00000000
 -0.20321853   0.16049583   0.00000000
 -0.20180325   0.16218713   0.00000000
 -0.20042463   0.16388928   0.00000000
 -0.19908269   0.16560229   0.00000000
 -0.19777742   0.16732617   0.00000000
 -0.19650883   0.16906090   0.00000000
 -0.19527047   0.17080403   0.00000000
 -0.19402374   0.17254081   0.00000000
 -0.19276220   0.17426878   0.00000000
 -0.19148584   0.17598794   0.00000000
 -0.19019468   0.17769828   0.00000000
 -0.18888871   0.17939981   0.00000000
 -0.18756792   0.18109253   0.00000000
 -0.18623233   0.18277644   0.00000000
 -0.18488193   0.18445154   0.00000000
 -0.18351671   0.18611783   0.00000000
 -0.18213669   0.18777530   0.00000000
 -0.18074186   0.18942397   0.00000000
 -0.17933221   0.19106382   0.00000000
 -0.17790776   0.19269486   0.00000000
 -0.17646849   0.19431709   0.00000000
 -0.17501442   0.19593050   0.00000000
 -0.17354554   0.19753511   0.00000000
 -0.17206184   0.19913090   0.00000000
 -0.17056334   0.20071788   0.00000000
 -0.16905002   0.20229605   0.00000000
 -0.16752190   0.20386541   0.00000000
 -0.16597896   0.20542596   0.00000000
 -0.16442122   0.20697770   0.00000000
 -0.16284866   0.20852062   0.00000000
 -0.16126130   0.21005473   0.00000000
 -0.15965912   0.21158003   0.00000000
 -0.15804213   0.21309652   0.00000000
 -0.15641034   0.21460420   0.00000000
 -0.15476373   0.21610306   0.00000000
 -0.15310232   0.21759312   0.00000000
 -0.15142609   0.21907436   0.00000000
 -0.14973505   0.22054679   0.00000000
 -0.14802921   0.22201041   0.00000000
 -0.14630855   0.22346522   0.00000000
 -0.14457308   0.22491121   0.00000000
 -0.14282281   0.22634840   0.00000000
 -0.14105772   0.22777677   0.00000000
 -0.13927782   0.22919633   0.00000000
 -0.13748311   0.23060708   0.00000000
 -0.13567360   0.23200902   0.00000000
 -0.13384927   0.23340214   0.00000000
 -0.13201013   0.23478646   0.00000000
 -0.13015618   0.23616196   0.00000000
 -0.12828743   0.23752865   0.00000000
 -0.12640386   0.23888653   0.00000000
 -0.12450548   0.24023560   0.00000000
 -0.12259229   0.24157586   0.00000000
 -0.12066429   0.24290730   0.00000000
 -0.11872148   0.24422993   0.00000000
 -0.11676386   0.24554375   0.00000000
 -0.11479144   0.24684876   0.00000000
 -0.11280420   0.24814496   0.00000000
 -0.11080215   0.24943235   0.00000000
 -0.10878529   0.25071092   0.00000000
 -0.10675362   0.25198069   0.00000000
 -0.10470714   0.25324164   0.00000000
 -0.10264585   0.25449378   0.00000000
 -0.10056975   0.25573711   0.00000000
 -0.09847884   0.25697162   0.00000000
 -0.09637312   0.25819733   0.00000000
 -0.09425259   0.25941422   0.00000000
 -0.09211725   0.26062230   0.00000000
 -0.08996710   0.26182158   0.00000000
 -0.08780214   0.26301203   0.00000000
 -0.08562237   0.26419368   0.00000000
 -0.08342778   0.26536652   0.00000000
 -0.08121839   0.26653054   0.00000000
 -0.07899419   0.26768575   0.00000000
 -0.07675518   0.26883215   0.00000000
 -0.07450136   0.26996974   0.00000000
 -0.07223273   0.27109852   0.00000000
 -0.06994929   0.27221848   0.00000000
 -0.06765103   0.27332964   0.00000000
 -0.06533797   0.27443198   0.00000000
 -0.06301010   0.27552551   0.00000000
 -0.06066742   0.27661023   0.00000000
 -0.05830992   0.27768614   0.00000000
 -0.05593762   0.27875323   0.00000000
 -0.05355051   0.27981152   0.00000000
 -0.05114859   0.28086099   0.00000000
 -0.04873185   0.28190165   0.00000000
 -0.04630031   0.28293350   0.00000000
 -0.04385396   0.28395654   0.00000000
 -0.04139279   0.28497076   0.00000000
 -0.03891682   0.28597618   0.00000000
 -0.03642604   0.28697278   0.00000000
 -0.03392044   0.28796057   0.00000000
 -0.03140004   0.28893955   0.00000000
 -0.02886482   0.28990972   0.00000000
 -0.02631480   0.29087108   0.00000000
 -0.02374997   0.29182362   0.00000000
 -0.02117032   0.29276735   0.00000000
 -0.01857587   0.29370228   0.00000000
 -0.01596660   0.29462839   0.00000000
 -0.01334253   0.29554568   0.00000000
 -0.01070364   0.29645417   0.00000000
 -0.00804995   0.29735385   0.00000000
 -0.00538144   0.29824471   0.00000000
 -0.00269813   0.29912676   0.00000000
  0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/1000-4DV/spectra_1000_optimized_2CV.txt <==
x y
50	0.942600941608254
59.5959595959596	0.925846149287576
69.1919191919192	0.904230322396565
78.7878787878788	0.876014712040178
88.3838383838384	0.839239372447119
97.9797979797980	0.791953494543269
107.575757575758	0.732724191461989
117.171717171717	0.661403019710848
126.767676767677	0.579928812005301
136.363636363636	0.492755448826596
145.959595959596	0.406599787548811
155.555555555556	0.329661857285876
165.151515151515	0.270613662162039
174.747474747475	0.236525356246649
184.343434343434	0.228462747474861
193.939393939394	0.239393109771748
203.535353535354	0.259543528386179
213.131313131313	0.281807461733304
222.727272727273	0.302369247480080
232.323232323232	0.319490959606974
241.919191919192	0.332512367086724
251.515151515152	0.341299629261218
261.111111111111	0.345972329038000
270.707070707071	0.346771823474759
280.303030303030	0.343997420230478
289.898989898990	0.337974518313335
299.494949494950	0.329037864635003
309.090909090909	0.317522405660894
318.686868686869	0.303758741352954
328.282828282828	0.288072278413706
337.878787878788	0.270785991621640
347.474747474747	0.252226872419426
357.070707070707	0.232736082118999
366.666666666667	0.212682823549695
376.262626262626	0.192482173945392
385.858585858586	0.172617508688411
395.454545454545	0.153667922350068
405.050505050505	0.136337637759057
414.646464646465	0.121471641080211
424.242424242424	0.110012180022285
433.838383838384	0.102820058220406
443.434343434343	0.100342417653989
453.030303030303	0.102328634312334
462.626262626263	0.107897084267121
472.222222222222	0.115913721466340
481.818181818182	0.125341895975957
491.414141414141	0.135386305682090
501.010101010101	0.145488703986277
510.606060606061	0.155272452816472
520.202020202020	0.164486061866400
529.797979797980	0.172959918212585
539.393939393939	0.180576345676381
548.989898989899	0.187249789173539
558.585858585859	0.192914019015967
568.181818181818	0.197514050549407
577.777777777778	0.201001202669629
587.373737373737	0.203330233228390
596.969696969697	0.204457812983195
606.565656565657	0.204341789822241
616.161616161616	0.202940815345632
625.757575757576	0.200214028156374
635.353535353535	0.196120696441788
644.949494949495	0.190620106028861
654.545454545455	0.183672614144866
664.141414141414	0.175243717170519
673.737373737374	0.165314217151092
683.333333333333	0.153901098092431
692.929292929293	0.141095403826436
702.525252525253	0.127124737412689
712.121212121212	0.112447459963451
721.717171717172	0.0978783233608252
731.313131313131	0.0847125713777753
740.909090909091	0.0747023055765936
750.505050505051	0.0695308132016333
760.101010101010	0.0696747338195562
769.696969696970	0.0738385173543237
779.292929292929	0.0799237104868882
788.888888888889	0.0862004003052495
798.484848484849	0.0916426930988814
808.080808080808	0.0957761056247126
817.676767676768	0.0984572931563039
827.272727272727	0.0997134663725074
836.868686868687	0.0996461307658156
846.464646464646	0.0983800260486219
856.060606060606	0.0960397126287455
865.656565656566	0.0927415204456681
875.252525252525	0.0885930811109089
884.848484848485	0.0836958451521570
894.444444444445	0.0781480535450580
904.040404040404	0.0720469013200458
913.636363636364	0.0654893802905369
923.232323232323	0.0585717320440536
932.828282828283	0.0513877216759015
942.424242424242	0.0440261313809727
952.020202020202	0.0365679985138777
961.616161616162	0.0290841812108724
971.212121212121	0.0216338005547880
980.808080808081	0.0142639548472203
990.404040404040	0.00701083716451419
1000	9.79333987864441e-05

==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/280-FEM-shape.txt <==
1	0.3
0.999526316	0.299496028
0.999052632	0.298992497
0.998578947	0.298489405
0.998105263	0.297986754
0.997631579	0.297484542
0.997157895	0.29698277
0.996684211	0.296481439
0.996210526	0.295980547
0.995736842	0.295480096
0.995263158	0.294980085
0.994789474	0.294480513
0.994315789	0.293981382
0.993842105	0.29348269
0.993368421	0.292984439
0.992894737	0.292486628
0.992421053	0.291989256
0.991947368	0.291492325
0.991473684	0.290995834
0.991	0.290499783
0.990526316	0.290004172
0.990052632	0.289509
0.989578947	0.289014269
0.989105263	0.288519978
0.988631579	0.288026127
0.988157895	0.287532716
0.987684211	0.287039745
0.987210526	0.286547214
0.986736842	0.286055123
0.986263158	0.285563472
0.985789474	0.285072261
0.985315789	0.28458149
0.984842105	0.284091159
0.984368421	0.283601268
0.983894737	0.283111817
0.983421053	0.282622806
0.982947368	0.282134235
0.982473684	0.281646105
0.982	0.281158414
0.981526316	0.280671163
0.981052632	0.280184352
0.980578947	0.279697982
0.980105263	0.279212051
0.979631579	0.27872656
0.979157895	0.27824151
0.978684211	0.277756899
0.978210526	0.277272728
0.977736842	0.276788998
0.977263158	0.276305707
0.976789474	0.275822857
0.976315789	0.275340446
0.975842105	0.274858476
0.975368421	0.274376945
0.974894737	0.273895858
0.974421053	0.273415307
0.973947368	0.272935334
0.973473684	0.272455938
0.973	0.27197712
0.972526316	0.27149888
0.972052632	0.271021217
0.971578947	0.270544131
0.971105263	0.270067624
0.970631579	0.269591694
0.970157895	0.269116342
0.969684211	0.268641567
0.969210526	0.26816737
0.968736842	0.26769375
0.968263158	0.267220709
0.967789474	0.266748244
0.967315789	0.266276358
0.966842105	0.265805049
0.966368421	0.265334318
0.965894737	0.264864164
0.965421053	0.264394588
0.964947368	0.26392559
0.964473684	0.263457169
0.964	0.262989326
0.963526316	0.26252206
0.963052632	0.262055373
0.962578947	0.261589262
0.962105263	0.26112373
0.961631579	0.260658775
0.961157895	0.260194398
0.960684211	0.259730598
0.960210526	0.259267376
0.959736842	0.258804732
0.959263158	0.258342665
0.958789474	0.257881176
0.958315789	0.257420264
0.957842105	0.25695993
0.957368421	0.256500174
0.956894737	0.256040996
0.956421053	0.255582395
0.955947368	0.255124371
0.955473684	0.254666926
0.955	0.254210057
0.954526316	0.253753767
0.954052632	0.253298054
0.953578947	0.252842919
0.953105263	0.252388362
0.952631579	0.251934382
0.952157895	0.251480979
0.951684211	0.251028155
0.951210526	0.250575908
0.950736842	0.250124238
0.950263158	0.249673147
0.949789474	0.249222631
0.949315789	0.248772685
0.948842105	0.248323305
0.948368421	0.247874491
0.947894737	0.247426245
0.947421053	0.246978565
0.946947368	0.246531452
0.946473684	0.246084906
0.946	0.245638926
0.945526316	0.245193513
0.945052632	0.244748667
0.944578947	0.244304388
0.944105263	0.243860675
0.943631579	0.24341753
0.943157895	0.24297495
0.942684211	0.242532938
0.942210526	0.242091492
0.941736842	0.241650614
0.941263158	0.241210301
0.940789474	0.240770556
0.940315789	0.240331377
0.939842105	0.239892765
0.939368421	0.23945472
0.938894737	0.239017242
0.938421053	0.23858033
0.937947368	0.238143985
0.937473684	0.237708207
0.937	0.237272996
0.936526316	0.236838351
0.936052632	0.236404273
0.935578947	0.235970762
0.935105263	0.235537817
0.934631579	0.235105439
0.934157895	0.234673628
0.933684211	0.234242384
0.933210526	0.233811707
0.932736842	0.233381596
0.932263158	0.232952052
0.931789474	0.232523074
0.931315789	0.232094664
0.930842105	0.23166682
0.930368421	0.231239543
0.929894737	0.230812833
0.929421053	0.230386689
0.928947368	0.229961112
0.928473684	0.229536102
0.928	0.229111659
0.927526316	0.228687782
0.927052632	0.228264472
0.926578947	0.227841729
0.926105263	0.227419553
0.925631579	0.226997943
0.925157895	0.2265769
0.924684211	0.226156422
0.924210526	0.225736499
0.923736842	0.225317133
0.923263158	0.224898323
0.922789474	0.224480068
0.922315789	0.224062369
0.921842105	0.223645226
0.921368421	0.223228639
0.920894737	0.222812608
0.920421053	0.222397133
0.919947368	0.221982213
0.919473684	0.22156785
0.919	0.221154042
0.918526316	0.22074079
0.918052632	0.220328094
0.917578947	0.219915954
0.917105263	0.219504369
0.916631579	0.219093341
0.916157895	0.218682868
0.915684211	0.218272951
0.915210526	0.21786359
0.914736842	0.217454785
0.914263158	0.217046536
0.913789474	0.216638843
0.913315789	0.216231705
0.912842105	0.215825123
0.912368421	0.215419097
0.911894737	0.215013627
0.911421053	0.214608713
0.910947368	0.214204355
0.910473684	0.213800552
0.91	0.213397306
0.909526316	0.212994615
0.909052632	0.21259248
0.908578947	0.212190901
0.908105263	0.211789878
0.907631579	0.211389411
0.907157895	0.210989499
0.906684211	0.210590143
0.906210526	0.210191344
0.905736842	0.2097931
0.905263158	0.209395411
0.904789474	0.208998279
0.904315789	0.208601703
0.903842105	0.208205682
0.903368421	0.207810218
0.902894737	0.207415309
0.902421053	0.207020956
0.901947368	0.206627158
0.901473684	0.206233917
0.901	0.205841232
0.900526316	0.205449102
0.900052632	0.205057528
0.899578947	0.204666506
0.899105263	0.204276029
0.898631579	0.203886097
0.898157895	0.20349671
0.897684211	0.203107867
0.897210526	0.20271957
0.896736842	0.202331817
0.896263158	0.20194461
0.895789474	0.201557948
0.895315789	0.20117183
0.894842105	0.200786258
0.894368421	0.20040123
0.893894737	0.200016747
0.893421053	0.19963281
0.892947368	0.199249417
0.892473684	0.198866569
0.892	0.198484266
0.891526316	0.198102509
0.891052632	0.197721296
0.890578947	0.197340628
0.890105263	0.196960505
0.889631579	0.196580927
0.889157895	0.196201894
0.888684211	0.195823406
0.888210526	0.195445463
0.887736842	0.195068065
0.887263158	0.194691211
0.886789474	0.194314903
0.886315789	0.19393914
0.885842105	0.193563922
0.885368421	0.193189248
0.884894737	0.19281512
0.884421053	0.192441536
0.883947368	0.192068498
0.883473684	0.191696004
0.883	0.191324056
0.882526316	0.190952652
0.882052632	0.190581794
0.881578947	0.19021148
0.881105263	0.189841711
0.880631579	0.189472487
0.880157895	0.189103809
0.879684211	0.188735675
0.879210526	0.188368086
0.878736842	0.188001042
0.878263158	0.187634543
0.877789474	0.187268589
0.877315789	0.18690318
0.876842105	0.186538316
0.876368421	0.186173997
0.875894737	0.185810223
0.875421053	0.185446993
0.874947368	0.185084309
0.874473684	0.184722163
0.874	0.184360551
0.873526316	0.183999473
0.873052632	0.18363893
0.872578947	0.18327892
0.872105263	0.182919444
0.871631579	0.182560503
0.871157895	0.182202095
0.870684211	0.181844222
0.870210526	0.181486883
0.869736842	0.181130077
0.869263158	0.180773806
0.868789474	0.180418069
0.868315789	0.180062866
0.867842105	0.179708197
0.867368421	0.179354062
0.866894737	0.179000461
0.866421053	0.178647395
0.865947368	0.178294862
0.865473684	0.177942863
0.865	0.177591399
0.864526316	0.177240468
0.864052632	0.176890072
0.863578947	0.176540209
0.863105263	0.176190881
0.862631579	0.175842087
0.862157895	0.175493827
0.861684211	0.1751461
0.861210526	0.174798908
0.860736842	0.17445225
0.860263158	0.174106127
0.859789474	0.173760537
0.859315789	0.173415481
0.858842105	0.173070959
0.858368421	0.172726972
0.857894737	0.172383518
0.857421053	0.172040599
0.856947368	0.171698213
0.856473684	0.171356362
0.856	0.171015045
0.855526316	0.170674261
0.855052632	0.170334012
0.854578947	0.169994297
0.854105263	0.169655116
0.853631579	0.169316469
0.853157895	0.168978356
0.852684211	0.168640777
0.852210526	0.168303733
0.851736842	0.167967222
0.851263158	0.167631245
0.850789474	0.167295803
0.850315789	0.166960894
0.849842105	0.166626519
0.849368421	0.16629267
0.848894737	0.165959344
0.848421053	0.165626541
0.847947368	0.165294261
0.847473684	0.164962504
0.847	0.164631271
0.846526316	0.16430056
0.846052632	0.163970373
0.845578947	0.163640709
0.845105263	0.163311568
0.844631579	0.162982951
0.844157895	0.162654856
0.843684211	0.162327285
0.843210526	0.162000237
0.842736842	0.161673712
0.842263158	0.16134771
0.841789474	0.161022232
0.841315789	0.160697276
0.840842105	0.160372844
0.840368421	0.160048935
0.839894737	0.159725549
0.839421053	0.159402686
0.838947368	0.159080347
0.838473684	0.158758531
0.838	0.158437237
0.837526316	0.158116467
0.837052632	0.157796221
0.836578947	0.157476497
0.836105263	0.157157297
0.835631579	0.156838619
0.835157895	0.156520465
0.834684211	0.156202834
0.834210526	0.155885727
0.833736842	0.155569142
0.833263158	0.155253081
0.832789474	0.154937542
0.832315789	0.154622527
0.831842105	0.154308036
0.831368421	0.153994067
0.830894737	0.153680621
0.830421053	0.153367699
0.829947368	0.1530553
0.829473684	0.152743424
0.829	0.152432071
0.828526316	0.152121241
0.828052632	0.151810935
0.827578947	0.151501152
0.827105263	0.151191892
0.826631579	0.150883155
0.826157895	0.150574941
0.825684211	0.15026725
0.825210526	0.149960083
0.824736842	0.149653437
0.824263158	0.149347305
0.823789474	0.149041684
0.823315789	0.148736577
0.822842105	0.148431981
0.822368421	0.148127897
0.821894737	0.147824326
0.821421053	0.147521268
0.820947368	0.147218721
0.820473684	0.146916687
0.82	0.146615165
0.819526316	0.146314155
0.819052632	0.146013658
0.818578947	0.145713673
0.818105263	0.1454142
0.817631579	0.145115239
0.817157895	0.144816791
0.816684211	0.144518855
0.816210526	0.144221432
0.815736842	0.14392452
0.815263158	0.143628121
0.814789474	0.143332234
0.814315789	0.14303686
0.813842105	0.142741998
0.813368421	0.142447648
0.812894737	0.14215381
0.812421053	0.141860485
0.811947368	0.141567671
0.811473684	0.141275371
0.811	0.140983582
0.810526316	0.140692306
0.810052632	0.140401542
0.809578947	0.14011129
0.809105263	0.139821551
0.808631579	0.139532324
0.808157895	0.139243609
0.807684211	0.138955406
0.807210526	0.138667716
0.806736842	0.138380538
0.806263158	0.138093873
0.805789474	0.137807719
0.805315789	0.137522078
0.804842105	0.137236949
0.804368421	0.136952333
0.803894737	0.136668229
0.803421053	0.136384637
0.802947368	0.136101557
0.802473684	0.13581899
0.802	0.135536934
0.801526316	0.135255392
0.801052632	0.134974361
0.800578947	0.134693843
0.800105263	0.134413837
0.799631579	0.13413434
0.799157895	0.133855345
0.798684211	0.133576851
0.798210526	0.133298858
0.797736842	0.133021367
0.797263158	0.132744377
0.796789474	0.132467889
0.796315789	0.132191902
0.795842105	0.131916417
0.795368421	0.131641433
0.794894737	0.13136695
0.794421053	0.131092968
0.793947368	0.130819488
0.793473684	0.13054651
0.793	0.130274033
0.792526316	0.130002057
0.792052632	0.129730583
0.791578947	0.12945961
0.791105263	0.129189138
0.790631579	0.128919168
0.790157895	0.128649699
0.789684211	0.128380732
0.789210526	0.128112266
0.788736842	0.127844301
0.788263158	0.127576838
0.787789474	0.127309876
0.787315789	0.127043416
0.786842105	0.126777456
0.786368421	0.126511999
0.785894737	0.126247043
0.785421053	0.125982588
0.784947368	0.125718634
0.784473684	0.125455182
0.784	0.125192232
0.783526316	0.124929782
0.783052632	0.124667834
0.782578947	0.124406388
0.782105263	0.124145443
0.781631579	0.123884999
0.781157895	0.123625057
0.780684211	0.123365616
0.780210526	0.123106676
0.779736842	0.122848238
0.779263158	0.122590302
0.778789474	0.122332866
0.778315789	0.122075932
0.777842105	0.1218195
0.777368421	0.121563569
0.776894737	0.121308139
0.776421053	0.12105321
0.775947368	0.120798783
0.775473684	0.120544858
0.775	0.120291434
0.774526316	0.120038506
0.774052632	0.119786068
0.773578947	0.119534121
0.773105263	0.119282664
0.772631579	0.119031698
0.772157895	0.118781222
0.771684211	0.118531237
0.771210526	0.118281742
0.770736842	0.118032738
0.770263158	0.117784224
0.769789474	0.117536201
0.769315789	0.117288668
0.768842105	0.117041626
0.768368421	0.116795074
0.767894737	0.116549013
0.767421053	0.116303442
0.766947368	0.116058362
0.766473684	0.115813773
0.766	0.115569673
0.765526316	0.115326065
0.765052632	0.115082947
0.764578947	0.114840319
0.764105263	0.114598182
0.763631579	0.114356535
0.763157895	0.114115379
0.762684211	0.113874713
0.762210526	0.113634538
0.761736842	0.113394854
0.761263158	0.113155659
0.760789474	0.112916956
0.760315789	0.112678743
0.759842105	0.11244102
0.759368421	0.112203788
0.758894737	0.111967046
0.758421053	0.111730795
0.757947368	0.111495035
0.757473684	0.111259764
0.757	0.111024985
0.756526316	0.110790696
0.756052632	0.110556897
0.755578947	0.110323589
0.755105263	0.110090771
0.754631579	0.109858444
0.754157895	0.109626608
0.753684211	0.109395262
0.753210526	0.109164406
0.752736842	0.108934041
0.752263158	0.108704166
0.751789474	0.108474782
0.751315789	0.108245889
0.750842105	0.108017486
0.750368421	0.107789573
0.749894737	0.107562151
0.749421053	0.107335211
0.748947368	0.107108752
0.748473684	0.106882771
0.748	0.106657271
0.747526316	0.10643225
0.747052632	0.106207708
0.746578947	0.105983647
0.746105263	0.105760065
0.745631579	0.105536962
0.745157895	0.105314339
0.744684211	0.105092196
0.744210526	0.104870532
0.743736842	0.104649348
0.743263158	0.104428644
0.742789474	0.104208419
0.742315789	0.103988674
0.741842105	0.103769408
0.741368421	0.103550622
0.740894737	0.103332315
0.740421053	0.103114489
0.739947368	0.102897141
0.739473684	0.102680274
0.739	0.102463886
0.738526316	0.102247978
0.738052632	0.102032549
0.737578947	0.1018176
0.737105263	0.10160313
0.736631579	0.10138914
0.736157895	0.10117563
0.735684211	0.100962599
0.735210526	0.100750048
0.734736842	0.100537977
0.734263158	0.100326385
0.733789474	0.100115273
0.733315789	0.09990464
0.732842105	0.099694487
0.732368421	0.099484814
0.731894737	0.09927562
0.731421053	0.099066906
0.730947368	0.098858671
0.730473684	0.098650916
0.73	0.098443641
0.729526316	0.098236845
0.729052632	0.098030529
0.728578947	0.097824693
0.728105263	0.097619336
0.727631579	0.097414459
0.727157895	0.097210061
0.726684211	0.097006143
0.726210526	0.096802704
0.725736842	0.096599746
0.725263158	0.096397266
0.724789474	0.096195266
0.724315789	0.095993735
0.723842105	0.095792674
0.723368421	0.095592081
0.722894737	0.095391957
0.722421053	0.095192302
0.721947368	0.094993115
0.721473684	0.094794397
0.721	0.094596148
0.720526316	0.094398367
0.720052632	0.094201055
0.719578947	0.094004212
0.719105263	0.093807838
0.718631579	0.093611932
0.718157895	0.093416495
0.717684211	0.093221527
0.717210526	0.093027028
0.716736842	0.092832997
0.716263158	0.092639435
0.715789474	0.092446342
0.715315789	0.092253717
0.714842105	0.092061561
0.714368421	0.091869874
0.713894737	0.091678656
0.713421053	0.091487906
0.712947368	0.091297625
0.712473684	0.091107813
0.712	0.090918469
0.711526316	0.090729595
0.711052632	0.090541188
0.710578947	0.090353251
0.710105263	0.090165782
0.709631579	0.089978782
0.709157895	0.089792251
0.708684211	0.089606189
0.708210526	0.089420595
0.707736842	0.08923547
0.707263158	0.089050814
0.706789474	0.088866626
0.706315789	0.088682907
0.705842105	0.088499657
0.705368421	0.088316876
0.704894737	0.088134563
0.704421053	0.087952719
0.703947368	0.087771344
0.703473684	0.087590437
0.703	0.087409999
0.702526316	0.08723003
0.702052632	0.08705053
0.701578947	0.086871498
0.701105263	0.086692935
0.700631579	0.086514841
0.700157895	0.086337215
0.699684211	0.086160056
0.699210526	0.085983355
0.698736842	0.085807112
0.698263158	0.085631327
0.697789474	0.085456
0.697315789	0.08528113
0.696842105	0.085106719
0.696368421	0.084932765
0.695894737	0.084759269
0.695421053	0.084586231
0.694947368	0.084413651
0.694473684	0.084241528
0.694	0.084069863
0.693526316	0.083898657
0.693052632	0.083727908
0.692578947	0.083557616
0.692105263	0.083387783
0.691631579	0.083218408
0.691157895	0.08304949
0.690684211	0.08288103
0.690210526	0.082713028
0.689736842	0.082545484
0.689263158	0.082378398
0.688789474	0.082211769
0.688315789	0.082045598
0.687842105	0.081879885
0.687368421	0.08171463
0.686894737	0.081549833
0.686421053	0.081385494
0.685947368	0.081221612
0.685473684	0.081058189
0.685	0.080895223
0.684526316	0.080732715
0.684052632	0.080570664
0.683578947	0.080409072
0.683105263	0.080247937
0.682631579	0.080087261
0.682157895	0.079927042
0.681684211	0.079767281
0.681210526	0.079607977
0.680736842	0.079449132
0.680263158	0.079290744
0.679789474	0.079132815
0.679315789	0.078975343
0.678842105	0.078818329
0.678368421	0.078661772
0.677894737	0.078505674
0.677421053	0.078350033
0.676947368	0.07819485
0.676473684	0.078040125
0.676	0.077885858
0.675526316	0.077732049
0.675052632	0.077578698
0.674578947	0.0774258
0.674105263	0.077273349
0.673631579	0.077121345
0.673157895	0.076969788
0.672684211	0.076818677
0.672210526	0.076668014
0.671736842	0.076517798
0.671263158	0.076368029
0.670789474	0.076218706
0.670315789	0.076069831
0.669842105	0.075921402
0.669368421	0.075773421
0.668894737	0.075625886
0.668421053	0.075478799
0.667947368	0.075332158
0.667473684	0.075185964
0.667	0.075040217
0.666526316	0.074894917
0.666052632	0.074750064
0.665578947	0.074605658
0.665105263	0.074461699
0.664631579	0.074318187
0.664157895	0.074175122
0.663684211	0.074032503
0.663210526	0.073890332
0.662736842	0.073748608
0.662263158	0.07360733
0.661789474	0.073466499
0.661315789	0.073326116
0.660842105	0.073186179
0.660368421	0.073046689
0.659894737	0.072907647
0.659421053	0.072769051
0.658947368	0.072630902
0.658473684	0.0724932
0.658	0.072355945
0.657526316	0.072219137
0.657052632	0.072082776
0.656578947	0.071946861
0.656105263	0.071811394
0.655631579	0.071676374
0.655157895	0.0715418
0.654684211	0.071407674
0.654210526	0.071273994
0.653736842	0.071140762
0.653263158	0.071007976
0.652789474	0.070875637
0.652315789	0.070743746
0.651842105	0.070612301
0.651368421	0.070481303
0.650894737	0.070350752
0.650421053	0.070220648
0.649947368	0.070090991
0.649473684	0.069961774
0.649	0.069832993
0.648526316	0.069704648
0.648052632	0.06957674
0.647578947	0.069449267
0.647105263	0.069322231
0.646631579	0.06919563
0.646157895	0.069069466
0.645684211	0.068943737
0.645210526	0.068818445
0.644736842	0.068693588
0.644263158	0.068569168
0.643789474	0.068445184
0.643315789	0.068321636
0.642842105	0.068198524
0.642368421	0.068075847
0.641894737	0.067953607
0.641421053	0.067831803
0.640947368	0.067710435
0.640473684	0.067589504
0.64	0.067469008
0.639526316	0.067348948
0.639052632	0.067229324
0.638578947	0.067110136
0.638105263	0.066991385
0.637631579	0.066873069
0.637157895	0.066755189
0.636684211	0.066637746
0.636210526	0.066520738
0.635736842	0.066404167
0.635263158	0.066288032
0.634789474	0.066172332
0.634315789	0.066057069
0.633842105	0.065942242
0.633368421	0.06582785
0.632894737	0.065713895
0.632421053	0.065600376
0.631947368	0.065487293
0.631473684	0.065374646
0.631	0.065262435
0.630526316	0.06515066
0.630052632	0.065039321
0.629578947	0.064928418
0.629105263	0.064817952
0.628631579	0.064707921
0.628157895	0.064598326
0.627684211	0.064489168
0.627210526	0.064380445
0.626736842	0.064272158
0.626263158	0.064164308
0.625789474	0.064056894
0.625315789	0.063949915
0.624842105	0.063843372
0.624368421	0.063737257
0.623894737	0.063631567
0.623421053	0.063526301
0.622947368	0.063421462
0.622473684	0.063317047
0.622	0.063213057
0.621526316	0.063109493
0.621052632	0.063006353
0.620578947	0.062903639
0.620105263	0.06280135
0.619631579	0.062699486
0.619157895	0.062598048
0.618684211	0.062497034
0.618210526	0.062396446
0.617736842	0.062296283
0.617263158	0.062196545
0.616789474	0.062097232
0.616315789	0.061998344
0.615842105	0.061899881
0.615368421	0.061801844
0.614894737	0.061704232
0.614421053	0.061607045
0.613947368	0.061510283
0.613473684	0.061413946
0.613	0.061318034
0.612526316	0.061222548
0.612052632	0.061127486
0.611578947	0.06103285
0.611105263	0.060938639
0.610631579	0.060844853
0.610157895	0.060751493
0.609684211	0.060658557
0.609210526	0.060566047
0.608736842	0.060473961
0.608263158	0.060382301
0.607789474	0.060291066
0.607315789	0.060200257
0.606842105	0.060109872
0.606368421	0.060019912
0.605894737	0.059930378
0.605421053	0.059841269
0.604947368	0.059752585
0.604473684	0.059664326
0.604	0.059576492
0.603526316	0.059489084
0.603052632	0.0594021
0.602578947	0.059315542
0.602105263	0.059229409
0.601631579	0.059143701
0.601157895	0.059058419
0.600684211	0.058973561
0.600210526	0.058889128
0.599736842	0.05880512
0.599263158	0.058721526
0.598789474	0.058638347
0.598315789	0.058555581
0.597842105	0.058473231
0.597368421	0.058391294
0.596894737	0.058309772
0.596421053	0.058228664
0.595947368	0.05814797
0.595473684	0.05806769
0.595	0.057987825
0.594526316	0.057908374
0.594052632	0.057829337
0.593578947	0.057750715
0.593105263	0.057672507
0.592631579	0.057594713
0.592157895	0.057517333
0.591684211	0.057440368
0.591210526	0.057363817
0.590736842	0.05728768
0.590263158	0.057211957
0.589789474	0.057136649
0.589315789	0.057061755
0.588842105	0.056987275
0.588368421	0.056913209
0.587894737	0.056839558
0.587421053	0.056766321
0.586947368	0.056693498
0.586473684	0.05662109
0.586	0.056549096
0.585526316	0.056477516
0.585052632	0.05640635
0.584578947	0.056335599
0.584105263	0.056265261
0.583631579	0.056195339
0.583157895	0.05612583
0.582684211	0.056056736
0.582210526	0.055988055
0.581736842	0.05591979
0.581263158	0.055851938
0.580789474	0.055784501
0.580315789	0.055717478
0.579842105	0.055650869
0.579368421	0.055584674
0.578894737	0.055518894
0.578421053	0.055453528
0.577947368	0.055388576
0.577473684	0.055324039
0.577	0.055259916
0.576526316	0.055196207
0.576052632	0.055132912
0.575578947	0.055070032
0.575105263	0.055007566
0.574631579	0.05494551
0.574157895	0.054883859
0.573684211	0.054822611
0.573210526	0.054761766
0.572736842	0.054701325
0.572263158	0.054641287
0.571789474	0.054581652
0.571315789	0.054522421
0.570842105	0.054463593
0.570368421	0.054405168
0.569894737	0.054347147
0.569421053	0.054289529
0.568947368	0.054232315
0.568473684	0.054175504
0.568	0.054119096
0.567526316	0.054063092
0.567052632	0.054007491
0.566578947	0.053952293
0.566105263	0.053897499
0.565631579	0.053843108
0.565157895	0.053789121
0.564684211	0.053735537
0.564210526	0.053682356
0.563736842	0.053629579
0.563263158	0.053577205
0.562789474	0.053525234
0.562315789	0.053473667
0.561842105	0.053422503
0.561368421	0.053371743
0.560894737	0.053321386
0.560421053	0.053271432
0.559947368	0.053221882
0.559473684	0.053172735
0.559	0.053123991
0.558526316	0.053075651
0.558052632	0.053027714
0.557578947	0.052980181
0.557105263	0.052933051
0.556631579	0.052886324
0.556157895	0.052840001
0.555684211	0.052794081
0.555210526	0.052748564
0.554736842	0.052703451
0.554263158	0.052658741
0.553789474	0.052614435
0.553315789	0.052570531
0.552842105	0.052527032
0.552368421	0.052483935
0.551894737	0.052441242
0.551421053	0.052398953
0.550947368	0.052357067
0.550473684	0.052315584
0.55	0.052274504
0.549526316	0.052233823
0.549052632	0.052193534
0.548578947	0.052153637
0.548105263	0.052114133
0.547631579	0.052075021
0.547157895	0.052036302
0.546684211	0.051997975
0.546210526	0.051960041
0.545736842	0.0519225
0.545263158	0.05188535
0.544789474	0.051848594
0.544315789	0.051812229
0.543842105	0.051776258
0.543368421	0.051740678
0.542894737	0.051705491
0.542421053	0.051670697
0.541947368	0.051636295
0.541473684	0.051602286
0.541	0.051568669
0.540526316	0.051535445
0.540052632	0.051502613
0.539578947	0.051470173
0.539105263	0.051438126
0.538631579	0.051406472
0.538157895	0.05137521
0.537684211	0.05134434
0.537210526	0.051313863
0.536736842	0.051283779
0.536263158	0.051254087
0.535789474	0.051224787
0.535315789	0.05119588
0.534842105	0.051167365
0.534368421	0.051139243
0.533894737	0.051111514
0.533421053	0.051084177
0.532947368	0.051057232
0.532473684	0.05103068
0.532	0.05100452
0.531526316	0.050978753
0.531052632	0.050953378
0.530578947	0.050928396
0.530105263	0.050903806
0.529631579	0.050879609
0.529157895	0.050855804
0.528684211	0.050832391
0.528210526	0.050809372
0.527736842	0.050786744
0.527263158	0.050764509
0.526789474	0.050742667
0.526315789	0.050721217
0.525842105	0.050700159
0.525368421	0.050679494
0.524894737	0.050659219
0.524421053	0.050639264
0.523947368	0.050619595
0.523473684	0.050600215
0.523	0.050581122
0.522526316	0.050562316
0.522052632	0.050543798
0.521578947	0.050525567
0.521105263	0.050507625
0.520631579	0.050489969
0.520157895	0.050472601
0.519684211	0.050455521
0.519210526	0.050438728
0.518736842	0.050422223
0.518263158	0.050406006
0.517789474	0.050390076
0.517315789	0.050374433
0.516842105	0.050359078
0.516368421	0.050344011
0.515894737	0.050329231
0.515421053	0.050314739
0.514947368	0.050300534
0.514473684	0.050286617
0.514	0.050272987
0.513526316	0.050259645
0.513052632	0.050246591
0.512578947	0.050233824
0.512105263	0.050221345
0.511631579	0.050209153
0.511157895	0.050197248
0.510684211	0.050185632
0.510210526	0.050174303
0.509736842	0.050163261
0.509263158	0.050152507
0.508789474	0.05014204
0.508315789	0.050131861
0.507842105	0.05012197
0.507368421	0.050112366
0.506894737	0.05010305
0.506421053	0.050094021
0.505947368	0.05008528
0.505473684	0.050076826
0.505	0.05006866
0.504526316	0.050060782
0.504052632	0.050053191
0.503578947	0.050045887
0.503105263	0.050038871
0.502631579	0.050032143
0.502157895	0.050025702
0.501684211	0.050019549
0.501210526	0.050013684
0.500736842	0.050008105
0.500263158	0.050002815
0.499789474	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/280-GIFT-adaptive.txt <==
x y z
156	0.176397744949282	0.470096970602468
460	0.0656702262340999	0.469922704674321
552	0.0484192327394413	0.469498035038546
652	0.0341806905816935	0.469423817251319
744	0.0286027108093733	0.469180030056755
952	0.0220178504136132	0.469414955040374
1044	0.0185093576159532	0.469459764968873
1252	0.0132603509386920	0.469383624393132
1436	0.0109391341734363	0.469360110774683
1576	0.00870455792440251	0.469357689046090
1724	0.00709924703115182	0.469314551595301
2000	0.00567489785309654	0.469342076430321
2140	0.00528403956629413	0.469310691652950
2532	0.00447580507398728	0.469305565842343

==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/280-GIFT-uniform.txt <==
x y z
156	0.176397744949282	0.470096970602468
460	0.0656702262340999	0.469922704674321
1548	0.0274507029095644	0.469708242311156
5644	0.0136419476656973	0.469506578738578
21516	0.00784016736650386	0.469392832828041
83980	0.00471951193830438	0.469334348213236

==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/280-IGA-cpt.txt <==
-0.5	0.05
0	0.0632128466876200	
0	0.3

==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/280-IGA-shape.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49899950   0.05002634   0.00000000
 -0.49800000   0.05005312   0.00000000
 -0.49700151   0.05008036   0.00000000
 -0.49600401   0.05010804   0.00000000
 -0.49500752   0.05013618   0.00000000
 -0.49401203   0.05016476   0.00000000
 -0.49301754   0.05019379   0.00000000
 -0.49202406   0.05022327   0.00000000
 -0.49103157   0.05025319   0.00000000
 -0.49004009   0.05028357   0.00000000
 -0.48904961   0.05031439   0.00000000
 -0.48806013   0.05034567   0.00000000
 -0.48707166   0.05037739   0.00000000
 -0.48608418   0.05040956   0.00000000
 -0.48509771   0.05044218   0.00000000
 -0.48411224   0.05047525   0.00000000
 -0.48312777   0.05050877   0.00000000
 -0.48214431   0.05054273   0.00000000
 -0.48116184   0.05057715   0.00000000
 -0.48018038   0.05061201   0.00000000
 -0.47919992   0.05064732   0.00000000
 -0.47822046   0.05068308   0.00000000
 -0.47724201   0.05071929   0.00000000
 -0.47626455   0.05075595   0.00000000
 -0.47528810   0.05079306   0.00000000
 -0.47431265   0.05083062   0.00000000
 -0.47333820   0.05086862   0.00000000
 -0.47236476   0.05090707   0.00000000
 -0.47139231   0.05094598   0.00000000
 -0.47042087   0.05098533   0.00000000
 -0.46945043   0.05102513   0.00000000
 -0.46848099   0.05106537   0.00000000
 -0.46751256   0.05110607   0.00000000
 -0.46654512   0.05114722   0.00000000
 -0.46557869   0.05118881   0.00000000
 -0.46461326   0.05123085   0.00000000
 -0.46364883   0.05127334   0.00000000
 -0.46268541   0.05131629   0.00000000
 -0.46172298   0.05135967   0.00000000
 -0.46076156   0.05140351   0.00000000
 -0.45980114   0.05144780   0.00000000
 -0.45884172   0.05149253   0.00000000
 -0.45788331   0.05153772   0.00000000
 -0.45692589   0.05158335   0.00000000
 -0.45596948   0.05162943   0.00000000
 -0.45501407   0.05167596   0.00000000
 -0.45405967   0.05172294   0.00000000
 -0.45310626   0.05177037   0.00000000
 -0.45215386   0.05181825   0.00000000
 -0.45120245   0.05186657   0.00000000
 -0.45025205   0.05191534   0.00000000
 -0.44930266   0.05196457   0.00000000
 -0.44835426   0.05201424   0.00000000
 -0.44740687   0.05206436   0.00000000
 -0.44646047   0.05211493   0.00000000
 -0.44551508   0.05216594   0.00000000
 -0.44457070   0.05221741   0.00000000
 -0.44362731   0.05226933   0.00000000
 -0.44268493   0.05232169   0.00000000
 -0.44174355   0.05237450   0.00000000
 -0.44080317   0.05242776   0.00000000
 -0.43986379   0.05248147   0.00000000
 -0.43892541   0.05253563   0.00000000
 -0.43798804   0.05259024   0.00000000
 -0.43705167   0.05264529   0.00000000
 -0.43611630   0.05270080   0.00000000
 -0.43518193   0.05275675   0.00000000
 -0.43424856   0.05281315   0.00000000
 -0.43331620   0.05287001   0.00000000
 -0.43238484   0.05292730   0.00000000
 -0.43145448   0.05298505   0.00000000
 -0.43052512   0.05304325   0.00000000
 -0.42959676   0.05310190   0.00000000
 -0.42866941   0.05316099   0.00000000
 -0.42774306   0.05322053   0.00000000
 -0.42681771   0.05328053   0.00000000
 -0.42589336   0.05334097   0.00000000
 -0.42497002   0.05340186   0.00000000
 -0.42404767   0.05346319   0.00000000
 -0.42312633   0.05352498   0.00000000
 -0.42220599   0.05358722   0.00000000
 -0.42128665   0.05364990   0.00000000
 -0.42036832   0.05371303   0.00000000
 -0.41945098   0.05377661   0.00000000
 -0.41853465   0.05384065   0.00000000
 -0.41761932   0.05390512   0.00000000
 -0.41670499   0.05397005   0.00000000
 -0.41579167   0.05403543   0.00000000
 -0.41487934   0.05410125   0.00000000
 -0.41396802   0.05416753   0.00000000
 -0.41305770   0.05423425   0.00000000
 -0.41214838   0.05430142   0.00000000
 -0.41124007   0.05436904   0.00000000
 -0.41033276   0.05443711   0.00000000
 -0.40942644   0.05450563   0.00000000
 -0.40852113   0.05457460   0.00000000
 -0.40761683   0.05464401   0.00000000
 -0.40671352   0.05471387   0.00000000
 -0.40581122   0.05478419   0.00000000
 -0.40490991   0.05485495   0.00000000
 -0.40400962   0.05492616   0.00000000
 -0.40311032   0.05499782   0.00000000
 -0.40221202   0.05506992   0.00000000
 -0.40131473   0.05514248   0.00000000
 -0.40041844   0.05521548   0.00000000
 -0.39952315   0.05528894   0.00000000
 -0.39862886   0.05536284   0.00000000
 -0.39773557   0.05543719   0.00000000
 -0.39684329   0.05551199   0.00000000
 -0.39595201   0.05558724   0.00000000
 -0.39506173   0.05566294   0.00000000
 -0.39417245   0.05573908   0.00000000
 -0.39328418   0.05581568   0.00000000
 -0.39239690   0.05589272   0.00000000
 -0.39151063   0.05597021   0.00000000
 -0.39062536   0.05604815   0.00000000
 -0.38974109   0.05612654   0.00000000
 -0.38885783   0.05620538   0.00000000
 -0.38797556   0.05628467   0.00000000
 -0.38709430   0.05636440   0.00000000
 -0.38621404   0.05644459   0.00000000
 -0.38533478   0.05652522   0.00000000
 -0.38445653   0.05660630   0.00000000
 -0.38357927   0.05668783   0.00000000
 -0.38270302   0.05676981   0.00000000
 -0.38182777   0.05685224   0.00000000
 -0.38095353   0.05693512   0.00000000
 -0.38008028   0.05701844   0.00000000
 -0.37920804   0.05710222   0.00000000
 -0.37833680   0.05718644   0.00000000
 -0.37746656   0.05727111   0.00000000
 -0.37659732   0.05735623   0.00000000
 -0.37572908   0.05744180   0.00000000
 -0.37486185   0.05752782   0.00000000
 -0.37399562   0.05761429   0.00000000
 -0.37313039   0.05770120   0.00000000
 -0.37226616   0.05778857   0.00000000
 -0.37140293   0.05787638   0.00000000
 -0.37054071   0.05796464   0.00000000
 -0.36967949   0.05805335   0.00000000
 -0.36881927   0.05814251   0.00000000
 -0.36796005   0.05823212   0.00000000
 -0.36710184   0.05832217   0.00000000
 -0.36624462   0.05841268   0.00000000
 -0.36538841   0.05850363   0.00000000
 -0.36453320   0.05859503   0.00000000
 -0.36367899   0.05868689   0.00000000
 -0.36282579   0.05877919   0.00000000
 -0.36197359   0.05887193   0.00000000
 -0.36112238   0.05896513   0.00000000
 -0.36027218   0.05905878   0.00000000
 -0.35942299   0.05915287   0.00000000
 -0.35857479   0.05924742   0.00000000
 -0.35772760   0.05934241   0.00000000
 -0.35688141   0.05943785   0.00000000
 -0.35603622   0.05953374   0.00000000
 -0.35519203   0.05963008   0.00000000
 -0.35434884   0.05972686   0.00000000
 -0.35350666   0.05982410   0.00000000
 -0.35266548   0.05992178   0.00000000
 -0.35182530   0.06001992   0.00000000
 -0.35098612   0.06011850   0.00000000
 -0.35014795   0.06021753   0.00000000
 -0.34931077   0.06031701   0.00000000
 -0.34847460   0.06041694   0.00000000
 -0.34763943   0.06051732   0.00000000
 -0.34680526   0.06061814   0.00000000
 -0.34597210   0.06071942   0.00000000
 -0.34513993   0.06082114   0.00000000
 -0.34430877   0.06092331   0.00000000
 -0.34347861   0.06102593   0.00000000
 -0.34264946   0.06112900   0.00000000
 -0.34182130   0.06123252   0.00000000
 -0.34099415   0.06133648   0.00000000
 -0.34016800   0.06144090   0.00000000
 -0.33934285   0.06154576   0.00000000
 -0.33851870   0.06165108   0.00000000
 -0.33769555   0.06175684   0.00000000
 -0.33687341   0.06186305   0.00000000
 -0.33605227   0.06196971   0.00000000
 -0.33523213   0.06207682   0.00000000
 -0.33441299   0.06218437   0.00000000
 -0.33359486   0.06229238   0.00000000
 -0.33277772   0.06240083   0.00000000
 -0.33196159   0.06250973   0.00000000
 -0.33114646   0.06261909   0.00000000
 -0.33033233   0.06272889   0.00000000
 -0.32951921   0.06283913   0.00000000
 -0.32870709   0.06294983   0.00000000
 -0.32789596   0.06306098   0.00000000
 -0.32708584   0.06317257   0.00000000
 -0.32627673   0.06328462   0.00000000
 -0.32546861   0.06339711   0.00000000
 -0.32466150   0.06351005   0.00000000
 -0.32385539   0.06362344   0.00000000
 -0.32305028   0.06373728   0.00000000
 -0.32224617   0.06385157   0.00000000
 -0.32144306   0.06396630   0.00000000
 -0.32064096   0.06408149   0.00000000
 -0.31983986   0.06419712   0.00000000
 -0.31903976   0.06431320   0.00000000
 -0.31824066   0.06442973   0.00000000
 -0.31744257   0.06454671   0.00000000
 -0.31664547   0.06466414   0.00000000
 -0.31584938   0.06478202   0.00000000
 -0.31505429   0.06490035   0.00000000
 -0.31426021   0.06501912   0.00000000
 -0.31346712   0.06513834   0.00000000
 -0.31267504   0.06525801   0.00000000
 -0.31188396   0.06537814   0.00000000
 -0.31109388   0.06549871   0.00000000
 -0.31030480   0.06561972   0.00000000
 -0.30951672   0.06574119   0.00000000
 -0.30872965   0.06586311   0.00000000
 -0.30794358   0.06598547   0.00000000
 -0.30715851   0.06610828   0.00000000
 -0.30637444   0.06623154   0.00000000
 -0.30559138   0.06635526   0.00000000
 -0.30480931   0.06647941   0.00000000
 -0.30402825   0.06660402   0.00000000
 -0.30324819   0.06672908   0.00000000
 -0.30246914   0.06685458   0.00000000
 -0.30169108   0.06698054   0.00000000
 -0.30091403   0.06710694   0.00000000
 -0.30013798   0.06723379   0.00000000
 -0.29936293   0.06736109   0.00000000
 -0.29858888   0.06748884   0.00000000
 -0.29781583   0.06761704   0.00000000
 -0.29704379   0.06774569   0.00000000
 -0.29627275   0.06787478   0.00000000
 -0.29550271   0.06800433   0.00000000
 -0.29473367   0.06813432   0.00000000
 -0.29396564   0.06826476   0.00000000
 -0.29319860   0.06839565   0.00000000
 -0.29243257   0.06852699   0.00000000
 -0.29166754   0.06865878   0.00000000
 -0.29090352   0.06879101   0.00000000
 -0.29014049   0.06892370   0.00000000
 -0.28937847   0.06905683   0.00000000
 -0.28861745   0.06919041   0.00000000
 -0.28785743   0.06932444   0.00000000
 -0.28709841   0.06945892   0.00000000
 -0.28634039   0.06959385   0.00000000
 -0.28558338   0.06972923   0.00000000
 -0.28482737   0.06986506   0.00000000
 -0.28407236   0.07000133   0.00000000
 -0.28331835   0.07013805   0.00000000
 -0.28256535   0.07027523   0.00000000
 -0.28181334   0.07041285   0.00000000
 -0.28106234   0.07055092   0.00000000
 -0.28031234   0.07068944   0.00000000
 -0.27956335   0.07082840   0.00000000
 -0.27881535   0.07096782   0.00000000
 -0.27806836   0.07110768   0.00000000
 -0.27732237   0.07124800   0.00000000
 -0.27657738   0.07138876   0.00000000
 -0.27583339   0.07152997   0.00000000
 -0.27509041   0.07167163   0.00000000
 -0.27434842   0.07181374   0.00000000
 -0.27360744   0.07195629   0.00000000
 -0.27286746   0.07209930   0.00000000
 -0.27212848   0.07224275   0.00000000
 -0.27139051   0.07238666   0.00000000
 -0.27065354   0.07253101   0.00000000
 -0.26991757   0.07267581   0.00000000
 -0.26918260   0.07282106   0.00000000
 -0.26844863   0.07296675   0.00000000
 -0.26771566   0.07311290   0.00000000
 -0.26698370   0.07325950   0.00000000
 -0.26625274   0.07340654   0.00000000
 -0.26552278   0.07355403   0.00000000
 -0.26479382   0.07370198   0.00000000
 -0.26406587   0.07385037   0.00000000
 -0.26333891   0.07399920   0.00000000
 -0.26261296   0.07414849   0.00000000
 -0.26188801   0.07429823   0.00000000
 -0.26116407   0.07444841   0.00000000
 -0.26044112   0.07459905   0.00000000
 -0.25971918   0.07475013   0.00000000
 -0.25899824   0.07490166   0.00000000
 -0.25827830   0.07505364   0.00000000
 -0.25755936   0.07520607   0.00000000
 -0.25684143   0.07535895   0.00000000
 -0.25612449   0.07551227   0.00000000
 -0.25540856   0.07566605   0.00000000
 -0.25469363   0.07582027   0.00000000
 -0.25397971   0.07597494   0.00000000
 -0.25326678   0.07613007   0.00000000
 -0.25255486   0.07628564   0.00000000
 -0.25184394   0.07644165   0.00000000
 -0.25113402   0.07659812   0.00000000
 -0.25042510   0.07675504   0.00000000
 -0.24971718   0.07691240   0.00000000
 -0.24901027   0.07707022   0.00000000
 -0.24830436   0.07722848   0.00000000
 -0.24759945   0.07738719   0.00000000
 -0.24689554   0.07754635   0.00000000
 -0.24619264   0.07770596   0.00000000
 -0.24549074   0.07786601   0.00000000
 -0.24478983   0.07802652   0.00000000
 -0.24408994   0.07818747   0.00000000
 -0.24339104   0.07834888   0.00000000
 -0.24269314   0.07851073   0.00000000
 -0.24199625   0.07867303   0.00000000
 -0.24130036   0.07883578   0.00000000
 -0.24060547   0.07899898   0.00000000
 -0.23991158   0.07916262   0.00000000
 -0.23921870   0.07932672   0.00000000
 -0.23852682   0.07949126   0.00000000
 -0.23783593   0.07965626   0.00000000
 -0.23714605   0.07982170   0.00000000
 -0.23645718   0.07998759   0.00000000
 -0.23576930   0.08015393   0.00000000
 -0.23508243   0.08032072   0.00000000
 -0.23439656   0.08048795   0.00000000
 -0.23371169   0.08065564   0.00000000
 -0.23302782   0.08082377   0.00000000
 -0.23234496   0.08099235   0.00000000
 -0.23166309   0.08116139   0.00000000
 -0.23098223   0.08133087   0.00000000
 -0.23030237   0.08150079   0.00000000
 -0.22962352   0.08167117   0.00000000
 -0.22894566   0.08184200   0.00000000
 -0.22826881   0.08201327   0.00000000
 -0.22759296   0.08218500   0.00000000
 -0.22691811   0.08235717   0.00000000
 -0.22624426   0.08252979   0.00000000
 -0.22557142   0.08270286   0.00000000
 -0.22489957   0.08287638   0.00000000
 -0.22422873   0.08305035   0.00000000
 -0.22355889   0.08322476   0.00000000
 -0.22289006   0.08339963   0.00000000
 -0.22222222   0.08357494   0.00000000
 -0.22155539   0.08375070   0.00000000
 -0.22088956   0.08392692   0.00000000
 -0.22022473   0.08410358   0.00000000
 -0.21956090   0.08428068   0.00000000
 -0.21889808   0.08445824   0.00000000
 -0.21823625   0.08463625   0.00000000
 -0.21757543   0.08481470   0.00000000
 -0.21691561   0.08499360   0.00000000
 -0.21625680   0.08517296   0.00000000
 -0.21559898   0.08535276   0.00000000
 -0.21494217   0.08553301   0.00000000
 -0.21428636   0.08571371   0.00000000
 -0.21363155   0.08589485   0.00000000
 -0.21297774   0.08607645   0.00000000
 -0.21232494   0.08625849   0.00000000
 -0.21167313   0.08644099   0.00000000
 -0.21102233   0.08662393   0.00000000
 -0.21037253   0.08680732   0.00000000
 -0.20972374   0.08699116   0.00000000
 -0.20907594   0.08717545   0.00000000
 -0.20842915   0.08736018   0.00000000
 -0.20778336   0.08754537   0.00000000
 -0.20713857   0.08773100   0.00000000
 -0.20649478   0.08791709   0.00000000
 -0.20585200   0.08810362   0.00000000
 -0.20521022   0.08829060   0.00000000
 -0.20456943   0.08847803   0.00000000
 -0.20392966   0.08866590   0.00000000
 -0.20329088   0.08885423   0.00000000
 -0.20265310   0.08904301   0.00000000
 -0.20201633   0.08923223   0.00000000
 -0.20138056   0.08942190   0.00000000
 -0.20074579   0.08961202   0.00000000
 -0.20011202   0.08980259   0.00000000
 -0.19947926   0.08999361   0.00000000
 -0.19884750   0.09018508   0.00000000
 -0.19821674   0.09037700   0.00000000
 -0.19758698   0.09056936   0.00000000
 -0.19695822   0.09076218   0.00000000
 -0.19633046   0.09095544   0.00000000
 -0.19570371   0.09114915   0.00000000
 -0.19507796   0.09134331   0.00000000
 -0.19445321   0.09153792   0.00000000
 -0.19382947   0.09173298   0.00000000
 -0.19320672   0.09192848   0.00000000
 -0.19258498   0.09212444   0.00000000
 -0.19196424   0.09232084   0.00000000
 -0.19134450   0.09251769   0.00000000
 -0.19072576   0.09271499   0.00000000
 -0.19010803   0.09291274   0.00000000
 -0.18949129   0.09311094   0.00000000
 -0.18887556   0.09330959   0.00000000
 -0.18826083   0.09350868   0.00000000
 -0.18764711   0.09370823   0.00000000
 -0.18703438   0.09390822   0.00000000
 -0.18642266   0.09410866   0.00000000
 -0.18581194   0.09430956   0.00000000
 -0.18520222   0.09451089   0.00000000
 -0.18459350   0.09471268   0.00000000
 -0.18398579   0.09491492   0.00000000
 -0.18337907   0.09511761   0.00000000
 -0.18277336   0.09532074   0.00000000
 -0.18216866   0.09552432   0.00000000
 -0.18156495   0.09572835   0.00000000
 -0.18096224   0.09593284   0.00000000
 -0.18036054   0.09613776   0.00000000
 -0.17975984   0.09634314   0.00000000
 -0.17916014   0.09654897   0.00000000
 -0.17856144   0.09675524   0.00000000
 -0.17796375   0.09696197   0.00000000
 -0.17736706   0.09716914   0.00000000
 -0.17677137   0.09737676   0.00000000
 -0.17617668   0.09758483   0.00000000
 -0.17558299   0.09779335   0.00000000
 -0.17499031   0.09800232   0.00000000
 -0.17439862   0.09821174   0.00000000
 -0.17380794   0.09842160   0.00000000
 -0.17321826   0.09863192   0.00000000
 -0.17262959   0.09884268   0.00000000
 -0.17204191   0.09905389   0.00000000
 -0.17145524   0.09926555   0.00000000
 -0.17086957   0.09947766   0.00000000
 -0.17028490   0.09969022   0.00000000
 -0.16970123   0.09990322   0.00000000
 -0.16911857   0.10011668   0.00000000
 -0.16853691   0.10033058   0.00000000
 -0.16795624   0.10054493   0.00000000
 -0.16737659   0.10075974   0.00000000
 -0.16679793   0.10097499   0.00000000
 -0.16622027   0.10119068   0.00000000
 -0.16564362   0.10140683   0.00000000
 -0.16506797   0.10162343   0.00000000
 -0.16449332   0.10184047   0.00000000
 -0.16391968   0.10205797   0.00000000
 -0.16334703   0.10227591   0.00000000
 -0.16277539   0.10249430   0.00000000
 -0.16220475   0.10271314   0.00000000
 -0.16163511   0.10293243   0.00000000
 -0.16106647   0.10315216   0.00000000
 -0.16049884   0.10337235   0.00000000
 -0.15993220   0.10359298   0.00000000
 -0.15936657   0.10381407   0.00000000
 -0.15880195   0.10403560   0.00000000
 -0.15823832   0.10425758   0.00000000
 -0.15767569   0.10448001   0.00000000
 -0.15711407   0.10470289   0.00000000
 -0.15655345   0.10492621   0.00000000
 -0.15599383   0.10514999   0.00000000
 -0.15543521   0.10537421   0.00000000
 -0.15487760   0.10559889   0.00000000
 -0.15432099   0.10582401   0.00000000
 -0.15376538   0.10604958   0.00000000
 -0.15321077   0.10627560   0.00000000
 -0.15265716   0.10650207   0.00000000
 -0.15210456   0.10672898   0.00000000
 -0.15155295   0.10695635   0.00000000
 -0.15100235   0.10718416   0.00000000
 -0.15045276   0.10741243   0.00000000
 -0.14990416   0.10764114   0.00000000
 -0.14935656   0.10787030   0.00000000
 -0.14880997   0.10809991   0.00000000
 -0.14826438   0.10832997   0.00000000
 -0.14771979   0.10856047   0.00000000
 -0.14717621   0.10879143   0.00000000
 -0.14663362   0.10902283   0.00000000
 -0.14609204   0.10925468   0.00000000
 -0.14555146   0.10948698   0.00000000
 -0.14501188   0.10971973   0.00000000
 -0.14447330   0.10995293   0.00000000
 -0.14393573   0.11018658   0.00000000
 -0.14339915   0.11042068   0.00000000
 -0.14286358   0.11065522   0.00000000
 -0.14232902   0.11089022   0.00000000
 -0.14179545   0.11112566   0.00000000
 -0.14126288   0.11136155   0.00000000
 -0.14073132   0.11159789   0.00000000
 -0.14020076   0.11183468   0.00000000
 -0.13967120   0.11207192   0.00000000
 -0.13914265   0.11230960   0.00000000
 -0.13861509   0.11254774   0.00000000
 -0.13808854   0.11278632   0.00000000
 -0.13756299   0.11302535   0.00000000
 -0.13703844   0.11326483   0.00000000
 -0.13651489   0.11350476   0.00000000
 -0.13599235   0.11374514   0.00000000
 -0.13547081   0.11398597   0.00000000
 -0.13495027   0.11422724   0.00000000
 -0.13443073   0.11446897   0.00000000
 -0.13391219   0.11471114   0.00000000
 -0.13339466   0.11495376   0.00000000
 -0.13287812   0.11519683   0.00000000
 -0.13236259   0.11544035   0.00000000
 -0.13184806   0.11568432   0.00000000
 -0.13133454   0.11592874   0.00000000
 -0.13082201   0.11617360   0.00000000
 -0.13031049   0.11641892   0.00000000
 -0.12979997   0.11666468   0.00000000
 -0.12929045   0.11691089   0.00000000
 -0.12878194   0.11715755   0.00000000
 -0.12827442   0.11740466   0.00000000
 -0.12776791   0.11765222   0.00000000
 -0.12726240   0.11790023   0.00000000
 -0.12675789   0.11814868   0.00000000
 -0.12625438   0.11839759   0.00000000
 -0.12575188   0.11864694   0.00000000
 -0.12525038   0.11889674   0.00000000
 -0.12474988   0.11914699   0.00000000
 -0.12425038   0.11939769   0.00000000
 -0.12375188   0.11964884   0.00000000
 -0.12325439   0.11990043   0.00000000
 -0.12275789   0.12015248   0.00000000
 -0.12226240   0.12040497   0.00000000
 -0.12176791   0.12065792   0.00000000
 -0.12127443   0.12091131   0.00000000
 -0.12078194   0.12116515   0.00000000
 -0.12029046   0.12141944   0.00000000
 -0.11979998   0.12167417   0.00000000
 -0.11931050   0.12192936   0.00000000
 -0.11882203   0.12218499   0.00000000
 -0.11833455   0.12244108   0.00000000
 -0.11784808   0.12269761   0.00000000
 -0.11736261   0.12295459   0.00000000
 -0.11687814   0.12321202   0.00000000
 -0.11639467   0.12346990   0.00000000
 -0.11591221   0.12372823   0.00000000
 -0.11543075   0.12398700   0.00000000
 -0.11495029   0.12424623   0.00000000
 -0.11447083   0.12450590   0.00000000
 -0.11399237   0.12476602   0.00000000
 -0.11351492   0.12502659   0.00000000
 -0.11303846   0.12528761   0.00000000
 -0.11256301   0.12554908   0.00000000
 -0.11208857   0.12581100   0.00000000
 -0.11161512   0.12607336   0.00000000
 -0.11114267   0.12633618   0.00000000
 -0.11067123   0.12659944   0.00000000
 -0.11020079   0.12686315   0.00000000
 -0.10973135   0.12712732   0.00000000
 -0.10926292   0.12739192   0.00000000
 -0.10879548   0.12765698   0.00000000
 -0.10832905   0.12792249   0.00000000
 -0.10786362   0.12818845   0.00000000
 -0.10739919   0.12845485   0.00000000
 -0.10693576   0.12872170   0.00000000
 -0.10647334   0.12898900   0.00000000
 -0.10601192   0.12925675   0.00000000
 -0.10555150   0.12952495   0.00000000
 -0.10509208   0.12979360   0.00000000
 -0.10463366   0.13006270   0.00000000
 -0.10417625   0.13033224   0.00000000
 -0.10371984   0.13060224   0.00000000
 -0.10326443   0.13087268   0.00000000
 -0.10281002   0.13114357   0.00000000
 -0.10235661   0.13141491   0.00000000
 -0.10190421   0.13168670   0.00000000
 -0.10145280   0.13195894   0.00000000
 -0.10100240   0.13223162   0.00000000
 -0.10055301   0.13250476   0.00000000
 -0.10010461   0.13277834   0.00000000
 -0.09965721   0.13305238   0.00000000
 -0.09921082   0.13332686   0.00000000
 -0.09876543   0.13360179   0.00000000
 -0.09832104   0.13387717   0.00000000
 -0.09787766   0.13415299   0.00000000
 -0.09743527   0.13442927   0.00000000
 -0.09699389   0.13470599   0.00000000
 -0.09655351   0.13498317   0.00000000
 -0.09611413   0.13526079   0.00000000
 -0.09567576   0.13553886   0.00000000
 -0.09523838   0.13581738   0.00000000
 -0.09480201   0.13609635   0.00000000
 -0.09436664   0.13637577   0.00000000
 -0.09393227   0.13665563   0.00000000
 -0.09349890   0.13693595   0.00000000
 -0.09306654   0.13721671   0.00000000
 -0.09263518   0.13749792   0.00000000
 -0.09220482   0.13777958   0.00000000
 -0.09177546   0.13806169   0.00000000
 -0.09134710   0.13834425   0.00000000
 -0.09091975   0.13862726   0.00000000
 -0.09049340   0.13891071   0.00000000
 -0.09006805   0.13919462   0.00000000
 -0.08964370   0.13947897   0.00000000
 -0.08922035   0.13976377   0.00000000
 -0.08879801   0.14004902   0.00000000
 -0.08837666   0.14033472   0.00000000
 -0.08795632   0.14062087   0.00000000
 -0.08753699   0.14090747   0.00000000
 -0.08711865   0.14119451   0.00000000
 -0.08670132   0.14148201   0.00000000
 -0.08628498   0.14176995   0.00000000
 -0.08586965   0.14205834   0.00000000
 -0.08545533   0.14234718   0.00000000
 -0.08504200   0.14263647   0.00000000
 -0.08462967   0.14292621   0.00000000
 -0.08421835   0.14321640   0.00000000
 -0.08380803   0.14350703   0.00000000
 -0.08339871   0.14379812   0.00000000
 -0.08299040   0.14408965   0.00000000
 -0.08258308   0.14438163   0.00000000
 -0.08217677   0.14467406   0.00000000
 -0.08177146   0.14496694   0.00000000
 -0.08136715   0.14526027   0.00000000
 -0.08096385   0.14555404   0.00000000
 -0.08056154   0.14584827   0.00000000
 -0.08016024   0.14614294   0.00000000
 -0.07975994   0.14643806   0.00000000
 -0.07936064   0.14673364   0.00000000
 -0.07896235   0.14702966   0.00000000
 -0.07856505   0.14732612   0.00000000
 -0.07816876   0.14762304   0.00000000
 -0.07777347   0.14792041   0.00000000
 -0.07737918   0.14821822   0.00000000
 -0.07698589   0.14851649   0.00000000
 -0.07659361   0.14881520   0.00000000
 -0.07620233   0.14911436   0.00000000
 -0.07581205   0.14941397   0.00000000
 -0.07542277   0.14971403   0.00000000
 -0.07503449   0.15001454   0.00000000
 -0.07464722   0.15031549   0.00000000
 -0.07426095   0.15061690   0.00000000
 -0.07387568   0.15091875   0.00000000
 -0.07349141   0.15122105   0.00000000
 -0.07310814   0.15152380   0.00000000
 -0.07272588   0.15182700   0.00000000
 -0.07234462   0.15213065   0.00000000
 -0.07196436   0.15243475   0.00000000
 -0.07158510   0.15273929   0.00000000
 -0.07120684   0.15304429   0.00000000
 -0.07082959   0.15334973   0.00000000
 -0.07045334   0.15365562   0.00000000
 -0.07007809   0.15396196   0.00000000
 -0.06970384   0.15426875   0.00000000
 -0.06933059   0.15457599   0.00000000
 -0.06895835   0.15488368   0.00000000
 -0.06858711   0.15519181   0.00000000
 -0.06821687   0.15550040   0.00000000
 -0.06784763   0.15580943   0.00000000
 -0.06747939   0.15611891   0.00000000
 -0.06711216   0.15642884   0.00000000
 -0.06674593   0.15673922   0.00000000
 -0.06638070   0.15705005   0.00000000
 -0.06601647   0.15736132   0.00000000
 -0.06565324   0.15767305   0.00000000
 -0.06529102   0.15798522   0.00000000
 -0.06492979   0.15829785   0.00000000
 -0.06456957   0.15861092   0.00000000
 -0.06421036   0.15892444   0.00000000
 -0.06385214   0.15923841   0.00000000
 -0.06349493   0.15955282   0.00000000
 -0.06313871   0.15986769   0.00000000
 -0.06278350   0.16018301   0.00000000
 -0.06242930   0.16049877   0.00000000
 -0.06207609   0.16081498   0.00000000
 -0.06172389   0.16113164   0.00000000
 -0.06137268   0.16144875   0.00000000
 -0.06102248   0.16176631   0.00000000
 -0.06067329   0.16208432   0.00000000
 -0.06032509   0.16240277   0.00000000
 -0.05997790   0.16272168   0.00000000
 -0.05963170   0.16304103   0.00000000
 -0.05928651   0.16336084   0.00000000
 -0.05894233   0.16368109   0.00000000
 -0.05859914   0.16400179   0.00000000
 -0.05825696   0.16432293   0.00000000
 -0.05791577   0.16464453   0.00000000
 -0.05757559   0.16496658   0.00000000
 -0.05723642   0.16528907   0.00000000
 -0.05689824   0.16561202   0.00000000
 -0.05656107   0.16593541   0.00000000
 -0.05622489   0.16625925   0.00000000
 -0.05588972   0.16658354   0.00000000
 -0.05555556   0.16690828   0.00000000
 -0.05522239   0.16723346   0.00000000
 -0.05489023   0.16755910   0.00000000
 -0.05455906   0.16788518   0.00000000
 -0.05422890   0.16821172   0.00000000
 -0.05389975   0.16853870   0.00000000
 -0.05357159   0.16886613   0.00000000
 -0.05324444   0.16919401   0.00000000
 -0.05291828   0.16952233   0.00000000
 -0.05259313   0.16985111   0.00000000
 -0.05226899   0.17018034   0.00000000
 -0.05194584   0.17051001   0.00000000
 -0.05162370   0.17084013   0.00000000
 -0.05130255   0.17117071   0.00000000
 -0.05098241   0.17150173   0.00000000
 -0.05066328   0.17183319   0.00000000
 -0.05034514   0.17216511   0.00000000
 -0.05002801   0.17249748   0.00000000
 -0.04971187   0.17283029   0.00000000
 -0.04939674   0.17316356   0.00000000
 -0.04908262   0.17349727   0.00000000
 -0.04876949   0.17383143   0.00000000
 -0.04845737   0.17416604   0.00000000
 -0.04814624   0.17450110   0.00000000
 -0.04783612   0.17483661   0.00000000
 -0.04752701   0.17517256   0.00000000
 -0.04721889   0.17550897   0.00000000
 -0.04691178   0.17584582   0.00000000
 -0.04660566   0.17618313   0.00000000
 -0.04630055   0.17652088   0.00000000
 -0.04599645   0.17685908   0.00000000
 -0.04569334   0.17719773   0.00000000
 -0.04539124   0.17753682   0.00000000
 -0.04509014   0.17787637   0.00000000
 -0.04479004   0.17821636   0.00000000
 -0.04449094   0.17855681   0.00000000
 -0.04419284   0.17889770   0.00000000
 -0.04389575   0.17923904   0.00000000
 -0.04359966   0.17958083   0.00000000
 -0.04330457   0.17992307   0.00000000
 -0.04301048   0.18026576   0.00000000
 -0.04271739   0.18060889   0.00000000
 -0.04242531   0.18095248   0.00000000
 -0.04213423   0.18129651   0.00000000
 -0.04184415   0.18164099   0.00000000
 -0.04155507   0.18198592   0.00000000
 -0.04126699   0.18233130   0.00000000
 -0.04097992   0.18267713   0.00000000
 -0.04069385   0.18302341   0.00000000
 -0.04040878   0.18337013   0.00000000
 -0.04012471   0.18371731   0.00000000
 -0.03984164   0.18406493   0.00000000
 -0.03955958   0.18441300   0.00000000
 -0.03927852   0.18476152   0.00000000
 -0.03899846   0.18511049   0.00000000
 -0.03871940   0.18545991   0.00000000
 -0.03844134   0.18580978   0.00000000
 -0.03816429   0.18616009   0.00000000
 -0.03788824   0.18651085   0.00000000
 -0.03761319   0.18686207   0.00000000
 -0.03733914   0.18721373   0.00000000
 -0.03706610   0.18756584   0.00000000
 -0.03679405   0.18791840   0.00000000
 -0.03652301   0.18827141   0.00000000
 -0.03625297   0.18862486   0.00000000
 -0.03598393   0.18897877   0.00000000
 -0.03571590   0.18933312   0.00000000
 -0.03544886   0.18968792   0.00000000
 -0.03518283   0.19004318   0.00000000
 -0.03491780   0.19039888   0.00000000
 -0.03465377   0.19075502   0.00000000
 -0.03439075   0.19111162   0.00000000
 -0.03412872   0.19146867   0.00000000
 -0.03386770   0.19182616   0.00000000
 -0.03360768   0.19218411   0.00000000
 -0.03334866   0.19254250   0.00000000
 -0.03309065   0.19290134   0.00000000
 -0.03283363   0.19326063   0.00000000
 -0.03257762   0.19362037   0.00000000
 -0.03232261   0.19398056   0.00000000
 -0.03206861   0.19434119   0.00000000
 -0.03181560   0.19470228   0.00000000
 -0.03156360   0.19506381   0.00000000
 -0.03131259   0.19542579   0.00000000
 -0.03106259   0.19578822   0.00000000
 -0.03081360   0.19615110   0.00000000
 -0.03056560   0.19651443   0.00000000
 -0.03031861   0.19687821   0.00000000
 -0.03007262   0.19724243   0.00000000
 -0.02982763   0.19760711   0.00000000
 -0.02958364   0.19797223   0.00000000
 -0.02934065   0.19833780   0.00000000
 -0.02909867   0.19870382   0.00000000
 -0.02885769   0.19907029   0.00000000
 -0.02861771   0.19943721   0.00000000
 -0.02837873   0.19980458   0.00000000
 -0.02814075   0.20017239   0.00000000
 -0.02790378   0.20054066   0.00000000
 -0.02766781   0.20090937   0.00000000
 -0.02743284   0.20127853   0.00000000
 -0.02719887   0.20164814   0.00000000
 -0.02696590   0.20201820   0.00000000
 -0.02673394   0.20238871   0.00000000
 -0.02650298   0.20275967   0.00000000
 -0.02627302   0.20313107   0.00000000
 -0.02604406   0.20350293   0.00000000
 -0.02581611   0.20387523   0.00000000
 -0.02558915   0.20424798   0.00000000
 -0.02536320   0.20462118   0.00000000
 -0.02513825   0.20499483   0.00000000
 -0.02491430   0.20536893   0.00000000
 -0.02469136   0.20574347   0.00000000
 -0.02446941   0.20611847   0.00000000
 -0.02424847   0.20649391   0.00000000
 -0.02402853   0.20686980   0.00000000
 -0.02380960   0.20724615   0.00000000
 -0.02359166   0.20762294   0.00000000
 -0.02337473   0.20800017   0.00000000
 -0.02315879   0.20837786   0.00000000
 -0.02294386   0.20875600   0.00000000
 -0.02272994   0.20913458   0.00000000
 -0.02251701   0.20951362   0.00000000
 -0.02230509   0.20989310   0.00000000
 -0.02209417   0.21027303   0.00000000
 -0.02188425   0.21065341   0.00000000
 -0.02167533   0.21103424   0.00000000
 -0.02146741   0.21141552   0.00000000
 -0.02126050   0.21179724   0.00000000
 -0.02105459   0.21217942   0.00000000
 -0.02084968   0.21256204   0.00000000
 -0.02064577   0.21294511   0.00000000
 -0.02044287   0.21332863   0.00000000
 -0.02024096   0.21371260   0.00000000
 -0.02004006   0.21409702   0.00000000
 -0.01984016   0.21448189   0.00000000
 -0.01964126   0.21486720   0.00000000
 -0.01944337   0.21525297   0.00000000
 -0.01924647   0.21563918   0.00000000
 -0.01905058   0.21602584   0.00000000
 -0.01885569   0.21641295   0.00000000
 -0.01866180   0.21680051   0.00000000
 -0.01846892   0.21718852   0.00000000
 -0.01827704   0.21757698   0.00000000
 -0.01808615   0.21796588   0.00000000
 -0.01789627   0.21835524   0.00000000
 -0.01770740   0.21874504   0.00000000
 -0.01751952   0.21913529   0.00000000
 -0.01733265   0.21952599   0.00000000
 -0.01714678   0.21991714   0.00000000
 -0.01696191   0.22030874   0.00000000
 -0.01677804   0.22070079   0.00000000
 -0.01659517   0.22109328   0.00000000
 -0.01641331   0.22148623   0.00000000
 -0.01623245   0.22187962   0.00000000
 -0.01605259   0.22227346   0.00000000
 -0.01587373   0.22266775   0.00000000
 -0.01569588   0.22306249   0.00000000
 -0.01551902   0.22345768   0.00000000
 -0.01534317   0.22385331   0.00000000
 -0.01516832   0.22424940   0.00000000
 -0.01499447   0.22464593   0.00000000
 -0.01482163   0.22504291   0.00000000
 -0.01464978   0.22544035   0.00000000
 -0.01447894   0.22583823   0.00000000
 -0.01430910   0.22623655   0.00000000
 -0.01414027   0.22663533   0.00000000
 -0.01397243   0.22703456   0.00000000
 -0.01380560   0.22743423   0.00000000
 -0.01363977   0.22783436   0.00000000
 -0.01347494   0.22823493   0.00000000
 -0.01331111   0.22863595   0.00000000
 -0.01314828   0.22903742   0.00000000
 -0.01298646   0.22943934   0.00000000
 -0.01282564   0.22984170   0.00000000
 -0.01266582   0.23024452   0.00000000
 -0.01250700   0.23064779   0.00000000
 -0.01234919   0.23105150   0.00000000
 -0.01219237   0.23145566   0.00000000
 -0.01203656   0.23186027   0.00000000
 -0.01188175   0.23226533   0.00000000
 -0.01172794   0.23267084   0.00000000
 -0.01157514   0.23307680   0.00000000
 -0.01142334   0.23348320   0.00000000
 -0.01127253   0.23389006   0.00000000
 -0.01112273   0.23429736   0.00000000
 -0.01097394   0.23470511   0.00000000
 -0.01082614   0.23511331   0.00000000
 -0.01067935   0.23552196   0.00000000
 -0.01053356   0.23593106   0.00000000
 -0.01038877   0.23634061   0.00000000
 -0.01024498   0.23675060   0.00000000
 -0.01010219   0.23716105   0.00000000
 -0.00996041   0.23757194   0.00000000
 -0.00981963   0.23798328   0.00000000
 -0.00967985   0.23839507   0.00000000
 -0.00954107   0.23880731   0.00000000
 -0.00940330   0.23922000   0.00000000
 -0.00926652   0.23963313   0.00000000
 -0.00913075   0.24004672   0.00000000
 -0.00899598   0.24046075   0.00000000
 -0.00886222   0.24087524   0.00000000
 -0.00872945   0.24129017   0.00000000
 -0.00859769   0.24170555   0.00000000
 -0.00846693   0.24212138   0.00000000
 -0.00833717   0.24253765   0.00000000
 -0.00820841   0.24295438   0.00000000
 -0.00808065   0.24337155   0.00000000
 -0.00795390   0.24378918   0.00000000
 -0.00782815   0.24420725   0.00000000
 -0.00770340   0.24462577   0.00000000
 -0.00757965   0.24504474   0.00000000
 -0.00745691   0.24546416   0.00000000
 -0.00733516   0.24588403   0.00000000
 -0.00721442   0.24630434   0.00000000
 -0.00709468   0.24672511   0.00000000
 -0.00697594   0.24714632   0.00000000
 -0.00685821   0.24756798   0.00000000
 -0.00674148   0.24799010   0.00000000
 -0.00662574   0.24841266   0.00000000
 -0.00651102   0.24883566   0.00000000
 -0.00639729   0.24925912   0.00000000
 -0.00628456   0.24968303   0.00000000
 -0.00617284   0.25010738   0.00000000
 -0.00606212   0.25053218   0.00000000
 -0.00595240   0.25095744   0.00000000
 -0.00584368   0.25138314   0.00000000
 -0.00573597   0.25180929   0.00000000
 -0.00562925   0.25223589   0.00000000
 -0.00552354   0.25266293   0.00000000
 -0.00541883   0.25309043   0.00000000
 -0.00531512   0.25351837   0.00000000
 -0.00521242   0.25394677   0.00000000
 -0.00511072   0.25437561   0.00000000
 -0.00501002   0.25480490   0.00000000
 -0.00491032   0.25523464   0.00000000
 -0.00481162   0.25566483   0.00000000
 -0.00471392   0.25609546   0.00000000
 -0.00461723   0.25652655   0.00000000
 -0.00452154   0.25695808   0.00000000
 -0.00442685   0.25739006   0.00000000
 -0.00433316   0.25782250   0.00000000
 -0.00424048   0.25825538   0.00000000
 -0.00414879   0.25868871   0.00000000
 -0.00405811   0.25912248   0.00000000
 -0.00396843   0.25955671   0.00000000
 -0.00387976   0.25999138   0.00000000
 -0.00379208   0.26042651   0.00000000
 -0.00370541   0.26086208   0.00000000
 -0.00361974   0.26129810   0.00000000
 -0.00353507   0.26173457   0.00000000
 -0.00345140   0.26217149   0.00000000
 -0.00336873   0.26260886   0.00000000
 -0.00328707   0.26304668   0.00000000
 -0.00320641   0.26348494   0.00000000
 -0.00312675   0.26392365   0.00000000
 -0.00304809   0.26436282   0.00000000
 -0.00297044   0.26480243   0.00000000
 -0.00289378   0.26524249   0.00000000
 -0.00281813   0.26568300   0.00000000
 -0.00274348   0.26612395   0.00000000
 -0.00266984   0.26656536   0.00000000
 -0.00259719   0.26700721   0.00000000
 -0.00252555   0.26744952   0.00000000
 -0.00245491   0.26789227   0.00000000
 -0.00238527   0.26833547   0.00000000
 -0.00231663   0.26877912   0.00000000
 -0.00224900   0.26922322   0.00000000
 -0.00218236   0.26966777   0.00000000
 -0.00211673   0.27011276   0.00000000
 -0.00205210   0.27055821   0.00000000
 -0.00198847   0.27100410   0.00000000
 -0.00192585   0.27145044   0.00000000
 -0.00186423   0.27189723   0.00000000
 -0.00180361   0.27234447   0.00000000
 -0.00174399   0.27279216   0.00000000
 -0.00168537   0.27324030   0.00000000
 -0.00162775   0.27368888   0.00000000
 -0.00157114   0.27413792   0.00000000
 -0.00151553   0.27458740   0.00000000
 -0.00146092   0.27503733   0.00000000
 -0.00140731   0.27548771   0.00000000
 -0.00135471   0.27593854   0.00000000
 -0.00130310   0.27638982   0.00000000
 -0.00125250   0.27684155   0.00000000
 -0.00120290   0.27729372   0.00000000
 -0.00115431   0.27774635   0.00000000
 -0.00110671   0.27819942   0.00000000
 -0.00106012   0.27865294   0.00000000
 -0.00101453   0.27910691   0.00000000
 -0.00096994   0.27956133   0.00000000
 -0.00092635   0.28001620   0.00000000
 -0.00088377   0.28047151   0.00000000
 -0.00084218   0.28092728   0.00000000
 -0.00080160   0.28138349   0.00000000
 -0.00076202   0.28184015   0.00000000
 -0.00072345   0.28229727   0.00000000
 -0.00068587   0.28275483   0.00000000
 -0.00064930   0.28321283   0.00000000
 -0.00061373   0.28367129   0.00000000
 -0.00057916   0.28413020   0.00000000
 -0.00054559   0.28458955   0.00000000
 -0.00051303   0.28504936   0.00000000
 -0.00048146   0.28550961   0.00000000
 -0.00045090   0.28597031   0.00000000
 -0.00042134   0.28643146   0.00000000
 -0.00039279   0.28689306   0.00000000
 -0.00036523   0.28735511   0.00000000
 -0.00033868   0.28781760   0.00000000
 -0.00031313   0.28828055   0.00000000
 -0.00028858   0.28874394   0.00000000
 -0.00026503   0.28920778   0.00000000
 -0.00024248   0.28967207   0.00000000
 -0.00022094   0.29013681   0.00000000
 -0.00020040   0.29060200   0.00000000
 -0.00018086   0.29106764   0.00000000
 -0.00016232   0.29153372   0.00000000
 -0.00014479   0.29200026   0.00000000
 -0.00012826   0.29246724   0.00000000
 -0.00011273   0.29293467   0.00000000
 -0.00009820   0.29340255   0.00000000
 -0.00008467   0.29387088   0.00000000
 -0.00007214   0.29433966   0.00000000
 -0.00006062   0.29480889   0.00000000
 -0.00005010   0.29527856   0.00000000
 -0.00004058   0.29574869   0.00000000
 -0.00003206   0.29621926   0.00000000
 -0.00002455   0.29669028   0.00000000
 -0.00001804   0.29716175   0.00000000
 -0.00001253   0.29763367   0.00000000
 -0.00000802   0.29810604   0.00000000
 -0.00000451   0.29857886   0.00000000
 -0.00000200   0.29905212   0.00000000
 -0.00000050   0.29952584   0.00000000
 -0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/280-IGABEM-cpt.txt <==
0.5	0.05
1	0.065002056632791
1	0.3

==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/280-IGABEM-shape.txt <==
1	0.3
0.999999509	0.299534361
0.999998035	0.299069155
0.999995579	0.29860438
0.99999214	0.298140038
0.999987719	0.297676129
0.999982316	0.297212651
0.99997593	0.296749606
0.999968561	0.296286993
0.999960211	0.295824812
0.999950877	0.295363064
0.999940561	0.294901748
0.999929263	0.294440864
0.999916982	0.293980413
0.999903719	0.293520393
0.999889474	0.293060806
0.999874246	0.292601652
0.999858035	0.292142929
0.999840842	0.291684639
0.999822667	0.291226781
0.999803509	0.290769355
0.999783368	0.290312362
0.999762246	0.289855801
0.99974014	0.289399672
0.999717053	0.288943976
0.999692982	0.288488711
0.99966793	0.288033879
0.999641895	0.28757948
0.999614877	0.287125512
0.999586877	0.286671977
0.999557895	0.286218874
0.99952793	0.285766203
0.999496982	0.285313965
0.999465052	0.284862159
0.99943214	0.284410785
0.999398245	0.283959844
0.999363368	0.283509334
0.999327509	0.283059257
0.999290666	0.282609613
0.999252842	0.2821604
0.999214035	0.28171162
0.999174245	0.281263272
0.999133473	0.280815357
0.999091719	0.280367873
0.999048982	0.279920822
0.999005263	0.279474203
0.998960561	0.279028017
0.998914877	0.278582262
0.99886821	0.27813694
0.998820561	0.277692051
0.998771929	0.277247593
0.998722315	0.276803568
0.998671719	0.276359975
0.99862014	0.275916815
0.998567578	0.275474086
0.998514035	0.27503179
0.998459508	0.274589926
0.998403999	0.274148495
0.998347508	0.273707495
0.998290034	0.273266928
0.998231578	0.272826794
0.99817214	0.272387091
0.998111719	0.271947821
0.998050315	0.271508983
0.997987929	0.271070578
0.997924561	0.270632604
0.99786021	0.270195063
0.997794876	0.269757954
0.997728561	0.269321278
0.997661262	0.268885034
0.997592982	0.268449222
0.997523718	0.268013842
0.997453473	0.267578894
0.997382245	0.267144379
0.997310034	0.266710296
0.997236841	0.266276646
0.997162666	0.265843427
0.997087508	0.265410641
0.997011367	0.264978287
0.996934245	0.264546366
0.996856139	0.264114877
0.996777052	0.26368382
0.996696981	0.263253195
0.996615929	0.262823002
0.996533894	0.262393242
0.996450876	0.261963914
0.996366876	0.261535019
0.996281893	0.261106555
0.996195929	0.260678524
0.996108981	0.260250925
0.996021051	0.259823759
0.995932139	0.259397025
0.995842244	0.258970723
0.995751367	0.258544853
0.995659507	0.258119415
0.995566665	0.25769441
0.995472841	0.257269837
0.995378033	0.256845697
0.995282244	0.256421988
0.995185472	0.255998712
0.995087718	0.255575868
0.994988981	0.255153457
0.994889261	0.254731478
0.99478856	0.254309931
0.994686875	0.253888816
0.994584209	0.253468133
0.994480559	0.253047883
0.994375928	0.252628065
0.994270314	0.25220868
0.994163717	0.251789726
0.994056138	0.251371205
0.993947577	0.250953117
0.993838033	0.25053546
0.993727507	0.250118236
0.993615998	0.249701444
0.993503507	0.249285084
0.993390033	0.248869157
0.993275577	0.248453661
0.993160138	0.248038598
0.993043717	0.247623968
0.992926313	0.247209769
0.992807927	0.246796003
0.992688559	0.24638267
0.992568208	0.245969768
0.992446875	0.245557299
0.992324559	0.245145262
0.99220126	0.244733657
0.99207698	0.244322485
0.991951717	0.243911744
0.991825471	0.243501437
0.991698243	0.243091561
0.991570032	0.242682118
0.991440839	0.242273106
0.991310664	0.241864528
0.991179506	0.241456381
0.991047365	0.241048667
0.990914242	0.240641385
0.990780137	0.240234535
0.990645049	0.239828118
0.990508979	0.239422133
0.990371926	0.23901658
0.990233891	0.238611459
0.990094874	0.238206771
0.989954874	0.237802515
0.989813891	0.237398691
0.989671926	0.236995299
0.989528979	0.23659234
0.989385049	0.236189813
0.989240137	0.235787718
0.989094242	0.235386056
0.988947365	0.234984826
0.988799505	0.234584028
0.988650663	0.234183662
0.988500838	0.233783729
0.988350031	0.233384228
0.988198242	0.232985159
0.98804547	0.232586522
0.987891715	0.232188318
0.987736978	0.231790546
0.987581259	0.231393206
0.987424557	0.230996299
0.987266873	0.230599824
0.987108206	0.230203781
0.986948557	0.22980817
0.986787925	0.229412992
0.986626311	0.229018246
0.986463715	0.228623932
0.986300136	0.22823005
0.986135574	0.227836601
0.98597003	0.227443584
0.985803504	0.227050999
0.985635995	0.226658847
0.985467504	0.226267127
0.98529803	0.225875839
0.985127574	0.225484983
0.984956135	0.22509456
0.984783714	0.224704569
0.98461031	0.22431501
0.984435924	0.223925883
0.984260556	0.223537189
0.984084205	0.223148927
0.983906872	0.222761097
0.983728556	0.2223737
0.983549257	0.221986735
0.983368977	0.221600202
0.983187713	0.221214101
0.983005468	0.220828433
0.98282224	0.220443197
0.982638029	0.220058393
0.982452836	0.219674022
0.982266661	0.219290082
0.982079503	0.218906575
0.981891362	0.218523501
0.981702239	0.218140858
0.981512134	0.217758648
0.981321046	0.21737687
0.981128976	0.216995524
0.980935923	0.216614611
0.980741888	0.21623413
0.98054687	0.215854081
0.98035087	0.215474465
0.980153888	0.21509528
0.979955923	0.214716528
0.979756975	0.214338209
0.979557046	0.213960321
0.979356133	0.213582866
0.979154238	0.213205843
0.978951361	0.212829253
0.978747501	0.212453094
0.978542659	0.212077368
0.978336835	0.211702074
0.978130028	0.211327213
0.977922238	0.210952783
0.977713466	0.210578786
0.977503712	0.210205222
0.977292975	0.209832089
0.977081255	0.209459389
0.976868553	0.209087121
0.976654869	0.208715286
0.976440202	0.208343882
0.976224553	0.207972911
0.976007922	0.207602372
0.975790307	0.207232266
0.975571711	0.206862592
0.975352132	0.20649335
0.97513157	0.20612454
0.974910026	0.205756162
0.9746875	0.205388217
0.974463991	0.205020704
0.9742395	0.204653624
0.974014026	0.204286975
0.97378757	0.203920759
0.973560131	0.203554975
0.97333171	0.203189624
0.973102306	0.202824705
0.97287192	0.202460218
0.972640552	0.202096163
0.972408201	0.201732541
0.972174868	0.20136935
0.971940552	0.201006592
0.971705253	0.200644267
0.971468973	0.200282373
0.971231709	0.199920912
0.970993464	0.199559884
0.970754235	0.199199287
0.970514025	0.198839123
0.970272832	0.198479391
0.970030656	0.198120091
0.969787498	0.197761224
0.969543358	0.197402788
0.969298235	0.197044786
0.96905213	0.196687215
0.968805042	0.196330077
0.968556972	0.195973371
0.968307919	0.195617097
0.968057884	0.195261255
0.967806866	0.194905846
0.967554866	0.194550869
0.967301883	0.194196324
0.967047918	0.193842212
0.966792971	0.193488532
0.966537041	0.193135284
0.966280129	0.192782468
0.966022234	0.192430085
0.965763357	0.192078134
0.965503497	0.191726615
0.965242655	0.191375528
0.96498083	0.191024874
0.964718023	0.190674652
0.964454233	0.190324862
0.964189461	0.189975505
0.963923707	0.18962658
0.96365697	0.189278087
0.96338925	0.188930026
0.963120549	0.188582398
0.962850864	0.188235202
0.962580198	0.187888438
0.962308548	0.187542106
0.962035917	0.187196207
0.961762303	0.18685074
0.961487706	0.186505705
0.961212127	0.186161103
0.960935565	0.185816933
0.960658021	0.185473195
0.960379495	0.185129889
0.960099986	0.184787016
0.959819495	0.184444575
0.959538021	0.184102566
0.959255565	0.18376099
0.958972126	0.183419845
0.958687705	0.183079133
0.958402301	0.182738854
0.958115915	0.182399006
0.957828547	0.182059591
0.957540196	0.181720608
0.957250862	0.181382058
0.956960546	0.181043939
0.956669248	0.180706253
0.956376967	0.180368999
0.956083704	0.180032178
0.955789458	0.179695788
0.95549423	0.179359831
0.95519802	0.179024307
0.954900826	0.178689214
0.954602651	0.178354554
0.954303493	0.178020326
0.954003352	0.177686531
0.95370223	0.177353167
0.953400124	0.177020236
0.953097036	0.176687737
0.952792966	0.176355671
0.952487913	0.176024037
0.952181878	0.175692835
0.951874861	0.175362065
0.95156686	0.175031727
0.951257878	0.174701822
0.950947913	0.174372349
0.950636965	0.174043309
0.950325035	0.1737147
0.950012123	0.173386524
0.949698228	0.173058781
0.949383351	0.172731469
0.949067491	0.17240459
0.948750649	0.172078143
0.948432824	0.171752128
0.948114017	0.171426546
0.947794228	0.171101395
0.947473455	0.170776678
0.947151701	0.170452392
0.946828964	0.170128539
0.946505245	0.169805118
0.946180543	0.169482129
0.945854858	0.169159572
0.945528192	0.168837448
0.945200542	0.168515756
0.944871911	0.168194496
0.944542297	0.167873669
0.9442117	0.167553274
0.943880121	0.167233311
0.943547559	0.16691378
0.943214015	0.166594682
0.942879489	0.166276016
0.94254398	0.165957782
0.942207489	0.16563998
0.941870015	0.165322611
0.941531559	0.165005674
0.94119212	0.164689169
0.940851699	0.164373097
0.940510295	0.164057457
0.940167909	0.163742249
0.939824541	0.163427473
0.93948019	0.16311313
0.939134856	0.162799219
0.93878854	0.16248574
0.938441242	0.162172694
0.938092961	0.161860079
0.937743698	0.161547897
0.937393452	0.161236148
0.937042224	0.16092483
0.936690013	0.160613945
0.93633682	0.160303492
0.935982644	0.159993471
0.935627486	0.159683883
0.935271346	0.159374727
0.934914223	0.159066003
0.934556118	0.158757712
0.93419703	0.158449852
0.93383696	0.158142425
0.933475907	0.157835431
0.933113872	0.157528868
0.932750854	0.157222738
0.932386854	0.15691704
0.932021871	0.156611775
0.931655906	0.156306941
0.931288959	0.15600254
0.930921029	0.155698571
0.930552116	0.155395035
0.930182221	0.155091931
0.929811344	0.154789259
0.929439484	0.154487019
0.929066642	0.154185211
0.928692817	0.153883836
0.92831801	0.153582893
0.927942221	0.153282383
0.927565449	0.152982304
0.927187694	0.152682658
0.926808957	0.152383445
0.926429238	0.152084663
0.926048536	0.151786314
0.925666851	0.151488397
0.925284185	0.151190912
0.924900535	0.15089386
0.924515904	0.15059724
0.924130289	0.150301052
0.923743693	0.150005296
0.923356114	0.149709973
0.922967552	0.149415082
0.922578008	0.149120623
0.922187482	0.148826596
0.921795973	0.148533002
0.921403482	0.14823984
0.921010008	0.14794711
0.920615551	0.147654813
0.920220113	0.147362948
0.919823692	0.147071515
0.919426288	0.146780514
0.919027902	0.146489946
0.918628533	0.14619981
0.918228182	0.145910106
0.917826849	0.145620834
0.917424533	0.145331995
0.917021234	0.145043588
0.916616954	0.144755614
0.91621169	0.144468071
0.915805445	0.144180961
0.915398216	0.143894283
0.914990006	0.143608037
0.914580813	0.143322224
0.914170637	0.143036843
0.913759479	0.142751894
0.913347338	0.142467378
0.912934215	0.142183293
0.91252011	0.141899641
0.912105022	0.141616422
0.911688952	0.141333634
0.911271899	0.141051279
0.910853864	0.140769356
0.910434846	0.140487866
0.910014846	0.140206807
0.909593863	0.139926181
0.909171898	0.139645987
0.908748951	0.139366226
0.908325021	0.139086897
0.907900108	0.138808
0.907474214	0.138529535
0.907047336	0.138251502
0.906619476	0.137973902
0.906190634	0.137696734
0.905760809	0.137419999
0.905330002	0.137143695
0.904898213	0.136867824
0.904465441	0.136592386
0.904031686	0.136317379
0.903596949	0.136042805
0.90316123	0.135768663
0.902724528	0.135494953
0.902286843	0.135221676
0.901848177	0.134948831
0.901408527	0.134676418
0.900967896	0.134404437
0.900526281	0.134132889
0.900083685	0.133861773
0.899640106	0.133591089
0.899195544	0.133320837
0.89875	0.133051018
0.898303474	0.132781631
0.897855965	0.132512676
0.897407473	0.132244154
0.896957999	0.131976064
0.896507543	0.131708406
0.896056104	0.13144118
0.895603683	0.131174387
0.895150279	0.130908026
0.894695893	0.130642097
0.894240525	0.130376601
0.893784174	0.130111536
0.89332684	0.129846904
0.892868524	0.129582705
0.892409226	0.129318937
0.891948945	0.129055602
0.891487682	0.128792699
0.891025436	0.128530228
0.890562208	0.12826819
0.890097997	0.128006584
0.889632804	0.12774541
0.889166628	0.127484669
0.88869947	0.127224359
0.88823133	0.126964483
0.887762207	0.126705038
0.887292101	0.126446025
0.886821013	0.126187445
0.886348943	0.125929297
0.88587589	0.125671582
0.885401855	0.125414298
0.884926837	0.125157447
0.884450837	0.124901028
0.883973855	0.124645042
0.883495889	0.124389488
0.883016942	0.124134366
0.882537012	0.123879676
0.882056099	0.123625419
0.881574205	0.123371593
0.881091327	0.123118201
0.880607467	0.12286524
0.880122625	0.122612712
0.8796368	0.122360616
0.879149993	0.122108952
0.878662204	0.12185772
0.878173431	0.121606921
0.877683677	0.121356554
0.87719294	0.121106619
0.87670122	0.120857117
0.876208519	0.120608047
0.875714834	0.120359409
0.875220167	0.120111203
0.874724518	0.11986343
0.874227886	0.119616089
0.873730272	0.11936918
0.873231675	0.119122703
0.872732096	0.118876659
0.872231535	0.118631047
0.871729991	0.118385868
0.871227464	0.11814112
0.870723955	0.117896805
0.870219464	0.117652922
0.86971399	0.117409471
0.869207534	0.117166453
0.868700095	0.116923867
0.868191674	0.116681713
0.86768227	0.116439992
0.867171884	0.116198702
0.866660515	0.115957845
0.866148164	0.115717421
0.865634831	0.115477428
0.865120515	0.115237868
0.864605216	0.11499874
0.864088935	0.114760045
0.863571672	0.114521781
0.863053426	0.11428395
0.862534198	0.114046551
0.862013987	0.113809585
0.861492794	0.113573051
0.860970618	0.113336949
0.86044746	0.113101279
0.85992332	0.112866042
0.859398197	0.112631236
0.858872091	0.112396864
0.858345004	0.112162923
0.857816933	0.111929415
0.85728788	0.111696339
0.856757845	0.111463695
0.856226827	0.111231483
0.855694827	0.110999704
0.855161845	0.110768357
0.854627879	0.110537442
0.854092932	0.11030696
0.853557002	0.11007691
0.853020089	0.109847292
0.852482194	0.109618106
0.851943317	0.109389353
0.851403457	0.109161032
0.850862615	0.108933143
0.85032079	0.108705686
0.849777983	0.108478662
0.849234193	0.10825207
0.848689421	0.108025911
0.848143667	0.107800183
0.84759693	0.107574888
0.84704921	0.107350025
0.846500508	0.107125594
0.845950824	0.106901596
0.845400157	0.10667803
0.844848508	0.106454896
0.844295876	0.106232195
0.843742262	0.106009925
0.843187665	0.105788088
0.842632086	0.105566684
0.842075524	0.105345711
0.84151798	0.105125171
0.840959454	0.104905063
0.840399945	0.104685388
0.839839453	0.104466144
0.839277979	0.104247333
0.838715523	0.104028955
0.838152084	0.103811008
0.837587663	0.103593494
0.837022259	0.103376412
0.836455873	0.103159762
0.835888505	0.102943545
0.835320153	0.102727759
0.83475082	0.102512407
0.834180504	0.102297486
0.833609205	0.102082998
0.833036925	0.101868942
0.832463661	0.101655318
0.831889415	0.101442126
0.831314187	0.101229367
0.830737976	0.10101704
0.830160783	0.100805145
0.829582608	0.100593683
0.82900345	0.100382653
0.828423309	0.100172055
0.827842186	0.099961889
0.82726008	0.099752156
0.826676993	0.099542855
0.826092922	0.099333986
0.825507869	0.09912555
0.824921834	0.098917545
0.824334816	0.098709973
0.823746816	0.098502834
0.823157833	0.098296126
0.822567868	0.098089851
0.821976921	0.097884008
0.821384991	0.097678598
0.820792078	0.097473619
0.820198183	0.097269073
0.819603306	0.097064959
0.819007446	0.096861278
0.818410604	0.096658029
0.817812779	0.096455212
0.817213972	0.096252827
0.816614182	0.096050874
0.81601341	0.095849354
0.815411655	0.095648266
0.814808918	0.095447611
0.814205199	0.095247387
0.813600497	0.095047596
0.812994812	0.094848238
0.812388146	0.094649311
0.811780496	0.094450817
0.811171864	0.094252755
0.81056225	0.094055125
0.809951653	0.093857928
0.809340074	0.093661163
0.808727513	0.09346483
0.808113969	0.093268929
0.807499442	0.093073461
0.806883933	0.092878425
0.806267442	0.092683821
0.805649968	0.092489649
0.805031511	0.09229591
0.804412073	0.092102603
0.803791651	0.091909729
0.803170248	0.091717286
0.802547861	0.091525276
0.801924493	0.091333698
0.801300142	0.091142552
0.800674808	0.090951839
0.800048492	0.090761558
0.799421194	0.090571709
0.798792913	0.090382293
0.798163649	0.090193308
0.797533404	0.090004757
0.796902175	0.089816637
0.796269964	0.089628949
0.795636771	0.089441694
0.795002596	0.089254871
0.794367438	0.089068481
0.793731297	0.088882522
0.793094174	0.088696996
0.792456068	0.088511903
0.79181698	0.088327241
0.79117691	0.088143012
0.790535857	0.087959215
0.789893822	0.08777585
0.789250804	0.087592918
0.788606804	0.087410418
0.787961821	0.08722835
0.787315856	0.087046714
0.786668909	0.086865511
0.786020978	0.08668474
0.785372066	0.086504401
0.784722171	0.086324494
0.784071294	0.08614502
0.783419434	0.085965978
0.782766591	0.085787368
0.782112767	0.085609191
0.781457959	0.085431446
0.78080217	0.085254133
0.780145397	0.085077252
0.779487643	0.084900804
0.778828906	0.084724788
0.778169186	0.084549204
0.777508484	0.084374053
0.7768468	0.084199333
0.776184133	0.084025046
0.775520484	0.083851192
0.774855852	0.083677769
0.774190238	0.083504779
0.773523641	0.083332221
0.772856062	0.083160096
0.7721875	0.082988402
0.771517956	0.082817141
0.770847429	0.082646312
0.77017592	0.082475916
0.769503429	0.082305952
0.768829955	0.08213642
0.768155499	0.08196732
0.76748006	0.081798653
0.766803638	0.081630417
0.766126235	0.081462615
0.765447849	0.081295244
0.76476848	0.081128306
0.764088129	0.0809618
0.763406795	0.080795726
0.762724479	0.080630084
0.762041181	0.080464875
0.7613569	0.080300098
0.760671636	0.080135753
0.759985391	0.079971841
0.759298162	0.079808361
0.758609951	0.079645313
0.757920758	0.079482697
0.757230583	0.079320514
0.756539424	0.079158763
0.755847284	0.078997444
0.755154161	0.078836558
0.754460055	0.078676103
0.753764967	0.078516081
0.753068897	0.078356492
0.752371844	0.078197334
0.751673809	0.078038609
0.750974791	0.077880316
0.750274791	0.077722456
0.749573808	0.077565027
0.748871843	0.077408031
0.748168895	0.077251467
0.747464965	0.077095336
0.746760053	0.076939637
0.746054158	0.07678437
0.74534728	0.076629535
0.74463942	0.076475133
0.743930578	0.076321162
0.743220753	0.076167625
0.742509946	0.076014519
0.741798156	0.075861846
0.741085384	0.075709605
0.740371629	0.075557796
0.739656892	0.075406419
0.738941173	0.075255475
0.738224471	0.075104963
0.737506786	0.074954883
0.736788119	0.074805236
0.73606847	0.074656021
0.735347838	0.074507238
0.734626224	0.074358887
0.733903627	0.074210969
0.733180048	0.074063483
0.732455486	0.073916429
0.731729942	0.073769808
0.731003416	0.073623618
0.730275907	0.073477861
0.729547415	0.073332537
0.728817941	0.073187644
0.728087485	0.073043184
0.727356046	0.072899156
0.726623625	0.072755561
0.725890221	0.072612397
0.725155835	0.072469666
0.724420466	0.072327368
0.723684115	0.072185501
0.722946781	0.072044067
0.722208465	0.071903065
0.721469167	0.071762495
0.720728886	0.071622358
0.719987622	0.071482653
0.719245376	0.07134338
0.718502148	0.071204539
0.717757937	0.071066131
0.717012744	0.070928155
0.716266568	0.070790611
0.71551941	0.070653499
0.71477127	0.07051682
0.714022147	0.070380573
0.713272041	0.070244758
0.712520953	0.070109376
0.711768883	0.069974426
0.71101583	0.069839908
0.710261794	0.069705822
0.709506777	0.069572169
0.708750776	0.069438948
0.707993794	0.069306159
0.707235828	0.069173803
0.706476881	0.069041879
0.705716951	0.068910387
0.704956038	0.068779327
0.704194143	0.068648699
0.703431266	0.068518504
0.702667406	0.068388741
0.701902563	0.068259411
0.701136739	0.068130512
0.700369931	0.068002046
0.699602142	0.067874013
0.698833369	0.067746411
0.698063615	0.067619242
0.697292878	0.067492505
0.696521158	0.0673662
0.695748456	0.067240328
0.694974771	0.067114888
0.694200105	0.06698988
0.693424455	0.066865304
0.692647823	0.066741161
0.691870209	0.06661745
0.691091612	0.066494171
0.690312033	0.066371324
0.689531471	0.06624891
0.688749927	0.066126928
0.687967401	0.066005379
0.687183892	0.065884261
0.6863994	0.065763576
0.685613926	0.065643323
0.68482747	0.065523503
0.684040031	0.065404114
0.68325161	0.065285158
0.682462206	0.065166634
0.68167182	0.065048543
0.680880451	0.064930884
0.6800881	0.064813657
0.679294766	0.064696862
0.67850045	0.0645805
0.677705151	0.064464569
0.67690887	0.064349072
0.676111607	0.064234006
0.675313361	0.064119373
0.674514133	0.064005172
0.673713922	0.063891403
0.672912729	0.063778066
0.672110553	0.063665162
0.671307395	0.06355269
0.670503254	0.06344065
0.669698131	0.063329043
0.668892026	0.063217868
0.668084938	0.063107125
0.667276867	0.062996814
0.666467814	0.062886936
0.665657779	0.06277749
0.664846761	0.062668476
0.664034761	0.062559895
0.663221778	0.062451745
0.662407813	0.062344028
0.661592865	0.062236744
0.660776935	0.062129891
0.659960023	0.062023471
0.659142127	0.061917483
0.65832325	0.061811928
0.65750339	0.061706804
0.656682548	0.061602113
0.655860723	0.061497855
0.655037916	0.061394028
0.654214126	0.061290634
0.653389354	0.061187672
0.652563599	0.061085142
0.651736862	0.060983045
0.650909142	0.06088138
0.65008044	0.060780147
0.649250756	0.060679346
0.648420089	0.060578978
0.647588439	0.060479042
0.646755807	0.060379538
0.645922193	0.060280466
0.645087596	0.060181827
0.644252017	0.06008362
0.643415455	0.059985846
0.642577911	0.059888503
0.641739385	0.059791593
0.640899876	0.059695115
0.640059384	0.059599069
0.63921791	0.059503456
0.638375454	0.059408275
0.637532015	0.059313526
0.636687593	0.05921921
0.63584219	0.059125326
0.634995803	0.059031874
0.634148435	0.058938854
0.633300083	0.058846267
0.63245075	0.058754111
0.631600434	0.058662389
0.630749135	0.058571098
0.629896854	0.05848024
0.629043591	0.058389814
0.628189345	0.05829982
0.627334116	0.058210258
0.626477906	0.058121129
0.625620712	0.058032432
0.624762537	0.057944167
0.623903378	0.057856335
0.623043238	0.057768935
0.622182115	0.057681967
0.621320009	0.057595431
0.620456921	0.057509328
0.619592851	0.057423657
0.618727798	0.057338418
0.617861762	0.057253612
0.616994744	0.057169237
0.616126744	0.057085295
0.615257761	0.057001786
0.614387796	0.056918708
0.613516849	0.056836063
0.612644918	0.05675385
0.611772006	0.05667207
0.610898111	0.056590721
0.610023233	0.056509805
0.609147373	0.056429322
0.608270531	0.05634927
0.607392706	0.056269651
0.606513899	0.056190464
0.605634109	0.056111709
0.604753337	0.056033387
0.603871582	0.055955497
0.602988845	0.055878039
0.602105125	0.055801013
0.601220423	0.05572442
0.600334739	0.055648259
0.599448072	0.05557253
0.598560422	0.055497233
0.59767179	0.055422369
0.596782176	0.055347937
0.595891579	0.055273938
0.595	0.05520037
0.594107438	0.055127235
0.593213894	0.055054532
0.592319367	0.054982262
0.591423858	0.054910423
0.590527367	0.054839017
0.589629893	0.054768043
0.588731436	0.054697502
0.587831998	0.054627393
0.586931576	0.054557716
0.586030172	0.054488471
0.585127786	0.054419659
0.584224417	0.054351278
0.583320066	0.054283331
0.582414732	0.054215815
0.581508416	0.054148732
0.580601118	0.054082081
0.579692837	0.054015862
0.578783573	0.053950075
0.577873327	0.053884721
0.576962099	0.053819799
0.576049888	0.053755309
0.575136695	0.053691252
0.574222519	0.053627627
0.573307361	0.053564434
0.57239122	0.053501673
0.571474097	0.053439345
0.570555992	0.053377449
0.569636903	0.053315985
0.568716833	0.053254954
0.56779578	0.053194355
0.566873745	0.053134188
0.565950727	0.053074453
0.565026726	0.053015151
0.564101744	0.05295628
0.563175778	0.052897842
0.562248831	0.052839837
0.561320901	0.052782264
0.560391988	0.052725123
0.559462093	0.052668414
0.558531215	0.052612137
0.557599355	0.052556293
0.556666513	0.052500881
0.555732688	0.052445901
0.554797881	0.052391354
0.553862091	0.052337239
0.552925319	0.052283556
0.551987564	0.052230305
0.551048827	0.052177487
0.550109107	0.052125101
0.549168405	0.052073147
0.548226721	0.052021626
0.547284054	0.051970536
0.546340404	0.051919879
0.545395772	0.051869655
0.544450158	0.051819862
0.543503561	0.051770502
0.542555982	0.051721574
0.54160742	0.051673079
0.540657876	0.051625015
0.539707349	0.051577384
0.53875584	0.051530186
0.537803349	0.051483419
0.536849875	0.051437085
0.535895418	0.051391183
0.534939979	0.051345713
0.533983558	0.051300676
0.533026154	0.051256071
0.532067768	0.051211898
0.531108399	0.051168157
0.530148048	0.051124849
0.529186714	0.051081973
0.528224398	0.051039529
0.527261099	0.050997518
0.526296818	0.050955938
0.525331555	0.050914791
0.524365309	0.050874077
0.52339808	0.050833794
0.52242987	0.050793944
0.521460676	0.050754526
0.5204905	0.050715541
0.519519342	0.050676987
0.518547202	0.050638866
0.517574078	0.050601178
0.516599973	0.050563921
0.515624885	0.050527097
0.514648814	0.050490705
0.513671761	0.050454745
0.512693726	0.050419218
0.511714708	0.050384123
0.510734708	0.05034946
0.509753725	0.050315229
0.50877176	0.050281431
0.507788812	0.050248065
0.506804882	0.050215131
0.505819969	0.05018263
0.504834074	0.05015056
0.503847196	0.050118923
0.502859336	0.050087719
0.501870494	0.050056946
0.500880669	0.050026606
0.499944934	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/280-history.txt <==
x y
1	0.470955909893891000000000000
2	0.059735439956585900000000000
3	0.049013072677543800000000000
4	0.032496962266758800000000000
5	0.032492804945644200000000000
6	0.032489028650059400000000000
7	0.032489028633657100000000000
8	0.032489028633554000000000000
9	0.032489028633479900000000000
10	0.032489028633479900000000000

==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/280-spectra-GIFT.txt <==
x y
50	0.946120014185702
57.9831932773109	0.934616790212288
65.9663865546219	0.920947938210961
73.9495798319328	0.904562259140096
81.9327731092437	0.884900303551365
89.9159663865546	0.861419117959052
97.8991596638656	0.833642302595391
105.882352941176	0.801227322314883
113.865546218487	0.764037988053081
121.848739495798	0.722205420882004
129.831932773109	0.676159311049458
137.815126050420	0.626616005504016
145.798319327731	0.574521081709616
153.781512605042	0.520957667481451
161.764705882353	0.467041634918992
169.747899159664	0.413826451310599
177.731092436975	0.362234079782250
185.714285714286	0.313018072402749
193.697478991597	0.266755875624998
201.680672268908	0.223862333632346
209.663865546219	0.184615735217514
217.647058823529	0.149190298832068
225.630252100840	0.117693627558450
233.613445378151	0.0902148652409846
241.596638655462	0.0669028616520879
249.579831932773	0.0481208227494412
257.563025210084	0.0347279062739153
265.546218487395	0.0280704594252691
273.529411764706	0.0280399888420122
280	0.0308172828726567
281.512605042017	0.0316123876623696
289.495798319328	0.0358820795043454
297.478991596639	0.0395079537884612
305.462184873950	0.0420464119818924
313.445378151261	0.0434189794271989
321.428571428571	0.0436899702357743
329.411764705882	0.0429782288019366
337.394957983193	0.0414206045194587
345.378151260504	0.0391572380442798
353.361344537815	0.0363276291183766
361.344537815126	0.0330733472231992
369.327731092437	0.0295462926598445
377.310924369748	0.0259234153740405
385.294117647059	0.0224301802446724
393.277310924370	0.0193721505205219
401.260504201681	0.0171512094971040
409.243697478992	0.0161820969316740
417.226890756303	0.0166417106273404
425.210084033613	0.0182957820769603
433.193277310924	0.0206828291837112
441.176470588235	0.0233794713408562
449.159663865546	0.0260879459059857
457.142857142857	0.0286168949117391
465.126050420168	0.0308474721598836
473.109243697479	0.0327094431029403
481.092436974790	0.0341665117155141
489.075630252101	0.0352069409381296
497.058823529412	0.0358368198820177
505.042016806723	0.0360746220138546
513.025210084034	0.0359464913433663
521.008403361345	0.0354821277467674
528.991596638655	0.0347113575569167
536.974789915966	0.0336615509978631
544.957983193277	0.0323560284442621
550	0.0314083809157933
552.941176470588	0.0308135150126445
560.924369747899	0.0290485887274427
568.907563025210	0.0270729529473694
576.890756302521	0.0248972768304483
584.873949579832	0.0225333080308712
592.857142857143	0.0199959809429748
600.840336134454	0.0173053347829262
608.823529411765	0.0144882697770823
616.806722689076	0.0115807346498137
624.789915966387	0.00863296807210845
632.773109243698	0.00573095787594439
640.756302521008	0.00313417071863125
648.739495798319	0.00228400616232497
656.722689075630	0.00421774553867981
664.705882352941	0.00674161201675782
672.689075630252	0.00924447388022831
680.672268907563	0.0116058731367451
688.655462184874	0.0137802828260925
696.638655462185	0.0157442413990878
704.621848739496	0.0174846073700828
712.605042016807	0.0189941394877951
720.588235294118	0.0202689817137615
728.571428571429	0.0213069458714713
736.554621848740	0.0221063878184760
744.537815126050	0.0226656661062788
752.521008403361	0.0229831720757197
760.504201680672	0.0230578624389816
768.487394957983	0.0228901580189470
776.470588235294	0.0224830183584099
780	0.0222282360337014
784.453781512605	0.0218429746005336
792.436974789916	0.0209809099325672
800.420168067227	0.0199124199392945
808.403361344538	0.0186576588750303
816.386554621849	0.0172406688532903
824.369747899160	0.0156882787313447
832.352941176471	0.0140287299704198
840.336134453782	0.0122902259715921
848.319327731093	0.0104996070447441
856.302521008403	0.00868133464536441
864.285714285714	0.00685695487607361
872.268907563025	0.00504530774033276
880.252100840336	0.00326460221478678
888.235294117647	0.00154730457383436
896.218487394958	0.000526614936938747
904.201680672269	0.00194993356779365
912.184873949580	0.00351676434208625
920.168067226891	0.00502822148338807
928.151260504202	0.00646286112951682
936.134453781513	0.00780742146558376
944.117647058824	0.00904966023087488
952.100840336134	0.0101776022500500
960.084033613445	0.0111798594432761
968.067226890756	0.0120462430048356
976.050420168067	0.0127684203326621
984.033613445378	0.0133404839270249
992.016806722689	0.0137593470122763
1000	0.0140249161044536

==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/280-spectra-IGA.txt <==
x y
    50.0000 00000000   0.9461486610050
   100.0000000000000   0.8256551106020
   150.0000000000000   0.5469661896625
   200.0000000000000   0.2335010275327
   250.0000000000000   0.0479040169457
   280.0000000000000   0.0308583161437
   300.0000000000000   0.0399421719375
   350.0000000000000   0.0375991730332
   400.0000000000000   0.0169345464612
   450.0000000000000   0.0263949454915
   500.0000000000000   0.0355478699720
   550.0000000000000   0.0314295341787
   575.0000000000000   0.0256266619709
   600.0000000000000   0.0176370129069
   625.0000000000000   0.0083948593117
   650.0000000000000   0.0024339658919
   675.0000000000000   0.0096806606042
   700.0000000000000   0.0161162296439
   725.0000000000000   0.0207052209281
   750.0000000000000   0.0230048171615
   775.0000000000000   0.0226143438118
   800.0000000000000   0.0197302734532
   825.0000000000000   0.0152202009331
   850.0000000000000   0.0100144950341
   875.0000000000000   0.0046009626935
   900.0000000000000   0.0009106300158
   950.0000000000000   0.010058987757
  1000.0000000000000   0.013804800550


==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/280-spectra-IGABEM.txt <==
x y
50	0.941837191
100	0.827580015
150	0.550048271
200	0.22826615
250	0.044685685
280	0.028455423
300	0.043289402
350	0.039909454
400	0.02100425
450	0.025944622
500	0.038029857
550	0.036041194
600	0.017715436
650	0.001312433
700	0.017818667
750	0.02374885
780	0.022220074
800	0.020356032
850	0.012433053
900	0.000718543
950	0.010808499
1000	0.013982087

==> Sections/Shape-optimization-examples/Horn/Figures/280-2DV/shape_280_GIFT.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49498750   0.05013844   0.00000000
 -0.49000025   0.05028817   0.00000000
 -0.48503826   0.05044919   0.00000000
 -0.48010151   0.05062150   0.00000000
 -0.47519002   0.05080510   0.00000000
 -0.47030378   0.05100000   0.00000000
 -0.46544279   0.05120618   0.00000000
 -0.46060706   0.05142366   0.00000000
 -0.45579657   0.05165243   0.00000000
 -0.45101134   0.05189249   0.00000000
 -0.44625136   0.05214384   0.00000000
 -0.44151663   0.05240649   0.00000000
 -0.43680715   0.05268042   0.00000000
 -0.43212293   0.05296565   0.00000000
 -0.42746395   0.05326216   0.00000000
 -0.42283023   0.05356997   0.00000000
 -0.41822176   0.05388907   0.00000000
 -0.41363854   0.05421946   0.00000000
 -0.40908058   0.05456114   0.00000000
 -0.40454786   0.05491412   0.00000000
 -0.40004040   0.05527838   0.00000000
 -0.39555819   0.05565394   0.00000000
 -0.39110123   0.05604079   0.00000000
 -0.38666953   0.05643893   0.00000000
 -0.38226307   0.05684836   0.00000000
 -0.37788187   0.05726908   0.00000000
 -0.37352592   0.05770109   0.00000000
 -0.36919522   0.05814440   0.00000000
 -0.36488978   0.05859899   0.00000000
 -0.36060958   0.05906488   0.00000000
 -0.35635464   0.05954206   0.00000000
 -0.35212495   0.06003053   0.00000000
 -0.34792051   0.06053029   0.00000000
 -0.34374132   0.06104134   0.00000000
 -0.33958738   0.06156368   0.00000000
 -0.33545870   0.06209732   0.00000000
 -0.33135527   0.06264225   0.00000000
 -0.32727709   0.06319846   0.00000000
 -0.32322416   0.06376597   0.00000000
 -0.31919648   0.06434477   0.00000000
 -0.31519406   0.06493487   0.00000000
 -0.31121689   0.06553625   0.00000000
 -0.30726497   0.06614892   0.00000000
 -0.30333830   0.06677289   0.00000000
 -0.29943688   0.06740815   0.00000000
 -0.29556072   0.06805470   0.00000000
 -0.29170981   0.06871254   0.00000000
 -0.28788414   0.06938167   0.00000000
 -0.28408374   0.07006209   0.00000000
 -0.28030858   0.07075380   0.00000000
 -0.27655867   0.07145681   0.00000000
 -0.27283402   0.07217111   0.00000000
 -0.26913462   0.07289669   0.00000000
 -0.26546047   0.07363357   0.00000000
 -0.26181157   0.07438175   0.00000000
 -0.25818792   0.07514121   0.00000000
 -0.25458953   0.07591196   0.00000000
 -0.25101639   0.07669401   0.00000000
 -0.24746850   0.07748734   0.00000000
 -0.24394586   0.07829197   0.00000000
 -0.24044847   0.07910789   0.00000000
 -0.23697634   0.07993510   0.00000000
 -0.23352946   0.08077360   0.00000000
 -0.23010783   0.08162339   0.00000000
 -0.22671145   0.08248448   0.00000000
 -0.22334032   0.08335685   0.00000000
 -0.21999444   0.08424052   0.00000000
 -0.21667382   0.08513548   0.00000000
 -0.21337845   0.08604173   0.00000000
 -0.21010833   0.08695927   0.00000000
 -0.20686346   0.08788810   0.00000000
 -0.20364385   0.08882823   0.00000000
 -0.20044948   0.08977964   0.00000000
 -0.19728037   0.09074235   0.00000000
 -0.19413651   0.09171634   0.00000000
 -0.19101790   0.09270163   0.00000000
 -0.18792455   0.09369821   0.00000000
 -0.18485644   0.09470609   0.00000000
 -0.18181359   0.09572525   0.00000000
 -0.17879599   0.09675570   0.00000000
 -0.17580364   0.09779745   0.00000000
 -0.17283654   0.09885049   0.00000000
 -0.16989470   0.09991481   0.00000000
 -0.16697811   0.10099043   0.00000000
 -0.16408677   0.10207735   0.00000000
 -0.16122068   0.10317555   0.00000000
 -0.15837984   0.10428504   0.00000000
 -0.15556425   0.10540583   0.00000000
 -0.15277392   0.10653790   0.00000000
 -0.15000884   0.10768127   0.00000000
 -0.14726901   0.10883593   0.00000000
 -0.14455443   0.11000188   0.00000000
 -0.14186510   0.11117912   0.00000000
 -0.13920103   0.11236766   0.00000000
 -0.13656221   0.11356748   0.00000000
 -0.13394864   0.11477860   0.00000000
 -0.13136032   0.11600101   0.00000000
 -0.12879725   0.11723470   0.00000000
 -0.12625944   0.11847969   0.00000000
 -0.12374688   0.11973598   0.00000000
 -0.12125956   0.12100355   0.00000000
 -0.11879751   0.12228241   0.00000000
 -0.11636070   0.12357257   0.00000000
 -0.11394914   0.12487401   0.00000000
 -0.11156284   0.12618675   0.00000000
 -0.10920179   0.12751078   0.00000000
 -0.10686599   0.12884610   0.00000000
 -0.10455544   0.13019272   0.00000000
 -0.10227014   0.13155062   0.00000000
 -0.10001010   0.13291981   0.00000000
 -0.09777531   0.13430030   0.00000000
 -0.09556577   0.13569208   0.00000000
 -0.09338148   0.13709515   0.00000000
 -0.09122244   0.13850951   0.00000000
 -0.08908866   0.13993516   0.00000000
 -0.08698013   0.14137210   0.00000000
 -0.08489685   0.14282034   0.00000000
 -0.08283882   0.14427986   0.00000000
 -0.08080604   0.14575068   0.00000000
 -0.07879852   0.14723279   0.00000000
 -0.07681624   0.14872619   0.00000000
 -0.07485922   0.15023088   0.00000000
 -0.07292745   0.15174686   0.00000000
 -0.07102093   0.15327413   0.00000000
 -0.06913967   0.15481270   0.00000000
 -0.06728365   0.15636255   0.00000000
 -0.06545289   0.15792370   0.00000000
 -0.06364738   0.15949614   0.00000000
 -0.06186712   0.16107987   0.00000000
 -0.06011212   0.16267489   0.00000000
 -0.05838236   0.16428121   0.00000000
 -0.05667786   0.16589881   0.00000000
 -0.05499861   0.16752771   0.00000000
 -0.05334461   0.16916789   0.00000000
 -0.05171587   0.17081937   0.00000000
 -0.05011237   0.17248214   0.00000000
 -0.04853413   0.17415620   0.00000000
 -0.04698114   0.17584156   0.00000000
 -0.04545340   0.17753820   0.00000000
 -0.04395091   0.17924614   0.00000000
 -0.04247367   0.18096536   0.00000000
 -0.04102169   0.18269588   0.00000000
 -0.03959496   0.18443769   0.00000000
 -0.03819348   0.18619079   0.00000000
 -0.03681725   0.18795518   0.00000000
 -0.03546628   0.18973087   0.00000000
 -0.03414055   0.19151784   0.00000000
 -0.03284008   0.19331611   0.00000000
 -0.03156486   0.19512566   0.00000000
 -0.03031489   0.19694651   0.00000000
 -0.02909017   0.19877865   0.00000000
 -0.02789071   0.20062208   0.00000000
 -0.02671650   0.20247681   0.00000000
 -0.02556754   0.20434282   0.00000000
 -0.02444383   0.20622013   0.00000000
 -0.02334537   0.20810872   0.00000000
 -0.02227216   0.21000861   0.00000000
 -0.02122421   0.21191979   0.00000000
 -0.02020151   0.21384226   0.00000000
 -0.01920406   0.21577602   0.00000000
 -0.01823186   0.21772108   0.00000000
 -0.01728492   0.21967742   0.00000000
 -0.01636322   0.22164506   0.00000000
 -0.01546678   0.22362399   0.00000000
 -0.01459559   0.22561421   0.00000000
 -0.01374965   0.22761572   0.00000000
 -0.01292897   0.22962852   0.00000000
 -0.01213353   0.23165261   0.00000000
 -0.01136335   0.23368799   0.00000000
 -0.01061842   0.23573467   0.00000000
 -0.00989874   0.23779264   0.00000000
 -0.00920431   0.23986190   0.00000000
 -0.00853514   0.24194245   0.00000000
 -0.00789121   0.24403429   0.00000000
 -0.00727254   0.24613742   0.00000000
 -0.00667912   0.24825184   0.00000000
 -0.00611096   0.25037756   0.00000000
 -0.00556804   0.25251456   0.00000000
 -0.00505038   0.25466286   0.00000000
 -0.00455797   0.25682245   0.00000000
 -0.00409081   0.25899333   0.00000000
 -0.00364890   0.26117550   0.00000000
 -0.00323224   0.26336897   0.00000000
 -0.00284084   0.26557372   0.00000000
 -0.00247468   0.26778977   0.00000000
 -0.00213378   0.27001710   0.00000000
 -0.00181814   0.27225573   0.00000000
 -0.00152774   0.27450565   0.00000000
 -0.00126259   0.27676686   0.00000000
 -0.00102270   0.27903937   0.00000000
 -0.00080806   0.28132316   0.00000000
 -0.00061867   0.28361825   0.00000000
 -0.00045453   0.28592462   0.00000000
 -0.00031565   0.28824229   0.00000000
 -0.00020202   0.29057125   0.00000000
 -0.00011363   0.29291150   0.00000000
 -0.00005050   0.29526304   0.00000000
 -0.00001263   0.29762588   0.00000000
  0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/280-4DV/280-FEM-shape.txt <==
1	0.3
0.999526316	0.299269002
0.999052632	0.298539221
0.998578947	0.297810656
0.998105263	0.297083308
0.997631579	0.296357177
0.997157895	0.295632262
0.996684211	0.294908564
0.996210526	0.294186082
0.995736842	0.293464817
0.995263158	0.292744769
0.994789474	0.292025937
0.994315789	0.291308322
0.993842105	0.290591924
0.993368421	0.289876742
0.992894737	0.289162776
0.992421053	0.288450028
0.991947368	0.287738496
0.991473684	0.28702818
0.991	0.286319082
0.990526316	0.285611199
0.990052632	0.284904534
0.989578947	0.284199085
0.989105263	0.283494852
0.988631579	0.282791837
0.988157895	0.282090038
0.987684211	0.281389455
0.987210526	0.280690089
0.986736842	0.27999194
0.986263158	0.279295007
0.985789474	0.278599291
0.985315789	0.277904792
0.984842105	0.277211509
0.984368421	0.276519443
0.983894737	0.275828593
0.983421053	0.275138961
0.982947368	0.274450544
0.982473684	0.273763345
0.982	0.273077361
0.981526316	0.272392595
0.981052632	0.271709045
0.980578947	0.271026712
0.980105263	0.270345595
0.979631579	0.269665695
0.979157895	0.268987012
0.978684211	0.268309545
0.978210526	0.267633295
0.977736842	0.266958261
0.977263158	0.266284444
0.976789474	0.265611844
0.976315789	0.26494046
0.975842105	0.264270293
0.975368421	0.263601343
0.974894737	0.262933617
0.974421053	0.262267346
0.973947368	0.261602633
0.973473684	0.260939476
0.973	0.260277878
0.972526316	0.259617836
0.972052632	0.258959353
0.971578947	0.258302426
0.971105263	0.257647057
0.970631579	0.256993246
0.970157895	0.256340991
0.969684211	0.255690295
0.969210526	0.255041156
0.968736842	0.254393574
0.968263158	0.253747549
0.967789474	0.253103082
0.967315789	0.252460173
0.966842105	0.251818821
0.966368421	0.251179026
0.965894737	0.250540789
0.965421053	0.24990411
0.964947368	0.249268987
0.964473684	0.248635422
0.964	0.248003415
0.963526316	0.247372965
0.963052632	0.246744073
0.962578947	0.246116738
0.962105263	0.24549096
0.961631579	0.24486674
0.961157895	0.244244077
0.960684211	0.243622972
0.960210526	0.243003424
0.959736842	0.242385434
0.959263158	0.241769001
0.958789474	0.241154125
0.958315789	0.240540807
0.957842105	0.239929046
0.957368421	0.239318843
0.956894737	0.238710197
0.956421053	0.238103109
0.955947368	0.237497578
0.955473684	0.236893605
0.955	0.236291189
0.954526316	0.23569033
0.954052632	0.235091029
0.953578947	0.234493286
0.953105263	0.233897099
0.952631579	0.233302471
0.952157895	0.232709399
0.951684211	0.232117885
0.951210526	0.231527929
0.950736842	0.23093953
0.950263158	0.230352688
0.949789474	0.229767396
0.949315789	0.229183596
0.948842105	0.228601276
0.948368421	0.228020436
0.947894737	0.227441075
0.947421053	0.226863194
0.946947368	0.226286793
0.946473684	0.225711871
0.946	0.22513843
0.945526316	0.224566468
0.945052632	0.223995986
0.944578947	0.223426983
0.944105263	0.222859461
0.943631579	0.222293418
0.943157895	0.221728855
0.942684211	0.221165772
0.942210526	0.220604168
0.941736842	0.220044044
0.941263158	0.219485401
0.940789474	0.218928236
0.940315789	0.218372552
0.939842105	0.217818347
0.939368421	0.217265623
0.938894737	0.216714377
0.938421053	0.216164612
0.937947368	0.215616327
0.937473684	0.215069521
0.937	0.214524195
0.936526316	0.213980349
0.936052632	0.213437982
0.935578947	0.212897096
0.935105263	0.212357689
0.934631579	0.211819761
0.934157895	0.211283314
0.933684211	0.210748347
0.933210526	0.210214859
0.932736842	0.209682851
0.932263158	0.209152322
0.931789474	0.208623274
0.931315789	0.208095705
0.930842105	0.207569616
0.930368421	0.207045007
0.929894737	0.206521878
0.929421053	0.206000228
0.928947368	0.205480058
0.928473684	0.204961368
0.928	0.204444158
0.927526316	0.203928427
0.927052632	0.203414176
0.926578947	0.202901405
0.926105263	0.202390114
0.925631579	0.201880303
0.925157895	0.201371971
0.924684211	0.200865102
0.924210526	0.200359639
0.923736842	0.199855578
0.923263158	0.19935292
0.922789474	0.198851663
0.922315789	0.198351809
0.921842105	0.197853357
0.921368421	0.197356306
0.920894737	0.196860658
0.920421053	0.196366412
0.919947368	0.195873569
0.919473684	0.195382127
0.919	0.194892087
0.918526316	0.19440345
0.918052632	0.193916214
0.917578947	0.193430381
0.917105263	0.192945949
0.916631579	0.19246292
0.916157895	0.191981293
0.915684211	0.191501068
0.915210526	0.191022246
0.914736842	0.190544825
0.914263158	0.190068806
0.913789474	0.18959419
0.913315789	0.189120975
0.912842105	0.188649163
0.912368421	0.188178753
0.911894737	0.187709744
0.911421053	0.187242138
0.910947368	0.186775935
0.910473684	0.186311133
0.91	0.185847733
0.909526316	0.185385735
0.909052632	0.18492514
0.908578947	0.184465946
0.908105263	0.184008155
0.907631579	0.183551766
0.907157895	0.183096779
0.906684211	0.182643194
0.906210526	0.182191011
0.905736842	0.18174023
0.905263158	0.181290851
0.904789474	0.180842875
0.904315789	0.1803963
0.903842105	0.179951128
0.903368421	0.179507358
0.902894737	0.179064989
0.902421053	0.178624023
0.901947368	0.178184459
0.901473684	0.177746297
0.901	0.177309538
0.900526316	0.17687418
0.900052632	0.176440224
0.899578947	0.17600764
0.899105263	0.175576381
0.898631579	0.175146446
0.898157895	0.174717836
0.897684211	0.17429055
0.897210526	0.173864588
0.896736842	0.173439951
0.896263158	0.173016638
0.895789474	0.17259465
0.895315789	0.172173986
0.894842105	0.171754647
0.894368421	0.171336632
0.893894737	0.170919942
0.893421053	0.170504575
0.892947368	0.170090534
0.892473684	0.169677817
0.892	0.169266424
0.891526316	0.168856355
0.891052632	0.168447612
0.890578947	0.168040192
0.890105263	0.167634097
0.889631579	0.167229326
0.889157895	0.16682588
0.888684211	0.166423758
0.888210526	0.166022961
0.887736842	0.165623488
0.887263158	0.16522534
0.886789474	0.164828516
0.886315789	0.164433016
0.885842105	0.164038841
0.885368421	0.16364599
0.884894737	0.163254464
0.884421053	0.162864262
0.883947368	0.162475385
0.883473684	0.162087832
0.883	0.161701603
0.882526316	0.161316699
0.882052632	0.160933119
0.881578947	0.160550864
0.881105263	0.160169933
0.880631579	0.159790327
0.880157895	0.159412045
0.879684211	0.159035087
0.879210526	0.158659454
0.878736842	0.158285145
0.878263158	0.157912161
0.877789474	0.157540501
0.877315789	0.157170166
0.876842105	0.156801155
0.876368421	0.156433468
0.875894737	0.156067106
0.875421053	0.155702069
0.874947368	0.155338355
0.874473684	0.154975919
0.874	0.154614729
0.873526316	0.154254786
0.873052632	0.15389609
0.872578947	0.153538641
0.872105263	0.153182439
0.871631579	0.152827483
0.871157895	0.152473774
0.870684211	0.152121312
0.870210526	0.151770097
0.869736842	0.151420128
0.869263158	0.151071406
0.868789474	0.150723931
0.868315789	0.150377703
0.867842105	0.150032721
0.867368421	0.149688986
0.866894737	0.149346498
0.866421053	0.149005257
0.865947368	0.148665262
0.865473684	0.148326514
0.865	0.147989013
0.864526316	0.147652759
0.864052632	0.147317752
0.863578947	0.146983991
0.863105263	0.146651477
0.862631579	0.14632021
0.862157895	0.145990189
0.861684211	0.145661416
0.861210526	0.145333889
0.860736842	0.145007608
0.860263158	0.144682575
0.859789474	0.144358788
0.859315789	0.144036249
0.858842105	0.143714955
0.858368421	0.143394909
0.857894737	0.143076109
0.857421053	0.142758557
0.856947368	0.142442251
0.856473684	0.142127191
0.856	0.141813379
0.855526316	0.141500813
0.855052632	0.141189494
0.854578947	0.140879422
0.854105263	0.140570596
0.853631579	0.140263017
0.853157895	0.139956685
0.852684211	0.1396516
0.852210526	0.139347762
0.851736842	0.13904517
0.851263158	0.138743825
0.850789474	0.138443727
0.850315789	0.138144876
0.849842105	0.137847267
0.849368421	0.137550844
0.848894737	0.137255591
0.848421053	0.136961506
0.847947368	0.136668591
0.847473684	0.136376845
0.847	0.136086267
0.846526316	0.135796859
0.846052632	0.13550862
0.845578947	0.135221551
0.845105263	0.13493565
0.844631579	0.134650918
0.844157895	0.134367356
0.843684211	0.134084962
0.843210526	0.133803738
0.842736842	0.133523682
0.842263158	0.133244796
0.841789474	0.132967079
0.841315789	0.132690531
0.840842105	0.132415152
0.840368421	0.132140942
0.839894737	0.131867901
0.839421053	0.13159603
0.838947368	0.131325327
0.838473684	0.131055794
0.838	0.130787429
0.837526316	0.130520234
0.837052632	0.130254208
0.836578947	0.129989351
0.836105263	0.129725663
0.835631579	0.129463144
0.835157895	0.129201794
0.834684211	0.128941613
0.834210526	0.128682602
0.833736842	0.128424759
0.833263158	0.128168086
0.832789474	0.127912581
0.832315789	0.127658246
0.831842105	0.12740508
0.831368421	0.127153083
0.830894737	0.126902255
0.830421053	0.126652596
0.829947368	0.126404106
0.829473684	0.126156785
0.829	0.125910634
0.828526316	0.125665651
0.828052632	0.125421838
0.827578947	0.125179193
0.827105263	0.124937718
0.826631579	0.124697412
0.826157895	0.124458275
0.825684211	0.124220307
0.825210526	0.123983508
0.824736842	0.123747866
0.824263158	0.123513323
0.823789474	0.123279872
0.823315789	0.123047512
0.822842105	0.122816244
0.822368421	0.122586067
0.821894737	0.122356981
0.821421053	0.122128987
0.820947368	0.121902084
0.820473684	0.121676273
0.82	0.121451553
0.819526316	0.121227925
0.819052632	0.121005388
0.818578947	0.120783942
0.818105263	0.120563588
0.817631579	0.120344325
0.817157895	0.120126154
0.816684211	0.119909074
0.816210526	0.119693085
0.815736842	0.119478188
0.815263158	0.119264383
0.814789474	0.119051668
0.814315789	0.118840046
0.813842105	0.118629514
0.813368421	0.118420074
0.812894737	0.118211726
0.812421053	0.118004468
0.811947368	0.117798303
0.811473684	0.117593228
0.811	0.117389246
0.810526316	0.117186354
0.810052632	0.116984554
0.809578947	0.116783846
0.809105263	0.116584228
0.808631579	0.116385703
0.808157895	0.116188268
0.807684211	0.115991925
0.807210526	0.115796674
0.806736842	0.115602514
0.806263158	0.115409445
0.805789474	0.115217468
0.805315789	0.115026582
0.804842105	0.114836788
0.804368421	0.114648085
0.803894737	0.114460473
0.803421053	0.114273953
0.802947368	0.114088525
0.802473684	0.113904187
0.802	0.113720942
0.801526316	0.113538787
0.801052632	0.113357724
0.800578947	0.113177753
0.800105263	0.112998872
0.799631579	0.11282106
0.799157895	0.112644264
0.798684211	0.112468481
0.798210526	0.112293712
0.797736842	0.112119957
0.797263158	0.111947215
0.796789474	0.111775487
0.796315789	0.111604773
0.795842105	0.111435073
0.795368421	0.111266386
0.794894737	0.111098714
0.794421053	0.110932055
0.793947368	0.110766409
0.793473684	0.110601778
0.793	0.11043816
0.792526316	0.110275556
0.792052632	0.110113966
0.791578947	0.109953389
0.791105263	0.109793827
0.790631579	0.109635278
0.790157895	0.109477742
0.789684211	0.109321221
0.789210526	0.109165713
0.788736842	0.109011219
0.788263158	0.108857739
0.787789474	0.108705272
0.787315789	0.10855382
0.786842105	0.108403381
0.786368421	0.108253955
0.785894737	0.108105544
0.785421053	0.107958146
0.784947368	0.107811762
0.784473684	0.107666392
0.784	0.107522036
0.783526316	0.107378693
0.783052632	0.107236364
0.782578947	0.107095049
0.782105263	0.106954747
0.781631579	0.10681546
0.781157895	0.106677186
0.780684211	0.106539925
0.780210526	0.106403679
0.779736842	0.106268446
0.779263158	0.106134227
0.778789474	0.106001022
0.778315789	0.105868831
0.777842105	0.105737653
0.777368421	0.105607489
0.776894737	0.105478339
0.776421053	0.105350203
0.775947368	0.10522308
0.775473684	0.105096971
0.775	0.104971876
0.774526316	0.104847671
0.774052632	0.104724232
0.773578947	0.104601559
0.773105263	0.104479653
0.772631579	0.104358513
0.772157895	0.104238139
0.771684211	0.104118532
0.771210526	0.103999691
0.770736842	0.103881616
0.770263158	0.103764308
0.769789474	0.103647765
0.769315789	0.103531989
0.768842105	0.10341698
0.768368421	0.103302736
0.767894737	0.103189259
0.767421053	0.103076548
0.766947368	0.102964604
0.766473684	0.102853426
0.766	0.102743014
0.765526316	0.102633368
0.765052632	0.102524489
0.764578947	0.102416376
0.764105263	0.102309029
0.763631579	0.102202448
0.763157895	0.102096634
0.762684211	0.101991586
0.762210526	0.101887305
0.761736842	0.101783789
0.761263158	0.10168104
0.760789474	0.101579057
0.760315789	0.101477841
0.759842105	0.101377391
0.759368421	0.101277707
0.758894737	0.101178789
0.758421053	0.101080638
0.757947368	0.100983253
0.757473684	0.100886634
0.757	0.100790782
0.756526316	0.100695695
0.756052632	0.100601376
0.755578947	0.100507822
0.755105263	0.100415035
0.754631579	0.100323014
0.754157895	0.100231759
0.753684211	0.10014127
0.753210526	0.100051548
0.752736842	0.099962592
0.752263158	0.099874403
0.751789474	0.09978698
0.751315789	0.099700323
0.750842105	0.099614432
0.750368421	0.099529307
0.749894737	0.099444924
0.749421053	0.099360596
0.748947368	0.099276015
0.748473684	0.09919118
0.748	0.099106092
0.747526316	0.099020751
0.747052632	0.098935157
0.746578947	0.09884931
0.746105263	0.098763209
0.745631579	0.098676855
0.745157895	0.098590248
0.744684211	0.098503388
0.744210526	0.098416274
0.743736842	0.098328908
0.743263158	0.098241288
0.742789474	0.098153415
0.742315789	0.098065288
0.741842105	0.097976909
0.741368421	0.097888276
0.740894737	0.09779939
0.740421053	0.097710251
0.739947368	0.097620858
0.739473684	0.097531213
0.739	0.097441314
0.738526316	0.097351162
0.738052632	0.097260756
0.737578947	0.097170098
0.737105263	0.097079186
0.736631579	0.096988021
0.736157895	0.096896603
0.735684211	0.096804932
0.735210526	0.096713007
0.734736842	0.09662083
0.734263158	0.096528399
0.733789474	0.096435714
0.733315789	0.096342777
0.732842105	0.096249586
0.732368421	0.096156142
0.731894737	0.096062445
0.731421053	0.095968495
0.730947368	0.095874292
0.730473684	0.095779835
0.73	0.095685125
0.729526316	0.095590162
0.729052632	0.095494946
0.728578947	0.095399476
0.728105263	0.095303753
0.727631579	0.095207777
0.727157895	0.095111548
0.726684211	0.095015066
0.726210526	0.09491833
0.725736842	0.094821341
0.725263158	0.094724099
0.724789474	0.094626599
0.724315789	0.094528803
0.723842105	0.094430702
0.723368421	0.094332297
0.722894737	0.094233589
0.722421053	0.094134576
0.721947368	0.094035259
0.721473684	0.093935638
0.721	0.093835713
0.720526316	0.093735484
0.720052632	0.093634951
0.719578947	0.093534114
0.719105263	0.093432972
0.718631579	0.093331527
0.718157895	0.093229778
0.717684211	0.093127724
0.717210526	0.093025367
0.716736842	0.092922705
0.716263158	0.092819739
0.715789474	0.09271647
0.715315789	0.092612896
0.714842105	0.092509018
0.714368421	0.092404836
0.713894737	0.09230035
0.713421053	0.09219556
0.712947368	0.092090466
0.712473684	0.091985067
0.712	0.091879365
0.711526316	0.091773359
0.711052632	0.091667048
0.710578947	0.091560434
0.710105263	0.091453515
0.709631579	0.091346292
0.709157895	0.091238766
0.708684211	0.091130935
0.708210526	0.0910228
0.707736842	0.090914361
0.707263158	0.090805618
0.706789474	0.090696571
0.706315789	0.09058722
0.705842105	0.090477564
0.705368421	0.090367605
0.704894737	0.090257342
0.704421053	0.090146774
0.703947368	0.090035903
0.703473684	0.089924727
0.703	0.089813248
0.702526316	0.089701464
0.702052632	0.089589376
0.701578947	0.089476984
0.701105263	0.089364288
0.700631579	0.089251288
0.700157895	0.089137984
0.699684211	0.089024404
0.699210526	0.088910641
0.698736842	0.088796701
0.698263158	0.088682584
0.697789474	0.088568291
0.697315789	0.088453821
0.696842105	0.088339175
0.696368421	0.088224352
0.695894737	0.088109352
0.695421053	0.087994176
0.694947368	0.087878823
0.694473684	0.087763294
0.694	0.087647588
0.693526316	0.087531705
0.693052632	0.087415646
0.692578947	0.087299411
0.692105263	0.087182998
0.691631579	0.08706641
0.691157895	0.086949644
0.690684211	0.086832702
0.690210526	0.086715584
0.689736842	0.086598288
0.689263158	0.086480817
0.688789474	0.086363168
0.688315789	0.086245343
0.687842105	0.086127342
0.687368421	0.086009164
0.686894737	0.085890809
0.686421053	0.085772278
0.685947368	0.08565357
0.685473684	0.085534686
0.685	0.085415625
0.684526316	0.085296387
0.684052632	0.085176973
0.683578947	0.085057382
0.683105263	0.084937615
0.682631579	0.084817671
0.682157895	0.08469755
0.681684211	0.084577253
0.681210526	0.084456779
0.680736842	0.084336129
0.680263158	0.084215302
0.679789474	0.084094299
0.679315789	0.083973119
0.678842105	0.083851762
0.678368421	0.083730229
0.677894737	0.083608519
0.677421053	0.083486633
0.676947368	0.08336457
0.676473684	0.08324233
0.676	0.083119914
0.675526316	0.082997322
0.675052632	0.082874552
0.674578947	0.082751657
0.674105263	0.082628711
0.673631579	0.082505717
0.673157895	0.082382673
0.672684211	0.082259581
0.672210526	0.082136439
0.671736842	0.082013248
0.671263158	0.081890008
0.670789474	0.081766719
0.670315789	0.081643381
0.669842105	0.081519993
0.669368421	0.081396557
0.668894737	0.081273072
0.668421053	0.081149537
0.667947368	0.081025953
0.667473684	0.08090232
0.667	0.080778639
0.666526316	0.080654908
0.666052632	0.080531128
0.665578947	0.080407298
0.665105263	0.08028342
0.664631579	0.080159493
0.664157895	0.080035516
0.663684211	0.079911491
0.663210526	0.079787416
0.662736842	0.079663292
0.662263158	0.079539119
0.661789474	0.079414898
0.661315789	0.079290626
0.660842105	0.079166306
0.660368421	0.079041937
0.659894737	0.078917519
0.659421053	0.078793051
0.658947368	0.078668535
0.658473684	0.078543969
0.658	0.078419354
0.657526316	0.07829469
0.657052632	0.078169978
0.656578947	0.078045215
0.656105263	0.077920404
0.655631579	0.077795544
0.655157895	0.077670635
0.654684211	0.077545676
0.654210526	0.077420669
0.653736842	0.077295612
0.653263158	0.077170506
0.652789474	0.077045352
0.652315789	0.076920148
0.651842105	0.076794895
0.651368421	0.076669593
0.650894737	0.076544241
0.650421053	0.076418841
0.649947368	0.076293392
0.649473684	0.076167972
0.649	0.07604263
0.648526316	0.075917366
0.648052632	0.07579218
0.647578947	0.075667073
0.647105263	0.075542044
0.646631579	0.075417094
0.646157895	0.075292222
0.645684211	0.075167429
0.645210526	0.075042714
0.644736842	0.074918077
0.644263158	0.074793519
0.643789474	0.074669039
0.643315789	0.074544637
0.642842105	0.074420314
0.642368421	0.074296069
0.641894737	0.074171903
0.641421053	0.074047815
0.640947368	0.073923805
0.640473684	0.073799874
0.64	0.073676021
0.639526316	0.073552246
0.639052632	0.07342855
0.638578947	0.073304933
0.638105263	0.073181393
0.637631579	0.073057932
0.637157895	0.07293455
0.636684211	0.072811246
0.636210526	0.07268802
0.635736842	0.072564872
0.635263158	0.072441803
0.634789474	0.072318813
0.634315789	0.072195901
0.633842105	0.072073067
0.633368421	0.071950311
0.632894737	0.071827634
0.632421053	0.071705036
0.631947368	0.071582515
0.631473684	0.071460073
0.631	0.07133771
0.630526316	0.071215425
0.630052632	0.071093218
0.629578947	0.07097109
0.629105263	0.07084904
0.628631579	0.070727068
0.628157895	0.070605175
0.627684211	0.07048336
0.627210526	0.070361624
0.626736842	0.070239966
0.626263158	0.070118386
0.625789474	0.069996885
0.625315789	0.069875462
0.624842105	0.069754125
0.624368421	0.069632965
0.623894737	0.069512011
0.623421053	0.069391263
0.622947368	0.06927072
0.622473684	0.069150384
0.622	0.069030254
0.621526316	0.068910329
0.621052632	0.06879061
0.620578947	0.068671097
0.620105263	0.06855179
0.619631579	0.068432689
0.619157895	0.068313794
0.618684211	0.068195105
0.618210526	0.068076621
0.617736842	0.067958343
0.617263158	0.067840272
0.616789474	0.067722406
0.616315789	0.067604746
0.615842105	0.067487292
0.615368421	0.067370043
0.614894737	0.067253001
0.614421053	0.067136164
0.613947368	0.067019534
0.613473684	0.066903109
0.613	0.06678689
0.612526316	0.066670877
0.612052632	0.06655507
0.611578947	0.066439469
0.611105263	0.066324073
0.610631579	0.066208884
0.610157895	0.0660939
0.609684211	0.065979122
0.609210526	0.06586455
0.608736842	0.065750184
0.608263158	0.065636024
0.607789474	0.06552207
0.607315789	0.065408321
0.606842105	0.065294779
0.606368421	0.065181442
0.605894737	0.065068311
0.605421053	0.064955386
0.604947368	0.064842667
0.604473684	0.064730154
0.604	0.064617847
0.603526316	0.064505745
0.603052632	0.06439385
0.602578947	0.06428216
0.602105263	0.064170676
0.601631579	0.064059398
0.601157895	0.063948326
0.600684211	0.06383746
0.600210526	0.0637268
0.599736842	0.063616365
0.599263158	0.063506251
0.598789474	0.06339647
0.598315789	0.063287023
0.597842105	0.063177909
0.597368421	0.063069129
0.596894737	0.062960681
0.596421053	0.062852567
0.595947368	0.062744787
0.595473684	0.06263734
0.595	0.062530226
0.594526316	0.062423446
0.594052632	0.062316999
0.593578947	0.062210885
0.593105263	0.062105104
0.592631579	0.061999658
0.592157895	0.061894544
0.591684211	0.061789764
0.591210526	0.061685317
0.590736842	0.061581203
0.590263158	0.061477423
0.589789474	0.061373976
0.589315789	0.061270863
0.588842105	0.061168082
0.588368421	0.061065636
0.587894737	0.060963522
0.587421053	0.060861742
0.586947368	0.060760296
0.586473684	0.060659182
0.586	0.060558402
0.585526316	0.060457956
0.585052632	0.060357842
0.584578947	0.060258063
0.584105263	0.060158616
0.583631579	0.060059503
0.583157895	0.059960723
0.582684211	0.059862277
0.582210526	0.059764163
0.581736842	0.059666384
0.581263158	0.059568937
0.580789474	0.059471824
0.580315789	0.059375045
0.579842105	0.059278598
0.579368421	0.059182485
0.578894737	0.059086706
0.578421053	0.05899126
0.577947368	0.058896147
0.577473684	0.058801367
0.577	0.058706921
0.576526316	0.058612808
0.576052632	0.058519029
0.575578947	0.058425583
0.575105263	0.05833247
0.574631579	0.058239729
0.574157895	0.058147446
0.573684211	0.058055624
0.573210526	0.057964262
0.572736842	0.057873362
0.572263158	0.057782922
0.571789474	0.057692943
0.571315789	0.057603425
0.570842105	0.057514368
0.570368421	0.057425772
0.569894737	0.057337636
0.569421053	0.057249962
0.568947368	0.057162748
0.568473684	0.057075995
0.568	0.056989703
0.567526316	0.056903871
0.567052632	0.056818501
0.566578947	0.056733591
0.566105263	0.056649143
0.565631579	0.056565155
0.565157895	0.056481628
0.564684211	0.056398561
0.564210526	0.056315956
0.563736842	0.056233812
0.563263158	0.056152128
0.562789474	0.056070905
0.562315789	0.055990143
0.561842105	0.055909842
0.561368421	0.055830002
0.560894737	0.055750622
0.560421053	0.055671704
0.559947368	0.055593246
0.559473684	0.055515249
0.559	0.055437713
0.558526316	0.055360638
0.558052632	0.055284023
0.557578947	0.05520787
0.557105263	0.055132177
0.556631579	0.055056945
0.556157895	0.054982174
0.555684211	0.054907864
0.555210526	0.054834015
0.554736842	0.054760626
0.554263158	0.054687699
0.553789474	0.054615232
0.553315789	0.054543226
0.552842105	0.054471681
0.552368421	0.054400596
0.551894737	0.054329973
0.551421053	0.05425981
0.550947368	0.054190109
0.550473684	0.054120868
0.55	0.054052088
0.549526316	0.053983832
0.549052632	0.053916165
0.548578947	0.053849087
0.548105263	0.053782596
0.547631579	0.053716694
0.547157895	0.05365138
0.546684211	0.053586655
0.546210526	0.053522518
0.545736842	0.053458969
0.545263158	0.053396008
0.544789474	0.053333636
0.544315789	0.053271852
0.543842105	0.053210657
0.543368421	0.05315005
0.542894737	0.053090031
0.542421053	0.0530306
0.541947368	0.052971758
0.541473684	0.052913504
0.541	0.052855839
0.540526316	0.052798762
0.540052632	0.052742273
0.539578947	0.052686372
0.539105263	0.05263106
0.538631579	0.052576336
0.538157895	0.052522201
0.537684211	0.052468654
0.537210526	0.052415695
0.536736842	0.052363324
0.536263158	0.052311542
0.535789474	0.052260348
0.535315789	0.052209743
0.534842105	0.052159726
0.534368421	0.052110297
0.533894737	0.052061456
0.533421053	0.052013204
0.532947368	0.05196554
0.532473684	0.051918465
0.532	0.051871977
0.531526316	0.051826079
0.531052632	0.051780768
0.530578947	0.051736046
0.530105263	0.051691912
0.529631579	0.051648366
0.529157895	0.051605409
0.528684211	0.05156304
0.528210526	0.05152126
0.527736842	0.051480067
0.527263158	0.051439463
0.526789474	0.051399448
0.526315789	0.051360021
0.525842105	0.051321182
0.525368421	0.051282931
0.524894737	0.051245267
0.524421053	0.051208145
0.523947368	0.051171543
0.523473684	0.051135462
0.523	0.051099902
0.522526316	0.051064863
0.522052632	0.051030345
0.521578947	0.050996348
0.521105263	0.050962872
0.520631579	0.050929917
0.520157895	0.050897483
0.519684211	0.050865569
0.519210526	0.050834177
0.518736842	0.050803305
0.518263158	0.050772955
0.517789474	0.050743125
0.517315789	0.050713816
0.516842105	0.050685029
0.516368421	0.050656762
0.515894737	0.050629016
0.515421053	0.050601791
0.514947368	0.050575087
0.514473684	0.050548904
0.514	0.050523241
0.513526316	0.0504981
0.513052632	0.05047348
0.512578947	0.05044938
0.512105263	0.050425802
0.511631579	0.050402744
0.511157895	0.050380207
0.510684211	0.050358192
0.510210526	0.050336697
0.509736842	0.050315723
0.509263158	0.05029527
0.508789474	0.050275338
0.508315789	0.050255927
0.507842105	0.050237036
0.507368421	0.050218667
0.506894737	0.050200819
0.506421053	0.050183491
0.505947368	0.050166685
0.505473684	0.050150399
0.505	0.050134635
0.504526316	0.050119391
0.504052632	0.050104668
0.503578947	0.050090466
0.503105263	0.050076785
0.502631579	0.050063625
0.502157895	0.050050986
0.501684211	0.050038868
0.501210526	0.050027271
0.500736842	0.050016194
0.500263158	0.050005639
0.499789474	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/280-4DV/280-GIFT-CTP.txt <==
x y z
-0.5000    0.0500         0
-0.296257260610020	0.0559350879350205	0
-0.0141868642128199	0.149023079851247	0
0    0.3000         0

==> Sections/Shape-optimization-examples/Horn/Figures/280-4DV/280-IGABEM-cpt.txt <==
1	0.3
0.935515517	0.105970583
0.550000012	0.052252165
0.5	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/280-4DV/280-IGABEM-shape.txt <==
1	0.3
0.999743604	0.2992307
0.999486198	0.298462716
0.999227783	0.297696049
0.998968357	0.296930698
0.998707921	0.296166663
0.998446476	0.295403944
0.99818402	0.294642541
0.997920555	0.293882455
0.997656079	0.293123685
0.997390594	0.292366231
0.997124098	0.291610093
0.996856593	0.290855272
0.996588078	0.290101766
0.996318552	0.289349577
0.996048017	0.288598704
0.995776472	0.287849148
0.995503917	0.287100907
0.995230352	0.286353983
0.994955777	0.285608375
0.994680191	0.284864084
0.994403596	0.284121108
0.994125991	0.283379449
0.993847377	0.282639106
0.993567752	0.281900079
0.993287117	0.281162368
0.993005472	0.280425974
0.992722817	0.279690895
0.992439152	0.278957133
0.992154478	0.278224688
0.991868793	0.277493558
0.991582098	0.276763745
0.991294394	0.276035248
0.991005679	0.275308067
0.990715955	0.274582202
0.99042522	0.273857653
0.990133476	0.273134421
0.989840721	0.272412505
0.989546957	0.271691905
0.989252182	0.270972622
0.988956398	0.270254654
0.988659604	0.269538003
0.9883618	0.268822668
0.988062985	0.268108649
0.987763161	0.267395947
0.987462327	0.266684561
0.987160483	0.26597449
0.986857629	0.265265737
0.986553765	0.264558299
0.986248891	0.263852178
0.985943007	0.263147372
0.985636113	0.262443883
0.985328209	0.261741711
0.985019296	0.261040854
0.984709372	0.260341314
0.984398438	0.25964309
0.984086494	0.258946182
0.983773541	0.25825059
0.983459577	0.257556314
0.983144603	0.256863355
0.98282862	0.256171712
0.982511626	0.255481385
0.982193623	0.254792375
0.981874609	0.25410468
0.981554586	0.253418302
0.981233553	0.25273324
0.980911509	0.252049495
0.980588456	0.251367065
0.980264393	0.250685952
0.97993932	0.250006155
0.979613236	0.249327674
0.979286143	0.248650509
0.97895804	0.247974661
0.978628927	0.247300129
0.978298804	0.246626913
0.977967671	0.245955013
0.977635528	0.245284429
0.977302375	0.244615162
0.976968212	0.243947211
0.97663304	0.243280576
0.976296857	0.242615257
0.975959664	0.241951255
0.975621461	0.241288569
0.975282249	0.240627198
0.974942026	0.239967145
0.974600793	0.239308407
0.974258551	0.238650986
0.973915298	0.237994881
0.973571036	0.237340092
0.973225763	0.236686619
0.972879481	0.236034462
0.972532189	0.235383622
0.972183886	0.234734098
0.971834574	0.23408589
0.971484252	0.233438999
0.971132919	0.232793423
0.970780577	0.232149164
0.970427225	0.231506221
0.970072863	0.230864594
0.969717491	0.230224284
0.969361109	0.229585289
0.969003717	0.228947611
0.968645315	0.228311249
0.968285903	0.227676204
0.967925481	0.227042474
0.967564049	0.226410061
0.967201607	0.225778964
0.966838156	0.225149183
0.966473694	0.224520719
0.966108222	0.22389357
0.965741741	0.223267738
0.965374249	0.222643222
0.965005747	0.222020023
0.964636236	0.221398139
0.964265714	0.220777572
0.963894183	0.220158321
0.963521641	0.219540386
0.96314809	0.218923767
0.962773529	0.218308465
0.962397957	0.217694479
0.962021376	0.217081809
0.961643785	0.216470455
0.961265184	0.215860418
0.960885572	0.215251696
0.960504951	0.214644291
0.96012332	0.214038202
0.959740679	0.21343343
0.959357028	0.212829973
0.958972367	0.212227833
0.958586696	0.211627009
0.958200015	0.211027501
0.957812325	0.21042931
0.957423624	0.209832434
0.957033913	0.209236875
0.956643192	0.208642632
0.956251461	0.208049706
0.955858721	0.207458095
0.95546497	0.206867801
0.95507021	0.206278823
0.954674439	0.205691161
0.954277658	0.205104815
0.953879868	0.204519786
0.953481068	0.203936073
0.953081257	0.203353676
0.952680437	0.202772595
0.952278606	0.202192831
0.951875766	0.201614382
0.951471916	0.20103725
0.951067056	0.200461435
0.950661185	0.199886935
0.950254305	0.199313751
0.949846415	0.198741884
0.949437515	0.198171333
0.949027605	0.197602098
0.948616685	0.19703418
0.948204755	0.196467578
0.947791815	0.195902291
0.947377865	0.195338322
0.946962906	0.194775668
0.946546936	0.19421433
0.946129956	0.193654309
0.945711966	0.193095604
0.945292967	0.192538215
0.944872957	0.191982143
0.944451937	0.191427386
0.944029908	0.190873946
0.943606868	0.190321822
0.943182819	0.189771015
0.942757759	0.189221523
0.94233169	0.188673348
0.94190461	0.188126489
0.941476521	0.187580946
0.941047422	0.187036719
0.940617313	0.186493809
0.940186193	0.185952215
0.939754064	0.185411937
0.939320925	0.184872975
0.938886776	0.184335329
0.938451617	0.183799
0.938015448	0.183263987
0.937578269	0.18273029
0.93714008	0.182197909
0.936700881	0.181666845
0.936260672	0.181137097
0.935819453	0.180608665
0.935377224	0.180081549
0.934933985	0.179555749
0.934489737	0.179031266
0.934044478	0.178508099
0.933598209	0.177986248
0.933150931	0.177465713
0.932702642	0.176946495
0.932253344	0.176428593
0.931803035	0.175912007
0.931351717	0.175396737
0.930899388	0.174882783
0.93044605	0.174370146
0.929991701	0.173858824
0.929536343	0.17334882
0.929079975	0.172840131
0.928622596	0.172332758
0.928164208	0.171826702
0.92770481	0.171321962
0.927244402	0.170818538
0.926782984	0.17031643
0.926320556	0.169815639
0.925857118	0.169316164
0.92539267	0.168818005
0.924927212	0.168321162
0.924460744	0.167825635
0.923993266	0.167331425
0.923524778	0.166838531
0.92305528	0.166346953
0.922584773	0.165856691
0.922113255	0.165367746
0.921640727	0.164880117
0.92116719	0.164393804
0.920692642	0.163908807
0.920217084	0.163425126
0.919740517	0.162942762
0.919262939	0.162461714
0.918784352	0.161981982
0.918304755	0.161503566
0.917824147	0.161026466
0.91734253	0.160550683
0.916859903	0.160076216
0.916376265	0.159603065
0.915891618	0.15913123
0.915405961	0.158660712
0.914919294	0.15819151
0.914431617	0.157723624
0.91394293	0.157257054
0.913453233	0.156791801
0.912962526	0.156327863
0.912470809	0.155865242
0.911978082	0.155403937
0.911484345	0.154943949
0.910989598	0.154485276
0.910493841	0.15402792
0.909997074	0.15357188
0.909499298	0.153117156
0.909000511	0.152663748
0.908500714	0.152211657
0.907999908	0.151760882
0.907498091	0.151311423
0.906995264	0.15086328
0.906491428	0.150416454
0.905986581	0.149970943
0.905480725	0.149526749
0.904973859	0.149083872
0.904465982	0.14864231
0.903957096	0.148202065
0.9034472	0.147763135
0.902936293	0.147325522
0.902424377	0.146889226
0.901911451	0.146454245
0.901397515	0.146020581
0.900882569	0.145588233
0.900366613	0.145157201
0.899849647	0.144727485
0.899331671	0.144299086
0.898812685	0.143872002
0.898292689	0.143446235
0.897771683	0.143021785
0.897249667	0.14259865
0.896726642	0.142176832
0.896202606	0.14175633
0.89567756	0.141337144
0.895151504	0.140919274
0.894624439	0.14050272
0.894096363	0.140087483
0.893567278	0.139673562
0.893037182	0.139260957
0.892506077	0.138849669
0.891973961	0.138439696
0.891440836	0.13803104
0.8909067	0.1376237
0.890371555	0.137217676
0.8898354	0.136812969
0.889298234	0.136409578
0.888760059	0.136007502
0.888220874	0.135606744
0.887680679	0.135207301
0.887139474	0.134809174
0.886597259	0.134412364
0.886054034	0.13401687
0.885509799	0.133622692
0.884964554	0.133229831
0.884418299	0.132838286
0.883871034	0.132448056
0.883322759	0.132059144
0.882773474	0.131671547
0.88222318	0.131285266
0.881671875	0.130900302
0.88111956	0.130516654
0.880566236	0.130134322
0.880011901	0.129753307
0.879456556	0.129373607
0.878900202	0.128995224
0.878342837	0.128618157
0.877784463	0.128242406
0.877225078	0.127867972
0.876664684	0.127494854
0.87610328	0.127123052
0.875540865	0.126752566
0.874977441	0.126383396
0.874413007	0.126015543
0.873847563	0.125649005
0.873281108	0.125283784
0.872713644	0.12491988
0.87214517	0.124557291
0.871575686	0.124196019
0.871005192	0.123836063
0.870433688	0.123477423
0.869861174	0.123120099
0.86928765	0.122764092
0.868713117	0.1224094
0.868137573	0.122056025
0.867561019	0.121703967
0.866983455	0.121353224
0.866404882	0.121003798
0.865825298	0.120655687
0.865244704	0.120308893
0.864663101	0.119963416
0.864080487	0.119619254
0.863496864	0.119276409
0.86291223	0.11893488
0.862326587	0.118594667
0.861739933	0.11825577
0.86115227	0.11791819
0.860563597	0.117581926
0.859973913	0.117246978
0.85938322	0.116913346
0.858791517	0.116581031
0.858198804	0.116250031
0.857605081	0.115920348
0.857010347	0.115591981
0.856414604	0.115264931
0.855817851	0.114939196
0.855220088	0.114614778
0.854621315	0.114291676
0.854021533	0.11396989
0.85342074	0.11364942
0.852818937	0.113330267
0.852216124	0.11301243
0.851612301	0.112695909
0.851007469	0.112380704
0.850401626	0.112066816
0.849794773	0.111754244
0.849186911	0.111442988
0.848578038	0.111133048
0.847968155	0.110824424
0.847357263	0.110517117
0.846745361	0.110211126
0.846132448	0.109906451
0.845518526	0.109603092
0.844903593	0.109301049
0.844287651	0.109000323
0.843670699	0.108700913
0.843052737	0.108402819
0.842433764	0.108106041
0.841813782	0.10781058
0.84119279	0.107516435
0.840570788	0.107223606
0.839947776	0.106932093
0.839323754	0.106641896
0.838698722	0.106353016
0.83807268	0.106065452
0.837445628	0.105779204
0.836817566	0.105494272
0.836188495	0.105210657
0.835558413	0.104928358
0.834927321	0.104647375
0.834295219	0.104367708
0.833662108	0.104089357
0.833027986	0.103812323
0.832392855	0.103536605
0.831756713	0.103262203
0.831119561	0.102989117
0.8304814	0.102717347
0.829842229	0.102446894
0.829202047	0.102177757
0.828560856	0.101909936
0.827918655	0.101643431
0.827275443	0.101378243
0.826631222	0.101114371
0.825985991	0.100851815
0.82533975	0.100590575
0.824692498	0.100330652
0.824044237	0.100072044
0.823394966	0.099814753
0.822744685	0.099558778
0.822093394	0.099304119
0.821441093	0.099050777
0.820787783	0.098798751
0.820133462	0.098548041
0.819478131	0.098298647
0.81882179	0.098050569
0.818164439	0.097803808
0.817506079	0.097558363
0.816846708	0.097314234
0.816186327	0.097071421
0.815524937	0.096829925
0.814862536	0.096589744
0.814199126	0.09635088
0.813534705	0.096113332
0.812869275	0.095877101
0.812202834	0.095642185
0.811535384	0.095408586
0.810866924	0.095176303
0.810197453	0.094945336
0.809526973	0.094715686
0.808855483	0.094487352
0.808182983	0.094260334
0.807509472	0.094034632
0.806834952	0.093810246
0.806159422	0.093587177
0.805482882	0.093365423
0.804805332	0.093144986
0.804126772	0.092925865
0.803447202	0.092708061
0.802766622	0.092491573
0.802085033	0.0922764
0.801402433	0.092062544
0.800718823	0.091850005
0.800034203	0.091638781
0.799348574	0.091428874
0.798661934	0.091220283
0.797974284	0.091013008
0.797285625	0.090807049
0.796595955	0.090602407
0.795905276	0.090399081
0.795213586	0.090197071
0.794520887	0.089996377
0.793827178	0.089797
0.793132458	0.089598938
0.792436729	0.089402193
0.79173999	0.089206764
0.79104224	0.089012652
0.790343481	0.088819855
0.789643712	0.088628375
0.788942933	0.088438211
0.788241144	0.088249363
0.787538345	0.088061832
0.786834536	0.087875616
0.786129717	0.087690717
0.785423888	0.087507134
0.784717049	0.087324868
0.7840092	0.087143917
0.783300341	0.086964283
0.782590472	0.086785965
0.781879594	0.086608963
0.781167705	0.086433277
0.780454806	0.086258908
0.779740898	0.086085855
0.779025979	0.085914118
0.778310051	0.085743697
0.777593112	0.085574593
0.776875164	0.085406804
0.776156205	0.085240332
0.775436237	0.085075176
0.774715258	0.084911337
0.77399327	0.084748813
0.773270272	0.084587606
0.772546264	0.084427715
0.771821245	0.08426914
0.771095217	0.084111882
0.770368179	0.08395594
0.769640131	0.083801313
0.768911073	0.083648004
0.768181005	0.08349601
0.767449927	0.083345332
0.766717839	0.083195971
0.765984741	0.083047926
0.765250633	0.082901197
0.764515515	0.082755785
0.763779387	0.082611688
0.76304225	0.082468908
0.762304102	0.082327444
0.761564944	0.082187296
0.760824777	0.082048465
0.760083599	0.08191095
0.759341411	0.081774751
0.758598214	0.081639868
0.757854006	0.081506301
0.757108789	0.081374051
0.756362562	0.081243117
0.755615324	0.081113499
0.754867077	0.080985197
0.75411782	0.080858211
0.753367552	0.080732542
0.752616275	0.080608189
0.751863988	0.080485152
0.751110691	0.080363431
0.750356384	0.080243027
0.749601067	0.080123939
0.748844739	0.080006167
0.748087402	0.079889711
0.747329056	0.079774571
0.746569699	0.079660748
0.745809332	0.079548241
0.745047955	0.07943705
0.744285568	0.079327175
0.743522171	0.079218617
0.742757765	0.079111374
0.741993415	0.079004887
0.741230189	0.078898593
0.740468087	0.078792494
0.73970711	0.078686588
0.738947256	0.078580875
0.738188526	0.078475357
0.737430921	0.078370032
0.736674439	0.078264901
0.735919081	0.078159963
0.735164848	0.07805522
0.734411738	0.07795067
0.733659752	0.077846314
0.732908891	0.077742152
0.732159153	0.077638183
0.731410539	0.077534408
0.73066305	0.077430827
0.729916684	0.07732744
0.729171443	0.077224246
0.728427325	0.077121246
0.727684331	0.07701844
0.726942462	0.076915827
0.726201716	0.076813409
0.725462095	0.076711184
0.724723597	0.076609153
0.723986223	0.076507315
0.723249974	0.076405672
0.722514848	0.076304222
0.721780847	0.076202965
0.721047969	0.076101903
0.720316216	0.076001034
0.719585586	0.075900359
0.718856081	0.075799878
0.718127699	0.075699591
0.717400442	0.075599497
0.716674308	0.075499597
0.715949299	0.075399891
0.715225413	0.075300378
0.714502652	0.075201059
0.713781014	0.075101934
0.713060501	0.075003003
0.712341111	0.074904265
0.711622846	0.074805722
0.710905704	0.074707372
0.710189687	0.074609215
0.709474793	0.074511253
0.708761024	0.074413484
0.708048378	0.074315909
0.707336857	0.074218528
0.706626459	0.07412134
0.705917186	0.074024346
0.705209037	0.073927546
0.704502011	0.07383094
0.70379611	0.073734527
0.703091332	0.073638308
0.702387679	0.073542283
0.70168515	0.073446452
0.700983744	0.073350814
0.700283463	0.07325537
0.699584306	0.07316012
0.698886272	0.073065064
0.698189363	0.072970201
0.697493577	0.072875532
0.696798916	0.072781057
0.696105379	0.072686776
0.695412965	0.072592688
0.694721676	0.072498794
0.694031511	0.072405094
0.693342469	0.072311587
0.692654552	0.072218275
0.691967759	0.072125156
0.69128209	0.072032231
0.690597544	0.071939499
0.689914123	0.071846961
0.689231826	0.071754617
0.688550652	0.071662467
0.687870603	0.071570511
0.687191678	0.071478748
0.686513877	0.071387179
0.685837199	0.071295804
0.685161646	0.071204622
0.684487217	0.071113634
0.683813912	0.07102284
0.68314173	0.07093224
0.682470673	0.070841834
0.68180074	0.070751621
0.681131931	0.070661602
0.680464245	0.070571776
0.679797684	0.070482145
0.679132247	0.070392707
0.678467934	0.070303463
0.677804745	0.070214413
0.67714268	0.070125556
0.676481738	0.070036893
0.675821921	0.069948424
0.675163228	0.069860149
0.674505659	0.069772067
0.673849214	0.069684179
0.673193893	0.069596485
0.672539695	0.069508985
0.671886622	0.069421678
0.671234673	0.069334565
0.670583848	0.069247646
0.669934147	0.069160921
0.66928557	0.069074389
0.668638117	0.068988051
0.667991788	0.068901907
0.667346583	0.068815957
0.666702502	0.0687302
0.666059544	0.068644637
0.665417711	0.068559268
0.664777002	0.068474092
0.664137417	0.068389111
0.663498956	0.068304323
0.662861619	0.068219729
0.662225406	0.068135328
0.661590317	0.068051121
0.660956352	0.067967108
0.660323511	0.067883289
0.659691794	0.067799664
0.659061201	0.067716232
0.658431732	0.067632994
0.657803387	0.06754995
0.657176166	0.067467099
0.656550069	0.067384442
0.655925096	0.067301979
0.655301247	0.06721971
0.654678522	0.067137634
0.654056921	0.067055753
0.653436444	0.066974065
0.652817091	0.06689257
0.652198862	0.06681127
0.651581757	0.066730163
0.650965776	0.06664925
0.650350919	0.06656853
0.649737186	0.066488005
0.649124578	0.066407673
0.648513093	0.066327535
0.647902732	0.066247591
0.647293495	0.06616784
0.646685382	0.066088283
0.646078393	0.06600892
0.645472528	0.065929751
0.644867787	0.065850775
0.64426417	0.065771993
0.643661678	0.065693405
0.643060309	0.065615011
0.642460064	0.06553681
0.641860943	0.065458803
0.641262946	0.06538099
0.640666073	0.06530337
0.640070325	0.065225945
0.6394757	0.065148713
0.638882199	0.065071675
0.638289822	0.06499483
0.637698569	0.064918179
0.63710844	0.064841722
0.636519436	0.064765459
0.635931555	0.06468939
0.635344798	0.064613514
0.634759165	0.064537832
0.634174657	0.064462344
0.633591272	0.064387049
0.633009011	0.064311948
0.632427874	0.064237041
0.631847862	0.064162328
0.631268973	0.064087809
0.630691208	0.064013483
0.630114567	0.063939351
0.629539051	0.063865413
0.628964658	0.063791668
0.628391389	0.063718117
0.627819244	0.06364476
0.627248224	0.063571597
0.626678327	0.063498627
0.626109554	0.063425851
0.625541906	0.063353269
0.624975381	0.063280881
0.62440998	0.063208686
0.623845704	0.063136686
0.623282551	0.063064878
0.622720522	0.062993265
0.622159618	0.062921845
0.621599837	0.06285062
0.62104118	0.062779587
0.620483648	0.062708749
0.619927239	0.062638104
0.619371955	0.062567654
0.618817794	0.062497396
0.618264757	0.062427333
0.617712845	0.062357463
0.617162056	0.062287787
0.616612392	0.062218305
0.616063851	0.062149017
0.615516434	0.062079922
0.614970142	0.062011021
0.614424973	0.061942314
0.613880929	0.061873801
0.613338008	0.061805481
0.612796212	0.061737355
0.612255539	0.061669423
0.611715991	0.061601684
0.611177566	0.061534139
0.610640266	0.061466788
0.610104089	0.061399631
0.609569036	0.061332668
0.609035108	0.061265898
0.608502303	0.061199322
0.607970623	0.06113294
0.607440066	0.061066751
0.606910634	0.061000756
0.606382326	0.060934955
0.605855141	0.060869348
0.605329081	0.060803934
0.604804144	0.060738715
0.604280332	0.060673688
0.603757643	0.060608856
0.603236079	0.060544218
0.602715638	0.060479773
0.602196322	0.060415522
0.60167813	0.060351464
0.601161061	0.060287601
0.600645117	0.060223931
0.600130296	0.060160455
0.5996166	0.060097172
0.599104027	0.060034084
0.598592579	0.059971189
0.598082255	0.059908488
0.597573054	0.05984598
0.597064978	0.059783667
0.596558026	0.059721547
0.596052197	0.059659621
0.595547493	0.059597888
0.595043913	0.05953635
0.594541456	0.059475005
0.594040124	0.059413853
0.593539916	0.059352896
0.593040831	0.059292132
0.592542871	0.059231562
0.592046035	0.059171186
0.591550322	0.059111004
0.591055734	0.059051015
0.59056227	0.05899122
0.590069929	0.058931619
0.589578713	0.058872211
0.589088621	0.058812998
0.588599653	0.058753978
0.588111808	0.058695151
0.587625088	0.058636519
0.587139492	0.05857808
0.58665502	0.058519835
0.586171671	0.058461784
0.585689447	0.058403926
0.585208347	0.058346262
0.584728371	0.058288792
0.584249518	0.058231516
0.58377179	0.058174433
0.583295186	0.058117545
0.582819706	0.05806085
0.58234535	0.058004348
0.581872117	0.057948041
0.581400009	0.057891927
0.580929025	0.057836007
0.580459165	0.05778028
0.579990429	0.057724748
0.579522817	0.057669409
0.579056328	0.057614264
0.578590964	0.057559312
0.578126724	0.057504555
0.577663608	0.057449991
0.577201616	0.057395621
0.576740748	0.057341444
0.576281004	0.057287462
0.575822384	0.057233673
0.575364887	0.057180078
0.574908515	0.057126676
0.574453267	0.057073469
0.573999143	0.057020455
0.573546143	0.056967634
0.573094267	0.056915008
0.572643515	0.056862575
0.572193887	0.056810336
0.571745383	0.056758291
0.571298003	0.05670644
0.570851747	0.056654782
0.570406615	0.056603318
0.569962607	0.056552048
0.569519723	0.056500971
0.569077963	0.056450088
0.568637327	0.056399399
0.568197815	0.056348904
0.567759427	0.056298603
0.567322163	0.056248495
0.566886023	0.056198581
0.566451007	0.056148861
0.566017115	0.056099334
0.565584347	0.056050001
0.565152703	0.056000862
0.564722183	0.055951917
0.564292787	0.055903165
0.563864515	0.055854607
0.563437367	0.055806243
0.563011343	0.055758073
0.562586443	0.055710096
0.562162667	0.055662314
0.561740015	0.055614725
0.561318487	0.055567329
0.560898083	0.055520128
0.560478803	0.05547312
0.560060647	0.055426306
0.559643616	0.055379685
0.559227708	0.055333259
0.558812924	0.055287026
0.558399264	0.055240986
0.557986728	0.055195141
0.557575316	0.055149489
0.557165028	0.055104032
0.556755865	0.055058767
0.556347825	0.055013697
0.555940909	0.05496882
0.555535117	0.054924137
0.555130449	0.054879648
0.554726905	0.054835353
0.554324486	0.054791251
0.55392319	0.054747343
0.553523018	0.054703629
0.55312397	0.054660108
0.552726046	0.054616782
0.552329247	0.054573649
0.551933571	0.054530709
0.551539019	0.054487964
0.551145591	0.054445412
0.550753287	0.054403054
0.550362108	0.05436089
0.549972052	0.054318919
0.54958312	0.054277142
0.549195312	0.054235559
0.548808629	0.05419417
0.548423069	0.054152975
0.548038633	0.054111973
0.547655322	0.054071165
0.547273134	0.05403055
0.54689207	0.05399013
0.54651213	0.053949903
0.546133315	0.05390987
0.545755623	0.053870031
0.545379055	0.053830385
0.545003612	0.053790933
0.544629292	0.053751675
0.544256096	0.053712611
0.543884025	0.05367374
0.543513077	0.053635063
0.543143253	0.05359658
0.542774554	0.053558291
0.542406978	0.053520195
0.542040527	0.053482293
0.541675199	0.053444585
0.541310995	0.053407071
0.540947916	0.05336975
0.54058596	0.053332623
0.540225129	0.05329569
0.539865421	0.05325895
0.539506837	0.053222405
0.539149378	0.053186053
0.538793042	0.053149895
0.538437831	0.05311393
0.538083743	0.053078159
0.537730779	0.053042582
0.53737894	0.053007199
0.537028224	0.05297201
0.536678633	0.052937014
0.536330165	0.052902212
0.535982822	0.052867604
0.535636602	0.052833189
0.535291507	0.052798968
0.534947535	0.052764941
0.534604688	0.052731108
0.534262964	0.052697469
0.533922365	0.052664023
0.533582889	0.052630771
0.533244538	0.052597712
0.53290731	0.052564848
0.532571207	0.052532177
0.532236227	0.0524997
0.531902372	0.052467417
0.53156964	0.052435327
0.531238033	0.052403431
0.53090755	0.052371729
0.53057819	0.052340221
0.530249955	0.052308906
0.529922843	0.052277785
0.529596856	0.052246858
0.529271992	0.052216125
0.528948253	0.052185585
0.528625638	0.052155239
0.528304146	0.052125087
0.527983779	0.052095129
0.527664536	0.052065364
0.527346416	0.052035793
0.527029421	0.052006416
0.526713549	0.051977233
0.526398802	0.051948243
0.526085179	0.051919447
0.525772679	0.051890845
0.525461304	0.051862437
0.525151053	0.051834222
0.524841925	0.051806201
0.524533922	0.051778374
0.524227043	0.05175074
0.523921287	0.051723301
0.523616656	0.051696055
0.523313149	0.051669002
0.523010766	0.051642144
0.522709506	0.051615479
0.522409371	0.051589008
0.52211036	0.051562731
0.521812472	0.051536647
0.521515709	0.051510758
0.52122007	0.051485062
0.520925555	0.051459559
0.520632163	0.051434251
0.520339896	0.051409136
0.520048753	0.051384215
0.519758734	0.051359488
0.519469839	0.051334954
0.519182067	0.051310614
0.51889542	0.051286468
0.518609897	0.051262516
0.518325498	0.051238757
0.518042223	0.051215192
0.517760071	0.051191821
0.517479044	0.051168644
0.517199141	0.05114566
0.516920362	0.05112287
0.516642707	0.051100274
0.516366175	0.051077872
0.516090768	0.051055663
0.515816485	0.051033648
0.515543326	0.051011827
0.515271291	0.0509902
0.51500038	0.050968766
0.514730593	0.050947526
0.51446193	0.05092648
0.51419439	0.050905628
0.513927975	0.050884969
0.513662684	0.050864504
0.513398517	0.050844233
0.513135474	0.050824156
0.512873555	0.050804272
0.51261276	0.050784582
0.512353089	0.050765086
0.512094542	0.050745783
0.511837119	0.050726674
0.51158082	0.050707759
0.511325645	0.050689038
0.511071594	0.050670511
0.510818667	0.050652177
0.510566864	0.050634037
0.510316185	0.050616091
0.51006663	0.050598338
0.509818199	0.050580779
0.509570892	0.050563414
0.509324709	0.050546243
0.50907965	0.050529266
0.508835715	0.050512482
0.508592904	0.050495892
0.508351217	0.050479495
0.508110654	0.050463293
0.507871215	0.050447284
0.5076329	0.050431469
0.507395709	0.050415848
0.507159642	0.05040042
0.506924699	0.050385186
0.50669088	0.050370146
0.506458185	0.0503553
0.506226614	0.050340647
0.505996167	0.050326188
0.505766844	0.050311923
0.505538645	0.050297852
0.50531157	0.050283974
0.50508562	0.05027029
0.504860793	0.0502568
0.50463709	0.050243504
0.504414511	0.050230401
0.504193056	0.050217492
0.503972725	0.050204777
0.503753518	0.050192255
0.503535436	0.050179928
0.503318477	0.050167794
0.503102642	0.050155854
0.502887931	0.050144107
0.502674344	0.050132554
0.502461881	0.050121196
0.502250543	0.05011003
0.502040328	0.050099059
0.501831237	0.050088281
0.50162327	0.050077697
0.501416427	0.050067307
0.501210709	0.05005711
0.501006114	0.050047108
0.500802643	0.050037299
0.500600296	0.050027683
0.500399074	0.050018262
0.500198975	0.050009034
0.5	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/280-4DV/280-history.txt <==
1	0.47095978458366200000000000
2	0.28114874900388300000000000
3	0.25101435253283200000000000
4	0.22186615805301700000000000
5	0.05283397578122510000000000
6	0.03952603496452740000000000
7	0.02995632690314180000000000
8	0.02610663008252200000000000
9	0.01648128310830450000000000
10	0.00428735176738462000000000
11	0.00443099879224761000000000
12	0.00413555726756336000000000
13	0.00174872912654603000000000
14	0.00125744131934703000000000
15	0.00033887237474456600000000
16	0.00045877103100758200000000
17	0.00111370843544138000000000
18	0.00070936459531502000000000
19	0.00064110988999860300000000
20	0.00067978484473719200000000
21	0.00069461395240376500000000
22	0.00067943001189283100000000
23	0.00068891641632317300000000
24	0.00069125929185044700000000
25	0.00069125929187309900000000
26	0.00069125929187309900000000
27	0.00069125929187309900000000
28	0.00071183558040394500000000
29	0.00071076454450023800000000
30	0.00068786107355073300000000
31	0.00069236020243098400000000
32	0.00069653103212593500000000
33	0.00070366175991664200000000
34	0.00070258554138082900000000
35	0.00070258554188864800000000
36	0.00070258554188864800000000

==> Sections/Shape-optimization-examples/Horn/Figures/280-4DV/shape_280_GIFT_4CV.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49591100   0.05012340   0.00000000
 -0.49183467   0.05025500   0.00000000
 -0.48777101   0.05039481   0.00000000
 -0.48372002   0.05054282   0.00000000
 -0.47968169   0.05069904   0.00000000
 -0.47565603   0.05086345   0.00000000
 -0.47164304   0.05103608   0.00000000
 -0.46764272   0.05121690   0.00000000
 -0.46365507   0.05140593   0.00000000
 -0.45968008   0.05160316   0.00000000
 -0.45571776   0.05180860   0.00000000
 -0.45176811   0.05202224   0.00000000
 -0.44783113   0.05224408   0.00000000
 -0.44390681   0.05247413   0.00000000
 -0.43999516   0.05271238   0.00000000
 -0.43609618   0.05295883   0.00000000
 -0.43220987   0.05321349   0.00000000
 -0.42833623   0.05347635   0.00000000
 -0.42447525   0.05374742   0.00000000
 -0.42062695   0.05402669   0.00000000
 -0.41679131   0.05431416   0.00000000
 -0.41296833   0.05460984   0.00000000
 -0.40915803   0.05491372   0.00000000
 -0.40536039   0.05522580   0.00000000
 -0.40157542   0.05554609   0.00000000
 -0.39780312   0.05587458   0.00000000
 -0.39404349   0.05621127   0.00000000
 -0.39029652   0.05655617   0.00000000
 -0.38656223   0.05690927   0.00000000
 -0.38284060   0.05727057   0.00000000
 -0.37913164   0.05764008   0.00000000
 -0.37543534   0.05801779   0.00000000
 -0.37175172   0.05840371   0.00000000
 -0.36808076   0.05879783   0.00000000
 -0.36442247   0.05920015   0.00000000
 -0.36077685   0.05961068   0.00000000
 -0.35714389   0.06002941   0.00000000
 -0.35352361   0.06045634   0.00000000
 -0.34991599   0.06089148   0.00000000
 -0.34632104   0.06133482   0.00000000
 -0.34273876   0.06178636   0.00000000
 -0.33916914   0.06224611   0.00000000
 -0.33561219   0.06271406   0.00000000
 -0.33206791   0.06319022   0.00000000
 -0.32853630   0.06367458   0.00000000
 -0.32501736   0.06416714   0.00000000
 -0.32151108   0.06466791   0.00000000
 -0.31801748   0.06517688   0.00000000
 -0.31453654   0.06569405   0.00000000
 -0.31106827   0.06621943   0.00000000
 -0.30761266   0.06675301   0.00000000
 -0.30416973   0.06729479   0.00000000
 -0.30073946   0.06784478   0.00000000
 -0.29732186   0.06840297   0.00000000
 -0.29391692   0.06896937   0.00000000
 -0.29052466   0.06954397   0.00000000
 -0.28714506   0.07012677   0.00000000
 -0.28377813   0.07071777   0.00000000
 -0.28042387   0.07131698   0.00000000
 -0.27708228   0.07192440   0.00000000
 -0.27375335   0.07254001   0.00000000
 -0.27043710   0.07316383   0.00000000
 -0.26713351   0.07379586   0.00000000
 -0.26384259   0.07443609   0.00000000
 -0.26056433   0.07508452   0.00000000
 -0.25729875   0.07574115   0.00000000
 -0.25404583   0.07640599   0.00000000
 -0.25080558   0.07707903   0.00000000
 -0.24757800   0.07776028   0.00000000
 -0.24436308   0.07844973   0.00000000
 -0.24116083   0.07914738   0.00000000
 -0.23797126   0.07985324   0.00000000
 -0.23479434   0.08056730   0.00000000
 -0.23163010   0.08128956   0.00000000
 -0.22847853   0.08202003   0.00000000
 -0.22533962   0.08275870   0.00000000
 -0.22221338   0.08350557   0.00000000
 -0.21909981   0.08426065   0.00000000
 -0.21599890   0.08502393   0.00000000
 -0.21291067   0.08579542   0.00000000
 -0.20983510   0.08657511   0.00000000
 -0.20677220   0.08736300   0.00000000
 -0.20372197   0.08815910   0.00000000
 -0.20068440   0.08896340   0.00000000
 -0.19765951   0.08977590   0.00000000
 -0.19464728   0.09059661   0.00000000
 -0.19164772   0.09142552   0.00000000
 -0.18866083   0.09226263   0.00000000
 -0.18568660   0.09310795   0.00000000
 -0.18272504   0.09396147   0.00000000
 -0.17977616   0.09482320   0.00000000
 -0.17683993   0.09569313   0.00000000
 -0.17391638   0.09657126   0.00000000
 -0.17100549   0.09745760   0.00000000
 -0.16810728   0.09835214   0.00000000
 -0.16522173   0.09925488   0.00000000
 -0.16234885   0.10016583   0.00000000
 -0.15948863   0.10108498   0.00000000
 -0.15664109   0.10201233   0.00000000
 -0.15380783   0.10294950   0.00000000
 -0.15099857   0.10390615   0.00000000
 -0.14821495   0.10488391   0.00000000
 -0.14545694   0.10588276   0.00000000
 -0.14272457   0.10690270   0.00000000
 -0.14001781   0.10794374   0.00000000
 -0.13733669   0.10900588   0.00000000
 -0.13468119   0.11008912   0.00000000
 -0.13205131   0.11119345   0.00000000
 -0.12944706   0.11231889   0.00000000
 -0.12686843   0.11346541   0.00000000
 -0.12431543   0.11463304   0.00000000
 -0.12178806   0.11582176   0.00000000
 -0.11928631   0.11703158   0.00000000
 -0.11681018   0.11826250   0.00000000
 -0.11435968   0.11951451   0.00000000
 -0.11193481   0.12078762   0.00000000
 -0.10953556   0.12208183   0.00000000
 -0.10716194   0.12339713   0.00000000
 -0.10481394   0.12473353   0.00000000
 -0.10249157   0.12609103   0.00000000
 -0.10019482   0.12746963   0.00000000
 -0.09792370   0.12886932   0.00000000
 -0.09567820   0.13029011   0.00000000
 -0.09345833   0.13173199   0.00000000
 -0.09126408   0.13319498   0.00000000
 -0.08909546   0.13467906   0.00000000
 -0.08695247   0.13618423   0.00000000
 -0.08483510   0.13771051   0.00000000
 -0.08274335   0.13925788   0.00000000
 -0.08067723   0.14082635   0.00000000
 -0.07863674   0.14241591   0.00000000
 -0.07662187   0.14402658   0.00000000
 -0.07463262   0.14565834   0.00000000
 -0.07266900   0.14731119   0.00000000
 -0.07073101   0.14898515   0.00000000
 -0.06881864   0.15068020   0.00000000
 -0.06693190   0.15239635   0.00000000
 -0.06507078   0.15413359   0.00000000
 -0.06323529   0.15589193   0.00000000
 -0.06142542   0.15767137   0.00000000
 -0.05964118   0.15947191   0.00000000
 -0.05788256   0.16129354   0.00000000
 -0.05614957   0.16313627   0.00000000
 -0.05444220   0.16500010   0.00000000
 -0.05276046   0.16688502   0.00000000
 -0.05110435   0.16879104   0.00000000
 -0.04947386   0.17071816   0.00000000
 -0.04786899   0.17266637   0.00000000
 -0.04628975   0.17463569   0.00000000
 -0.04473614   0.17662610   0.00000000
 -0.04320815   0.17863760   0.00000000
 -0.04170579   0.18067020   0.00000000
 -0.04022905   0.18272391   0.00000000
 -0.03877793   0.18479870   0.00000000
 -0.03735245   0.18689460   0.00000000
 -0.03595258   0.18901159   0.00000000
 -0.03457835   0.19114968   0.00000000
 -0.03322973   0.19330886   0.00000000
 -0.03190675   0.19548914   0.00000000
 -0.03060939   0.19769052   0.00000000
 -0.02933765   0.19991300   0.00000000
 -0.02809154   0.20215657   0.00000000
 -0.02687105   0.20442124   0.00000000
 -0.02567619   0.20670701   0.00000000
 -0.02450696   0.20901388   0.00000000
 -0.02336335   0.21134184   0.00000000
 -0.02224536   0.21369090   0.00000000
 -0.02115300   0.21606105   0.00000000
 -0.02008627   0.21845230   0.00000000
 -0.01904516   0.22086465   0.00000000
 -0.01802968   0.22329810   0.00000000
 -0.01703982   0.22575264   0.00000000
 -0.01607558   0.22822828   0.00000000
 -0.01513698   0.23072502   0.00000000
 -0.01422399   0.23324286   0.00000000
 -0.01333664   0.23578179   0.00000000
 -0.01247491   0.23834182   0.00000000
 -0.01163880   0.24092294   0.00000000
 -0.01082832   0.24352517   0.00000000
 -0.01004346   0.24614849   0.00000000
 -0.00928423   0.24879290   0.00000000
 -0.00855063   0.25145842   0.00000000
 -0.00784265   0.25414503   0.00000000
 -0.00716029   0.25685274   0.00000000
 -0.00650356   0.25958154   0.00000000
 -0.00587246   0.26233144   0.00000000
 -0.00526698   0.26510244   0.00000000
 -0.00468712   0.26789454   0.00000000
 -0.00413289   0.27070773   0.00000000
 -0.00360429   0.27354202   0.00000000
 -0.00310131   0.27639741   0.00000000
 -0.00262396   0.27927389   0.00000000
 -0.00217223   0.28217147   0.00000000
 -0.00174613   0.28509015   0.00000000
 -0.00134565   0.28802993   0.00000000
 -0.00097080   0.29099080   0.00000000
 -0.00062158   0.29397277   0.00000000
 -0.00029798   0.29697584   0.00000000
  0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/280-4DV/spectra_280_optimized_2CV.txt <==
x y
50	0.945100687040759
57.9831932773109	0.933016716088686
65.9663865546219	0.918525578608425
73.9495798319328	0.900992711361370
81.9327731092437	0.879757077478544
89.9159663865546	0.854162698008053
97.8991596638656	0.823624705408702
105.882352941176	0.787723209648922
113.865546218487	0.746310075039640
121.848739495798	0.699603191449562
129.831932773109	0.648236669649270
137.815126050420	0.593241032227420
145.798319327731	0.535947243334096
153.781512605042	0.477835002496104
161.764705882353	0.420365141672834
169.747899159664	0.364837681483750
177.731092436975	0.312302037556754
185.714285714286	0.263524453325479
193.697478991597	0.219001039754226
201.680672268908	0.178997766333971
209.663865546219	0.143599933703277
217.647058823529	0.112758883645173
225.630252100840	0.0863293131839975
233.613445378151	0.0640946231620661
241.596638655462	0.0457797390235031
249.579831932773	0.0310510535842694
257.563025210084	0.0195024499809393
265.546218487395	0.0106274763672943
273.529411764706	0.00378828716760467
280	0.000811165474974036
281.512605042017	0.00180124522920787
289.495798319328	0.00693293173026428
297.478991596639	0.0123277525161833
305.462184873950	0.0184306485134651
313.445378151261	0.0254274862543951
321.428571428571	0.0333168046100210
329.411764705882	0.0419930128717435
337.394957983193	0.0513041371118116
345.378151260504	0.0610845775735985
353.361344537815	0.0711717104583578
361.344537815126	0.0814133196759471
369.327731092437	0.0916700332865940
377.310924369748	0.101815136158098
385.294117647059	0.111733157803443
393.277310924370	0.121318107320950
401.260504201681	0.130471906633545
409.243697478992	0.139103344961923
417.226890756303	0.147127697526803
425.210084033613	0.154467007445179
433.193277310924	0.161050921129972
441.176470588235	0.166817895087441
449.159663865546	0.171716555405243
457.142857142857	0.175706987673457
465.126050420168	0.178761760299620
473.109243697479	0.180866532303931
481.092436974790	0.182020160155319
489.075630252101	0.182234288547342
497.058823529412	0.181532478733009
505.042016806723	0.179948988279664
513.025210084034	0.177527363293014
521.008403361345	0.174319036147688
528.991596638655	0.170382138289397
536.974789915966	0.165780739927022
544.957983193277	0.160584718530189
550	0.157030850974682
552.941176470588	0.154870437952064
560.924369747899	0.148722389333662
568.907563025210	0.142235897118670
576.890756302521	0.135520909842391
584.873949579832	0.128706736598774
592.857142857143	0.121947285510794
600.840336134454	0.115425803244270
608.823529411765	0.109357193003829
616.806722689076	0.103984730305944
624.789915966387	0.0995669224704924
632.773109243698	0.0963508466842330
640.756302521008	0.0945327207196016
648.739495798319	0.0942150875067044
656.722689075630	0.0953776344260136
664.705882352941	0.0978763101886696
672.689075630252	0.101471266547736
680.672268907563	0.105869592323990
688.655462184874	0.110765685732262
696.638655462185	0.115869391798856
704.621848739496	0.120920779579164
712.605042016807	0.125695116368055
720.588235294118	0.130002365937061
728.571428571429	0.133684525898982
736.554621848740	0.136612827582710
744.537815126050	0.138685793854064
752.521008403361	0.139828434308533
760.504201680672	0.139992373231508
768.487394957983	0.139156393387605
776.470588235294	0.137326723497374
780	0.136208692075438
784.453781512605	0.134536408858909
792.436974789916	0.130843284390456
800.420168067227	0.126326382624232
808.403361344538	0.121080977277346
816.386554621849	0.115212782769399
824.369747899160	0.108832012062718
832.352941176471	0.102047999134823
840.336134453782	0.0949649390370524
848.319327731093	0.0876790537645701
856.302521008403	0.0802772358859080
864.285714285714	0.0728370202141710
872.268907563025	0.0654276260994513
880.252100840336	0.0581118153447793
888.235294117647	0.0509484327356342
896.218487394958	0.0439957712032159
904.201680672269	0.0373164473186864
912.184873949580	0.0309856145692901
920.168067226891	0.0251069239050836
928.151260504202	0.0198463685206992
936.134453781513	0.0155022265049862
944.117647058824	0.0125990722858791
952.100840336134	0.0117458010189316
960.084033613445	0.0129213301446546
968.067226890756	0.0153340839119455
976.050420168067	0.0182374906393849
984.033613445378	0.0212230434032477
992.016806722689	0.0240968451028463
1000	0.0267678902992051

==> Sections/Shape-optimization-examples/Horn/Figures/400-4DV/400-FEM-shape.txt <==
1	0.3
0.999526316	0.299210072
0.999052632	0.298421399
0.998578947	0.297633981
0.998105263	0.296847819
0.997631579	0.296062912
0.997157895	0.295279261
0.996684211	0.294496865
0.996210526	0.293715724
0.995736842	0.292935839
0.995263158	0.292157209
0.994789474	0.291379834
0.994315789	0.290603715
0.993842105	0.289828852
0.993368421	0.289055243
0.992894737	0.28828289
0.992421053	0.287511793
0.991947368	0.286741951
0.991473684	0.285973364
0.991	0.285206032
0.990526316	0.284439956
0.990052632	0.283675136
0.989578947	0.282911571
0.989105263	0.282149261
0.988631579	0.281388206
0.988157895	0.280628407
0.987684211	0.279869863
0.987210526	0.279112575
0.986736842	0.278356542
0.986263158	0.277601765
0.985789474	0.276848243
0.985315789	0.276095976
0.984842105	0.275344965
0.984368421	0.274595209
0.983894737	0.273846708
0.983421053	0.273099463
0.982947368	0.272353473
0.982473684	0.271608738
0.982	0.270865259
0.981526316	0.270123036
0.981052632	0.269382068
0.980578947	0.268642355
0.980105263	0.267903897
0.979631579	0.267166695
0.979157895	0.266430748
0.978684211	0.265696057
0.978210526	0.264962621
0.977736842	0.26423044
0.977263158	0.263499515
0.976789474	0.262769845
0.976315789	0.262041431
0.975842105	0.261314272
0.975368421	0.260588368
0.974894737	0.259863729
0.974421053	0.259140603
0.973947368	0.2584191
0.973473684	0.257699222
0.973	0.256980967
0.972526316	0.256264337
0.972052632	0.255549331
0.971578947	0.254835949
0.971105263	0.254124191
0.970631579	0.253414057
0.970157895	0.252705547
0.969684211	0.251998661
0.969210526	0.251293399
0.968736842	0.250589761
0.968263158	0.249887748
0.967789474	0.249187358
0.967315789	0.248488593
0.966842105	0.247791451
0.966368421	0.247095934
0.965894737	0.24640204
0.965421053	0.245709771
0.964947368	0.245019126
0.964473684	0.244330105
0.964	0.243642708
0.963526316	0.242956935
0.963052632	0.242272786
0.962578947	0.241590261
0.962105263	0.240909361
0.961631579	0.240230084
0.961157895	0.239552432
0.960684211	0.238876403
0.960210526	0.238201999
0.959736842	0.237529218
0.959263158	0.236858062
0.958789474	0.23618853
0.958315789	0.235520622
0.957842105	0.234854338
0.957368421	0.234189678
0.956894737	0.233526642
0.956421053	0.23286523
0.955947368	0.232205442
0.955473684	0.231547278
0.955	0.230890739
0.954526316	0.230235823
0.954052632	0.229582532
0.953578947	0.228930864
0.953105263	0.228280821
0.952631579	0.227632402
0.952157895	0.226985606
0.951684211	0.226340435
0.951210526	0.225696888
0.950736842	0.225054965
0.950263158	0.224414666
0.949789474	0.223775985
0.949315789	0.223138878
0.948842105	0.222503335
0.948368421	0.221869357
0.947894737	0.221236943
0.947421053	0.220606093
0.946947368	0.219976807
0.946473684	0.219349086
0.946	0.218722929
0.945526316	0.218098336
0.945052632	0.217475308
0.944578947	0.216853844
0.944105263	0.216233945
0.943631579	0.215615609
0.943157895	0.214998838
0.942684211	0.214383632
0.942210526	0.213769989
0.941736842	0.213157911
0.941263158	0.212547398
0.940789474	0.211938448
0.940315789	0.211331063
0.939842105	0.210725243
0.939368421	0.210120986
0.938894737	0.209518294
0.938421053	0.208917166
0.937947368	0.208317603
0.937473684	0.207719604
0.937	0.207123169
0.936526316	0.206528299
0.936052632	0.205934993
0.935578947	0.205343251
0.935105263	0.204753074
0.934631579	0.20416446
0.934157895	0.203577412
0.933684211	0.202991927
0.933210526	0.202408007
0.932736842	0.201825651
0.932263158	0.20124486
0.931789474	0.200665633
0.931315789	0.20008797
0.930842105	0.199511871
0.930368421	0.198937337
0.929894737	0.198364367
0.929421053	0.197792962
0.928947368	0.197223121
0.928473684	0.196654844
0.928	0.196088131
0.927526316	0.195522983
0.927052632	0.194959399
0.926578947	0.194397379
0.926105263	0.193836924
0.925631579	0.193278033
0.925157895	0.192720707
0.924684211	0.192164931
0.924210526	0.191610664
0.923736842	0.1910579
0.923263158	0.190506642
0.922789474	0.189956888
0.922315789	0.189408639
0.921842105	0.188861894
0.921368421	0.188316654
0.920894737	0.187772918
0.920421053	0.187230687
0.919947368	0.186689961
0.919473684	0.186150739
0.919	0.185613022
0.918526316	0.185076809
0.918052632	0.184542101
0.917578947	0.184008897
0.917105263	0.183477198
0.916631579	0.182947004
0.916157895	0.182418314
0.915684211	0.181891129
0.915210526	0.181365448
0.914736842	0.180841272
0.914263158	0.180318601
0.913789474	0.179797434
0.913315789	0.179277772
0.912842105	0.178759614
0.912368421	0.178242961
0.911894737	0.177727812
0.911421053	0.177214168
0.910947368	0.176702029
0.910473684	0.176191394
0.91	0.175682263
0.909526316	0.175174638
0.909052632	0.174668517
0.908578947	0.1741639
0.908105263	0.173660788
0.907631579	0.173159181
0.907157895	0.172659078
0.906684211	0.17216048
0.906210526	0.171663386
0.905736842	0.171167797
0.905263158	0.170673713
0.904789474	0.170181133
0.904315789	0.169690057
0.903842105	0.169200487
0.903368421	0.168712421
0.902894737	0.168225859
0.902421053	0.167740802
0.901947368	0.16725725
0.901473684	0.166775202
0.901	0.166294659
0.900526316	0.16581562
0.900052632	0.165338086
0.899578947	0.164862033
0.899105263	0.164387425
0.898631579	0.163914262
0.898157895	0.163442543
0.897684211	0.16297227
0.897210526	0.162503441
0.896736842	0.162036058
0.896263158	0.161570119
0.895789474	0.161105625
0.895315789	0.160642575
0.894842105	0.160180971
0.894368421	0.159720811
0.893894737	0.159262097
0.893421053	0.158804827
0.892947368	0.158349002
0.892473684	0.157894621
0.892	0.157441686
0.891526316	0.156990195
0.891052632	0.15654015
0.890578947	0.156091549
0.890105263	0.155644393
0.889631579	0.155198681
0.889157895	0.154754415
0.888684211	0.154311593
0.888210526	0.153870216
0.887736842	0.153430285
0.887263158	0.152991797
0.886789474	0.152554755
0.886315789	0.152119158
0.885842105	0.151685005
0.885368421	0.151252297
0.884894737	0.150821035
0.884421053	0.150391216
0.883947368	0.149962843
0.883473684	0.149535915
0.883	0.149110431
0.882526316	0.148686392
0.882052632	0.148263798
0.881578947	0.147842649
0.881105263	0.147422945
0.880631579	0.147004686
0.880157895	0.146587871
0.879684211	0.146172501
0.879210526	0.145758576
0.878736842	0.145346096
0.878263158	0.144935061
0.877789474	0.144525471
0.877315789	0.144117325
0.876842105	0.143710624
0.876368421	0.143305368
0.875894737	0.142901557
0.875421053	0.142499191
0.874947368	0.142098269
0.874473684	0.141698756
0.874	0.141300628
0.873526316	0.140903885
0.873052632	0.140508527
0.872578947	0.140114555
0.872105263	0.139721967
0.871631579	0.139330764
0.871157895	0.138940947
0.870684211	0.138552514
0.870210526	0.138165467
0.869736842	0.137779805
0.869263158	0.137395528
0.868789474	0.137012636
0.868315789	0.136631129
0.867842105	0.136251007
0.867368421	0.13587227
0.866894737	0.135494918
0.866421053	0.135118952
0.865947368	0.13474437
0.865473684	0.134371174
0.865	0.133999362
0.864526316	0.133628936
0.864052632	0.133259895
0.863578947	0.132892239
0.863105263	0.132525968
0.862631579	0.132161082
0.862157895	0.131797581
0.861684211	0.131435465
0.861210526	0.131074734
0.860736842	0.130715389
0.860263158	0.130357428
0.859789474	0.130000853
0.859315789	0.129645663
0.858842105	0.129291857
0.858368421	0.128939437
0.857894737	0.128588402
0.857421053	0.128238752
0.856947368	0.127890487
0.856473684	0.127543607
0.856	0.127198113
0.855526316	0.126854003
0.855052632	0.126511279
0.854578947	0.126169939
0.854105263	0.125829985
0.853631579	0.125491415
0.853157895	0.125154231
0.852684211	0.124818432
0.852210526	0.124484018
0.851736842	0.124150989
0.851263158	0.123819345
0.850789474	0.123489087
0.850315789	0.123160213
0.849842105	0.122832721
0.849368421	0.122506568
0.848894737	0.12218174
0.848421053	0.121858237
0.847947368	0.12153606
0.847473684	0.121215208
0.847	0.120895681
0.846526316	0.12057748
0.846052632	0.120260604
0.845578947	0.119945054
0.845105263	0.119630828
0.844631579	0.119317929
0.844157895	0.119006354
0.843684211	0.118696105
0.843210526	0.118387181
0.842736842	0.118079582
0.842263158	0.117773309
0.841789474	0.117468361
0.841315789	0.117164739
0.840842105	0.116862442
0.840368421	0.11656147
0.839894737	0.116261823
0.839421053	0.115963502
0.838947368	0.115666507
0.838473684	0.115370836
0.838	0.115076491
0.837526316	0.114783471
0.837052632	0.114491777
0.836578947	0.114201408
0.836105263	0.113912364
0.835631579	0.113624646
0.835157895	0.113338252
0.834684211	0.113053185
0.834210526	0.112769442
0.833736842	0.112487025
0.833263158	0.112205934
0.832789474	0.111926167
0.832315789	0.111647726
0.831842105	0.111370611
0.831368421	0.11109482
0.830894737	0.110820355
0.830421053	0.110547216
0.829947368	0.110275401
0.829473684	0.110004912
0.829	0.109735749
0.828526316	0.10946791
0.828052632	0.109201397
0.827578947	0.10893621
0.827105263	0.108672347
0.826631579	0.108409811
0.826157895	0.108148599
0.825684211	0.107888713
0.825210526	0.107630152
0.824736842	0.107372907
0.824263158	0.107116934
0.823789474	0.106862226
0.823315789	0.106608784
0.822842105	0.106356607
0.822368421	0.106105696
0.821894737	0.105856051
0.821421053	0.105607671
0.820947368	0.105360557
0.820473684	0.105114709
0.82	0.104870126
0.819526316	0.104626808
0.819052632	0.104384757
0.818578947	0.104143971
0.818105263	0.10390445
0.817631579	0.103666195
0.817157895	0.103429206
0.816684211	0.103193482
0.816210526	0.102959024
0.815736842	0.102725831
0.815263158	0.102493904
0.814789474	0.102263243
0.814315789	0.102033847
0.813842105	0.101805717
0.813368421	0.101578852
0.812894737	0.101353253
0.812421053	0.10112892
0.811947368	0.100905852
0.811473684	0.100684049
0.811	0.100463513
0.810526316	0.100244242
0.810052632	0.100026236
0.809578947	0.099809496
0.809105263	0.099594022
0.808631579	0.099379813
0.808157895	0.09916687
0.807684211	0.098955193
0.807210526	0.098744781
0.806736842	0.098535635
0.806263158	0.098327754
0.805789474	0.098121139
0.805315789	0.097915789
0.804842105	0.097711705
0.804368421	0.097508887
0.803894737	0.097307334
0.803421053	0.097107047
0.802947368	0.096908026
0.802473684	0.09671027
0.802	0.096513779
0.801526316	0.096318555
0.801052632	0.096124595
0.800578947	0.095931902
0.800105263	0.095740474
0.799631579	0.095550293
0.799157895	0.09536132
0.798684211	0.095173553
0.798210526	0.094986992
0.797736842	0.094801636
0.797263158	0.094617486
0.796789474	0.094434542
0.796315789	0.094252804
0.795842105	0.094072272
0.795368421	0.093892946
0.794894737	0.093714825
0.794421053	0.093537911
0.793947368	0.093362202
0.793473684	0.093187699
0.793	0.093014402
0.792526316	0.092842311
0.792052632	0.092671425
0.791578947	0.092501746
0.791105263	0.092333272
0.790631579	0.092166004
0.790157895	0.091999942
0.789684211	0.091835086
0.789210526	0.091671436
0.788736842	0.091508991
0.788263158	0.091347752
0.787789474	0.09118772
0.787315789	0.091028893
0.786842105	0.090871272
0.786368421	0.090714856
0.785894737	0.090559647
0.785421053	0.090405644
0.784947368	0.090252846
0.784473684	0.090101254
0.784	0.089950868
0.783526316	0.089801688
0.783052632	0.089653714
0.782578947	0.089506945
0.782105263	0.089361383
0.781631579	0.089217026
0.781157895	0.089073875
0.780684211	0.08893193
0.780210526	0.088791191
0.779736842	0.088651657
0.779263158	0.08851333
0.778789474	0.088376208
0.778315789	0.088240292
0.777842105	0.088105582
0.777368421	0.087972078
0.776894737	0.08783978
0.776421053	0.087708688
0.775947368	0.087578801
0.775473684	0.08745012
0.775	0.087322645
0.774526316	0.087196267
0.774052632	0.087070874
0.773578947	0.086946467
0.773105263	0.086823047
0.772631579	0.086700613
0.772157895	0.086579165
0.771684211	0.086458703
0.771210526	0.086339227
0.770736842	0.086220737
0.770263158	0.086103234
0.769789474	0.085986716
0.769315789	0.085871185
0.768842105	0.08575664
0.768368421	0.085643082
0.767894737	0.085530509
0.767421053	0.085418922
0.766947368	0.085308322
0.766473684	0.085198708
0.766	0.08509008
0.765526316	0.084982438
0.765052632	0.084875782
0.764578947	0.084770113
0.764105263	0.084665429
0.763631579	0.084561732
0.763157895	0.084459021
0.762684211	0.084357296
0.762210526	0.084256557
0.761736842	0.084156804
0.761263158	0.084058038
0.760789474	0.083960258
0.760315789	0.083863463
0.759842105	0.083767655
0.759368421	0.083672834
0.758894737	0.083578998
0.758421053	0.083486148
0.757947368	0.083394285
0.757473684	0.083303408
0.757	0.083213517
0.756526316	0.083124612
0.756052632	0.083036693
0.755578947	0.08294976
0.755105263	0.082863814
0.754631579	0.082778854
0.754157895	0.08269488
0.753684211	0.082611892
0.753210526	0.08252989
0.752736842	0.082448874
0.752263158	0.082368845
0.751789474	0.082289801
0.751315789	0.082211744
0.750842105	0.082134673
0.750368421	0.082058588
0.749894737	0.081983465
0.749421053	0.08190865
0.748947368	0.081833846
0.748473684	0.081759055
0.748	0.081684276
0.747526316	0.081609509
0.747052632	0.081534755
0.746578947	0.081460013
0.746105263	0.081385284
0.745631579	0.081310566
0.745157895	0.081235861
0.744684211	0.081161169
0.744210526	0.081086489
0.743736842	0.081011821
0.743263158	0.080937165
0.742789474	0.080862522
0.742315789	0.080787891
0.741842105	0.080713272
0.741368421	0.080638666
0.740894737	0.080564072
0.740421053	0.08048949
0.739947368	0.080414921
0.739473684	0.080340364
0.739	0.080265819
0.738526316	0.080191287
0.738052632	0.080116767
0.737578947	0.080042259
0.737105263	0.079967764
0.736631579	0.079893281
0.736157895	0.07981881
0.735684211	0.079744352
0.735210526	0.079669906
0.734736842	0.079595472
0.734263158	0.079521051
0.733789474	0.079446642
0.733315789	0.079372245
0.732842105	0.079297861
0.732368421	0.079223489
0.731894737	0.079149129
0.731421053	0.079074782
0.730947368	0.079000447
0.730473684	0.078926124
0.73	0.078851813
0.729526316	0.078777515
0.729052632	0.07870323
0.728578947	0.078628956
0.728105263	0.078554695
0.727631579	0.078480446
0.727157895	0.07840621
0.726684211	0.078331986
0.726210526	0.078257774
0.725736842	0.078183574
0.725263158	0.078109387
0.724789474	0.078035202
0.724315789	0.077960942
0.723842105	0.077886592
0.723368421	0.07781215
0.722894737	0.077737617
0.722421053	0.077662994
0.721947368	0.07758828
0.721473684	0.077513475
0.721	0.077438579
0.720526316	0.077363592
0.720052632	0.077288514
0.719578947	0.077213346
0.719105263	0.077138087
0.718631579	0.077062736
0.718157895	0.076987295
0.717684211	0.076911763
0.717210526	0.076836141
0.716736842	0.076760427
0.716263158	0.076684622
0.715789474	0.076608727
0.715315789	0.076532741
0.714842105	0.076456664
0.714368421	0.076380496
0.713894737	0.076304237
0.713421053	0.076227887
0.712947368	0.076151447
0.712473684	0.076074916
0.712	0.075998293
0.711526316	0.07592158
0.711052632	0.075844776
0.710578947	0.075767882
0.710105263	0.075690896
0.709631579	0.075613819
0.709157895	0.075536652
0.708684211	0.075459394
0.708210526	0.075382045
0.707736842	0.075304605
0.707263158	0.075227074
0.706789474	0.075149452
0.706315789	0.07507174
0.705842105	0.074993937
0.705368421	0.074916042
0.704894737	0.074838057
0.704421053	0.074759981
0.703947368	0.074681815
0.703473684	0.074603557
0.703	0.074525208
0.702526316	0.074446769
0.702052632	0.074368239
0.701578947	0.074289618
0.701105263	0.074210906
0.700631579	0.074132103
0.700157895	0.074053209
0.699684211	0.073974239
0.699210526	0.073895235
0.698736842	0.073816203
0.698263158	0.073737142
0.697789474	0.073658051
0.697315789	0.073578932
0.696842105	0.073499784
0.696368421	0.073420606
0.695894737	0.0733414
0.695421053	0.073262164
0.694947368	0.0731829
0.694473684	0.073103606
0.694	0.073024284
0.693526316	0.072944932
0.693052632	0.072865551
0.692578947	0.072786142
0.692105263	0.072706703
0.691631579	0.072627235
0.691157895	0.072547738
0.690684211	0.072468213
0.690210526	0.072388658
0.689736842	0.072309074
0.689263158	0.072229461
0.688789474	0.072149819
0.688315789	0.072070148
0.687842105	0.071990448
0.687368421	0.071910719
0.686894737	0.071830961
0.686421053	0.071751174
0.685947368	0.071671358
0.685473684	0.071591512
0.685	0.071511638
0.684526316	0.071431735
0.684052632	0.071351803
0.683578947	0.071271841
0.683105263	0.071191851
0.682631579	0.071111832
0.682157895	0.071031783
0.681684211	0.070951706
0.681210526	0.070871599
0.680736842	0.070791464
0.680263158	0.070711299
0.679789474	0.070631106
0.679315789	0.070550883
0.678842105	0.070470631
0.678368421	0.070390351
0.677894737	0.070310041
0.677421053	0.070229702
0.676947368	0.070149335
0.676473684	0.070068938
0.676	0.069988512
0.675526316	0.069908057
0.675052632	0.069827573
0.674578947	0.069747085
0.674105263	0.069666629
0.673631579	0.069586205
0.673157895	0.069505815
0.672684211	0.069425457
0.672210526	0.069345132
0.671736842	0.06926484
0.671263158	0.069184581
0.670789474	0.069104354
0.670315789	0.06902416
0.669842105	0.068944
0.669368421	0.068863871
0.668894737	0.068783776
0.668421053	0.068703713
0.667947368	0.068623684
0.667473684	0.068543687
0.667	0.068463722
0.666526316	0.068383791
0.666052632	0.068303892
0.665578947	0.068224027
0.665105263	0.068144194
0.664631579	0.068064393
0.664157895	0.067984626
0.663684211	0.067904891
0.663210526	0.067825189
0.662736842	0.06774552
0.662263158	0.067665884
0.661789474	0.067586281
0.661315789	0.06750671
0.660842105	0.067427172
0.660368421	0.067347667
0.659894737	0.067268194
0.659421053	0.067188755
0.658947368	0.067109348
0.658473684	0.067029974
0.658	0.066950633
0.657526316	0.066871325
0.657052632	0.066792049
0.656578947	0.066712806
0.656105263	0.066633597
0.655631579	0.066554419
0.655157895	0.066475275
0.654684211	0.066396163
0.654210526	0.066317085
0.653736842	0.066238039
0.653263158	0.066159025
0.652789474	0.066080045
0.652315789	0.066001097
0.651842105	0.065922182
0.651368421	0.0658433
0.650894737	0.065764451
0.650421053	0.065685635
0.649947368	0.065606851
0.649473684	0.065528138
0.649	0.06544952
0.648526316	0.065370996
0.648052632	0.065292567
0.647578947	0.065214232
0.647105263	0.065135992
0.646631579	0.065057847
0.646157895	0.064979796
0.645684211	0.06490184
0.645210526	0.064823978
0.644736842	0.064746211
0.644263158	0.064668539
0.643789474	0.064590961
0.643315789	0.064513478
0.642842105	0.06443609
0.642368421	0.064358796
0.641894737	0.064281597
0.641421053	0.064204492
0.640947368	0.064127482
0.640473684	0.064050567
0.64	0.063973746
0.639526316	0.06389702
0.639052632	0.063820388
0.638578947	0.063743851
0.638105263	0.063667409
0.637631579	0.063591061
0.637157895	0.063514808
0.636684211	0.06343865
0.636210526	0.063362586
0.635736842	0.063286617
0.635263158	0.063210742
0.634789474	0.063134962
0.634315789	0.063059277
0.633842105	0.062983686
0.633368421	0.06290819
0.632894737	0.062832789
0.632421053	0.062757482
0.631947368	0.06268227
0.631473684	0.062607152
0.631	0.062532129
0.630526316	0.0624572
0.630052632	0.062382367
0.629578947	0.062307628
0.629105263	0.062232983
0.628631579	0.062158433
0.628157895	0.062083978
0.627684211	0.062009617
0.627210526	0.061935351
0.626736842	0.061861179
0.626263158	0.061787103
0.625789474	0.06171312
0.625315789	0.061639233
0.624842105	0.061565443
0.624368421	0.061491796
0.623894737	0.061418306
0.623421053	0.061344972
0.622947368	0.061271794
0.622473684	0.061198773
0.622	0.061125909
0.621526316	0.0610532
0.621052632	0.060980649
0.620578947	0.060908253
0.620105263	0.060836015
0.619631579	0.060763932
0.619157895	0.060692006
0.618684211	0.060620237
0.618210526	0.060548623
0.617736842	0.060477167
0.617263158	0.060405867
0.616789474	0.060334723
0.616315789	0.060263735
0.615842105	0.060192905
0.615368421	0.06012223
0.614894737	0.060051712
0.614421053	0.05998135
0.613947368	0.059911145
0.613473684	0.059841097
0.613	0.059771204
0.612526316	0.059701469
0.612052632	0.059631889
0.611578947	0.059562466
0.611105263	0.0594932
0.610631579	0.05942409
0.610157895	0.059355136
0.609684211	0.059286339
0.609210526	0.059217698
0.608736842	0.059149214
0.608263158	0.059080886
0.607789474	0.059012715
0.607315789	0.0589447
0.606842105	0.058876841
0.606368421	0.058809139
0.605894737	0.058741594
0.605421053	0.058674205
0.604947368	0.058606972
0.604473684	0.058539896
0.604	0.058472976
0.603526316	0.058406212
0.603052632	0.058339605
0.602578947	0.058273155
0.602105263	0.058206861
0.601631579	0.058140723
0.601157895	0.058074742
0.600684211	0.058008917
0.600210526	0.057943249
0.599736842	0.057877747
0.599263158	0.057812457
0.598789474	0.057747385
0.598315789	0.057682531
0.597842105	0.057617896
0.597368421	0.057553479
0.596894737	0.05748928
0.596421053	0.057425299
0.595947368	0.057361537
0.595473684	0.057297993
0.595	0.057234667
0.594526316	0.05717156
0.594052632	0.05710867
0.593578947	0.057045999
0.593105263	0.056983547
0.592631579	0.056921312
0.592157895	0.056859296
0.591684211	0.056797498
0.591210526	0.056735919
0.590736842	0.056674557
0.590263158	0.056613414
0.589789474	0.056552489
0.589315789	0.056491783
0.588842105	0.056431295
0.588368421	0.056371025
0.587894737	0.056310973
0.587421053	0.056251139
0.586947368	0.056191524
0.586473684	0.056132127
0.586	0.056072949
0.585526316	0.056013988
0.585052632	0.055955246
0.584578947	0.055896722
0.584105263	0.055838416
0.583631579	0.055780329
0.583157895	0.05572246
0.582684211	0.055664809
0.582210526	0.055607377
0.581736842	0.055550162
0.581263158	0.055493166
0.580789474	0.055436389
0.580315789	0.055379829
0.579842105	0.055323488
0.579368421	0.055267365
0.578894737	0.05521146
0.578421053	0.055155774
0.577947368	0.055100306
0.577473684	0.055045056
0.577	0.054990024
0.576526316	0.054935211
0.576052632	0.054880616
0.575578947	0.054826239
0.575105263	0.054772081
0.574631579	0.054718159
0.574157895	0.054664516
0.573684211	0.054611153
0.573210526	0.05455807
0.572736842	0.054505268
0.572263158	0.054452745
0.571789474	0.054400502
0.571315789	0.05434854
0.570842105	0.054296858
0.570368421	0.054245455
0.569894737	0.054194333
0.569421053	0.054143491
0.568947368	0.054092929
0.568473684	0.054042647
0.568	0.053992645
0.567526316	0.053942924
0.567052632	0.053893482
0.566578947	0.053844321
0.566105263	0.053795439
0.565631579	0.053746838
0.565157895	0.053698517
0.564684211	0.053650475
0.564210526	0.053602714
0.563736842	0.053555233
0.563263158	0.053508032
0.562789474	0.053461112
0.562315789	0.053414471
0.561842105	0.05336811
0.561368421	0.05332203
0.560894737	0.053276229
0.560421053	0.053230709
0.559947368	0.053185469
0.559473684	0.053140509
0.559	0.053095829
0.558526316	0.053051429
0.558052632	0.053007309
0.557578947	0.052963469
0.557105263	0.052919909
0.556631579	0.05287663
0.556157895	0.05283363
0.555684211	0.052790911
0.555210526	0.052748472
0.554736842	0.052706312
0.554263158	0.052664433
0.553789474	0.052622834
0.553315789	0.052581515
0.552842105	0.052540476
0.552368421	0.052499718
0.551894737	0.052459239
0.551421053	0.05241904
0.550947368	0.052379122
0.550473684	0.052339483
0.55	0.052300125
0.549526316	0.052261078
0.549052632	0.052222372
0.548578947	0.052184009
0.548105263	0.052145987
0.547631579	0.052108308
0.547157895	0.05207097
0.546684211	0.052033974
0.546210526	0.05199732
0.545736842	0.051961008
0.545263158	0.051925038
0.544789474	0.05188941
0.544315789	0.051854124
0.543842105	0.05181918
0.543368421	0.051784577
0.542894737	0.051750317
0.542421053	0.051716398
0.541947368	0.051682822
0.541473684	0.051649587
0.541	0.051616694
0.540526316	0.051584143
0.540052632	0.051551934
0.539578947	0.051520067
0.539105263	0.051488542
0.538631579	0.051457359
0.538157895	0.051426518
0.537684211	0.051396018
0.537210526	0.051365861
0.536736842	0.051336045
0.536263158	0.051306572
0.535789474	0.05127744
0.535315789	0.05124865
0.534842105	0.051220202
0.534368421	0.051192096
0.533894737	0.051164332
0.533421053	0.05113691
0.532947368	0.05110983
0.532473684	0.051083092
0.532	0.051056695
0.531526316	0.051030641
0.531052632	0.051004928
0.530578947	0.050979558
0.530105263	0.050954529
0.529631579	0.050929842
0.529157895	0.050905497
0.528684211	0.050881494
0.528210526	0.050857833
0.527736842	0.050834514
0.527263158	0.050811537
0.526789474	0.050788902
0.526315789	0.050766608
0.525842105	0.050744657
0.525368421	0.050723047
0.524894737	0.050701779
0.524421053	0.050680819
0.523947368	0.050660155
0.523473684	0.050639785
0.523	0.050619711
0.522526316	0.050599932
0.522052632	0.050580448
0.521578947	0.050561259
0.521105263	0.050542365
0.520631579	0.050523766
0.520157895	0.050505462
0.519684211	0.050487453
0.519210526	0.050469739
0.518736842	0.050452321
0.518263158	0.050435197
0.517789474	0.050418369
0.517315789	0.050401835
0.516842105	0.050385597
0.516368421	0.050369654
0.515894737	0.050354006
0.515421053	0.050338653
0.514947368	0.050323595
0.514473684	0.050308832
0.514	0.050294364
0.513526316	0.050280191
0.513052632	0.050266314
0.512578947	0.050252731
0.512105263	0.050239444
0.511631579	0.050226451
0.511157895	0.050213754
0.510684211	0.050201352
0.510210526	0.050189244
0.509736842	0.050177432
0.509263158	0.050165915
0.508789474	0.050154693
0.508315789	0.050143766
0.507842105	0.050133135
0.507368421	0.050122798
0.506894737	0.050112756
0.506421053	0.05010301
0.505947368	0.050093558
0.505473684	0.050084402
0.505	0.05007554
0.504526316	0.050066974
0.504052632	0.050058703
0.503578947	0.050050727
0.503105263	0.050043046
0.502631579	0.05003566
0.502157895	0.050028569
0.501684211	0.050021773
0.501210526	0.050015272
0.500736842	0.050009067
0.500263158	0.050003156
0.499789474	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/400-4DV/400-GIFT-CTP.txt <==
-0.500000000000000	0.0500000000000000	0
-0.250982352000000	0.0821405480000000	0
-0.0840129050000000	0.195147123000000	0
0	0.300000000000000	0

==> Sections/Shape-optimization-examples/Horn/Figures/400-4DV/400-IGABEM-cpt.txt <==
1	0.3
0.854657944	0.121652075
0.550000012	0.050000001
0.5	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/400-4DV/400-IGABEM-shape.txt <==
1	0.3
0.999423218	0.299292831
0.998846382	0.298586785
0.99826949	0.29788186
0.997692543	0.297178058
0.997115541	0.296475378
0.996538485	0.29577382
0.995961373	0.295073384
0.995384206	0.29437407
0.994806984	0.293675878
0.994229708	0.292978809
0.993652376	0.292282862
0.993074989	0.291588036
0.992497547	0.290894333
0.99192005	0.290201753
0.991342498	0.289510294
0.990764891	0.288819957
0.99018723	0.288130743
0.989609513	0.287442651
0.989031741	0.286755681
0.988453914	0.286069833
0.987876032	0.285385107
0.987298095	0.284701503
0.986720103	0.284019022
0.986142056	0.283337662
0.985563954	0.282657425
0.984985797	0.28197831
0.984407585	0.281300317
0.983829318	0.280623446
0.983250996	0.279947698
0.982672619	0.279273071
0.982094187	0.278599567
0.9815157	0.277927185
0.980937158	0.277255925
0.980358561	0.276585787
0.979779909	0.275916771
0.979201202	0.275248878
0.97862244	0.274582106
0.978043622	0.273916457
0.97746475	0.27325193
0.976885823	0.272588525
0.976306841	0.271926242
0.975727804	0.271265081
0.975148712	0.270605043
0.974569564	0.269946126
0.973990362	0.269288332
0.973411105	0.26863166
0.972831793	0.26797611
0.972252426	0.267321682
0.971673003	0.266668377
0.971093526	0.266016193
0.970513994	0.265365132
0.969934407	0.264715193
0.969354764	0.264066376
0.968775067	0.263418681
0.968195315	0.262772108
0.967615507	0.262126657
0.967035645	0.261482329
0.966455728	0.260839123
0.965875755	0.260197038
0.965295728	0.259556076
0.964715645	0.258916237
0.964135508	0.258277519
0.963555316	0.257639923
0.962975068	0.25700345
0.962394766	0.256368099
0.961814408	0.25573387
0.961233996	0.255100763
0.960653528	0.254468778
0.960073006	0.253837915
0.959492428	0.253208175
0.958911796	0.252579556
0.958331108	0.25195206
0.957750366	0.251325686
0.957169568	0.250700434
0.956588716	0.250076304
0.956007808	0.249453297
0.955426846	0.248831411
0.954845828	0.248210648
0.954264755	0.247591007
0.953683628	0.246972488
0.953102445	0.246355091
0.952521208	0.245738816
0.951939915	0.245123664
0.951358567	0.244509633
0.950777165	0.243896725
0.950195707	0.243284939
0.949614194	0.242674275
0.949032627	0.242064733
0.948451004	0.241456313
0.947869326	0.240849016
0.947287593	0.24024284
0.946705806	0.239637787
0.946123963	0.239033856
0.945542065	0.238431047
0.944960112	0.23782936
0.944378105	0.237228796
0.943796042	0.236629353
0.943213924	0.236031033
0.942631751	0.235433835
0.942049523	0.234837759
0.94146724	0.234242805
0.940884902	0.233648973
0.94030251	0.233056263
0.939720062	0.232464676
0.939137559	0.231874211
0.938555001	0.231284867
0.937972388	0.230696646
0.93738972	0.230109548
0.936806997	0.229523571
0.936224219	0.228938716
0.935641386	0.228354984
0.935058498	0.227772374
0.934475555	0.227190886
0.933892557	0.22661052
0.933309504	0.226031276
0.932726396	0.225453154
0.932143233	0.224876155
0.931560015	0.224300277
0.930976742	0.223725522
0.930393414	0.223151889
0.929810031	0.222579378
0.929226593	0.222007989
0.9286431	0.221437723
0.928059552	0.220868578
0.927475948	0.220300556
0.92689229	0.219733656
0.926308577	0.219167878
0.925724809	0.218603222
0.925140986	0.218039688
0.924557108	0.217477276
0.923973174	0.216915987
0.923389186	0.21635582
0.922805143	0.215796775
0.922221045	0.215238852
0.921636891	0.214682051
0.921052683	0.214126372
0.92046842	0.213571816
0.919884102	0.213018381
0.919299728	0.212466069
0.9187153	0.211914879
0.918130817	0.211364811
0.917546278	0.210815865
0.916961685	0.210268042
0.916377037	0.20972134
0.915792333	0.209175761
0.915207575	0.208631304
0.914622762	0.208087968
0.914037893	0.207545756
0.91345297	0.207004665
0.912867991	0.206464696
0.912282958	0.20592585
0.91169787	0.205388125
0.911112726	0.204851523
0.910527528	0.204316043
0.909942274	0.203781685
0.909356966	0.20324845
0.908771602	0.202716336
0.908186184	0.202185345
0.90760071	0.201655476
0.907015182	0.201126728
0.906429598	0.200599103
0.905843959	0.200072601
0.905258266	0.19954722
0.904672517	0.199022961
0.904086714	0.198499825
0.903500855	0.197977811
0.902914941	0.197456919
0.902328973	0.196937149
0.901742949	0.196418501
0.901156871	0.195900976
0.900570737	0.195384572
0.899984548	0.194869291
0.899398305	0.194355132
0.898812006	0.193842095
0.898225652	0.19333018
0.897639243	0.192819387
0.89705278	0.192309716
0.896466261	0.191801168
0.895879687	0.191293742
0.895293058	0.190787437
0.894706375	0.190282256
0.894119636	0.189778196
0.893532842	0.189275258
0.892945993	0.188773442
0.892359089	0.188272749
0.891772131	0.187773178
0.891185117	0.187274729
0.890598048	0.186777402
0.890010924	0.186281197
0.889423745	0.185786114
0.888836511	0.185292154
0.888249222	0.184799316
0.887661878	0.184307599
0.887074479	0.183817005
0.886487026	0.183327533
0.885899517	0.182839184
0.885311953	0.182351956
0.884724334	0.181865851
0.88413666	0.181380867
0.883548931	0.180897006
0.882961147	0.180414267
0.882373308	0.17993265
0.881785414	0.179452156
0.881197465	0.178972783
0.88060946	0.178494533
0.880021401	0.178017404
0.879433287	0.177541398
0.878845118	0.177066514
0.878256894	0.176592752
0.877668615	0.176120113
0.877080281	0.175648595
0.876491892	0.1751782
0.875903448	0.174708927
0.875314948	0.174240776
0.874726394	0.173773747
0.874137785	0.17330784
0.873549121	0.172843055
0.872960402	0.172379393
0.872371627	0.171916852
0.871782798	0.171455434
0.871193914	0.170995138
0.870604975	0.170535964
0.87001598	0.170077913
0.869426931	0.169620983
0.868837827	0.169165176
0.868248668	0.16871049
0.867659453	0.168256927
0.867070184	0.167804486
0.86648086	0.167353167
0.86589148	0.166902971
0.865302046	0.166453896
0.864712557	0.166005944
0.864123012	0.165559114
0.863533413	0.165113405
0.862943758	0.16466882
0.862354049	0.164225356
0.861764285	0.163783014
0.861174465	0.163341795
0.860584591	0.162901697
0.859994661	0.162462722
0.859404677	0.162024869
0.858814637	0.161588138
0.858224543	0.161152529
0.857634393	0.160718043
0.857044189	0.160284678
0.856453929	0.159852436
0.855863615	0.159421316
0.855273245	0.158991318
0.854682821	0.158562442
0.854092341	0.158134688
0.853501806	0.157708057
0.852911217	0.157282547
0.852320572	0.15685816
0.851729872	0.156434895
0.851139118	0.156012752
0.850548308	0.155591731
0.849957444	0.155171832
0.849366524	0.154753056
0.848775549	0.154335402
0.84818452	0.153918869
0.847593435	0.153503459
0.847002295	0.153089171
0.8464111	0.152676006
0.845819851	0.152263962
0.845228546	0.15185304
0.844637186	0.151443241
0.844045771	0.151034564
0.843454302	0.150627009
0.842862777	0.150220576
0.842271197	0.149815265
0.841679562	0.149411077
0.841087872	0.14900801
0.840496127	0.148606066
0.839904328	0.148205244
0.839312473	0.147805544
0.838720563	0.147406966
0.838128598	0.14700951
0.837536578	0.146613177
0.836944503	0.146217965
0.836352373	0.145823876
0.835760188	0.145430909
0.835167948	0.145039064
0.834575653	0.144648341
0.833983303	0.144258741
0.833390898	0.143870262
0.832798438	0.143482906
0.832205923	0.143096672
0.831613353	0.14271156
0.831020728	0.14232757
0.830428048	0.141944702
0.829835313	0.141562956
0.829242523	0.141182333
0.828649678	0.140802832
0.828056778	0.140424452
0.827463823	0.140047195
0.826870813	0.139671061
0.826277748	0.139296048
0.825684628	0.138922157
0.825091452	0.138549389
0.824498222	0.138177743
0.823904937	0.137807219
0.823311597	0.137437817
0.822718202	0.137069537
0.822124752	0.136702379
0.821531246	0.136336344
0.820937686	0.13597143
0.820344071	0.135607639
0.819750401	0.13524497
0.819156675	0.134883423
0.818562895	0.134522998
0.81796906	0.134163696
0.817375169	0.133805515
0.816781224	0.133448457
0.816187224	0.133092521
0.815593169	0.132737707
0.814999058	0.132384015
0.814404893	0.132031445
0.813810672	0.131679997
0.813216397	0.131329672
0.812622067	0.130980469
0.812027681	0.130632387
0.811433241	0.130285428
0.810838745	0.129939592
0.810244195	0.129594877
0.80964959	0.129251284
0.809054929	0.128908814
0.808460214	0.128567466
0.807865443	0.12822724
0.807270618	0.127888136
0.806675737	0.127550154
0.806080802	0.127213294
0.805485811	0.126877557
0.804890766	0.126542941
0.804295665	0.126209448
0.803700509	0.125877077
0.803105299	0.125545828
0.802510033	0.125215702
0.801914713	0.124886697
0.801319337	0.124558814
0.800723906	0.124232054
0.800128421	0.123906416
0.79953288	0.1235819
0.798937285	0.123258506
0.798341634	0.122936234
0.797745928	0.122615085
0.797150168	0.122295057
0.796554352	0.121976152
0.795958481	0.121658369
0.795362555	0.121341708
0.794766575	0.121026169
0.794170539	0.120711753
0.793574448	0.120398458
0.792978302	0.120086286
0.792382102	0.119775235
0.791785846	0.119465307
0.791189535	0.119156501
0.790593169	0.118848818
0.789996748	0.118542256
0.789400273	0.118236817
0.788803742	0.117932499
0.788207156	0.117629304
0.787610515	0.117327231
0.787013819	0.11702628
0.786417068	0.116726451
0.785820262	0.116427745
0.785223401	0.11613016
0.784626485	0.115833698
0.784029514	0.115538358
0.783432488	0.11524414
0.782835408	0.114951044
0.782238272	0.11465907
0.781641081	0.114368219
0.781043835	0.114078489
0.780446534	0.113789882
0.779849178	0.113502397
0.779251766	0.113216034
0.7786543	0.112930793
0.778056779	0.112646675
0.777459203	0.112363678
0.776861572	0.112081804
0.776263886	0.111801052
0.775666145	0.111521422
0.775068349	0.111242914
0.774470498	0.110965528
0.773872592	0.110689264
0.77327463	0.110414123
0.772676614	0.110140104
0.772078543	0.109867206
0.771480417	0.109595431
0.770882236	0.109324779
0.770284	0.109055248
0.769685708	0.108786839
0.769087362	0.108519553
0.768488961	0.108253389
0.767890505	0.107988346
0.767291993	0.107724427
0.766693427	0.107461629
0.766094806	0.107199953
0.765496129	0.106939399
0.764897398	0.106679968
0.764298612	0.106421659
0.76369977	0.106164472
0.763100874	0.105908407
0.762501923	0.105653464
0.761902916	0.105399643
0.761303855	0.105146945
0.760704739	0.104895369
0.760105567	0.104644914
0.759506341	0.104395582
0.758907059	0.104147373
0.758307723	0.103900285
0.757708331	0.103654319
0.757108885	0.103409476
0.756509383	0.103165755
0.755909827	0.102923155
0.755310215	0.102681678
0.754710549	0.102441324
0.754110827	0.102202091
0.753511051	0.10196398
0.752911219	0.101726992
0.752311333	0.101491126
0.751711391	0.101256382
0.751111395	0.10102276
0.750511343	0.10079026
0.749911236	0.100558882
0.749311075	0.100328627
0.748710858	0.100099493
0.748110587	0.099871482
0.74751026	0.099644593
0.746909878	0.099418826
0.746309442	0.099194181
0.74570895	0.098970659
0.745108403	0.098748258
0.744507802	0.09852698
0.743907145	0.098306824
0.743306433	0.09808779
0.742705666	0.097869878
0.742104845	0.097653088
0.741503968	0.097437421
0.740903036	0.097222875
0.740302049	0.097009452
0.739701007	0.096797151
0.739099911	0.096585972
0.738498759	0.096375915
0.737897552	0.09616698
0.73729629	0.095959168
0.736694973	0.095752477
0.736093601	0.095546909
0.735492175	0.095342463
0.734890693	0.095139139
0.734289156	0.094936937
0.733687564	0.094735858
0.733085917	0.0945359
0.732484215	0.094337065
0.731882458	0.094139352
0.731280646	0.093942761
0.730678779	0.093747292
0.730076857	0.093552945
0.72947488	0.093359721
0.728872848	0.093167618
0.728270761	0.092976638
0.727668619	0.09278678
0.727066422	0.092598044
0.72646417	0.09241043
0.725861863	0.092223938
0.725259501	0.092038569
0.724657084	0.091854321
0.724054612	0.091671196
0.723452084	0.091489193
0.722849502	0.091308312
0.722246865	0.091128553
0.721644173	0.090949916
0.721041426	0.090772402
0.720438624	0.09059601
0.719835767	0.090420739
0.719232854	0.090246591
0.718629887	0.090073565
0.718026865	0.089901662
0.717423788	0.08973088
0.716820655	0.089561221
0.716217468	0.089392683
0.715614226	0.089225268
0.715010929	0.089058975
0.714407576	0.088893804
0.713804169	0.088729755
0.713200707	0.088566829
0.712597189	0.088405024
0.711993617	0.088244342
0.71138999	0.088084782
0.710786307	0.087926344
0.71018257	0.087769028
0.709578778	0.087612835
0.70897493	0.087457763
0.708371028	0.087303814
0.70776707	0.087150986
0.707163058	0.086999281
0.706558991	0.086848698
0.705954868	0.086699238
0.705350691	0.086550899
0.704746458	0.086403683
0.704142171	0.086257588
0.703537828	0.086112616
0.702933431	0.085968766
0.702328978	0.085826038
0.701724901	0.085684012
0.701121629	0.085542269
0.700519164	0.085400807
0.699917504	0.085259627
0.699316649	0.08511873
0.6987166	0.084978115
0.698117357	0.084837781
0.69751892	0.08469773
0.696921288	0.084557961
0.696324462	0.084418474
0.695728442	0.084279269
0.695133227	0.084140346
0.694538819	0.084001705
0.693945215	0.083863346
0.693352418	0.08372527
0.692760426	0.083587475
0.69216924	0.083449962
0.691578859	0.083312732
0.690989285	0.083175784
0.690400515	0.083039117
0.689812552	0.082902733
0.689225394	0.082766631
0.688639042	0.082630811
0.688053496	0.082495273
0.687468755	0.082360017
0.68688482	0.082225043
0.686301691	0.082090351
0.685719368	0.081955941
0.68513785	0.081821814
0.684557137	0.081687968
0.683977231	0.081554405
0.68339813	0.081421123
0.682819835	0.081288124
0.682242346	0.081155407
0.681665662	0.081022972
0.681089784	0.080890819
0.680514711	0.080758948
0.679940445	0.080627359
0.679366984	0.080496052
0.678794328	0.080365027
0.678222479	0.080234284
0.677651435	0.080103824
0.677081197	0.079973645
0.676511764	0.079843749
0.675943137	0.079714134
0.675375316	0.079584802
0.674808301	0.079455752
0.674242091	0.079326984
0.673676687	0.079198498
0.673112088	0.079070294
0.672548295	0.078942372
0.671985308	0.078814732
0.671423127	0.078687374
0.670861751	0.078560298
0.670301181	0.078433505
0.669741417	0.078306993
0.669182459	0.078180764
0.668624306	0.078054816
0.668066958	0.077929151
0.667510417	0.077803768
0.666954681	0.077678667
0.666399751	0.077553848
0.665845627	0.077429311
0.665292308	0.077305056
0.664739795	0.077181083
0.664188087	0.077057392
0.663637186	0.076933983
0.66308709	0.076810857
0.662537799	0.076688012
0.661989315	0.07656545
0.661441636	0.076443169
0.660894762	0.076321171
0.660348695	0.076199455
0.659803433	0.076078021
0.659258977	0.075956869
0.658715326	0.075835999
0.658172481	0.075715411
0.657630442	0.075595105
0.657089209	0.075475081
0.656548781	0.075355339
0.656009159	0.07523588
0.655470343	0.075116702
0.654932332	0.074997807
0.654395127	0.074879193
0.653858728	0.074760862
0.653323134	0.074642813
0.652788346	0.074525046
0.652254364	0.074407561
0.651721187	0.074290358
0.651188817	0.074173437
0.650657251	0.074056798
0.650126492	0.073940441
0.649596538	0.073824366
0.64906739	0.073708574
0.648539048	0.073593063
0.648011511	0.073477835
0.64748478	0.073362888
0.646958855	0.073248224
0.646433735	0.073133842
0.645909421	0.073019742
0.645385913	0.072905924
0.64486321	0.072792388
0.644341313	0.072679134
0.643820222	0.072566162
0.643299936	0.072453472
0.642780457	0.072341064
0.642261782	0.072228939
0.641743914	0.072117095
0.641226851	0.072005534
0.640710594	0.071894254
0.640195143	0.071783257
0.639680497	0.071672542
0.639166657	0.071562109
0.638653623	0.071451958
0.638141394	0.071342089
0.637629971	0.071232502
0.637119354	0.071123197
0.636609542	0.071014174
0.636100536	0.070905433
0.635592336	0.070796975
0.635084942	0.070688798
0.634578353	0.070580904
0.63407257	0.070473291
0.633567592	0.070365961
0.633063421	0.070258913
0.632560055	0.070152147
0.632057494	0.070045663
0.63155574	0.069939461
0.631054791	0.069833541
0.630554647	0.069727903
0.63005531	0.069622547
0.629556778	0.069517473
0.629059052	0.069412682
0.628562131	0.069308172
0.628066016	0.069203945
0.627570707	0.069099999
0.627076204	0.068996336
0.626582506	0.068892955
0.626089614	0.068789856
0.625597527	0.068687039
0.625106247	0.068584504
0.624615772	0.068482251
0.624126102	0.06838028
0.623637239	0.068278591
0.623149181	0.068177184
0.622661928	0.06807606
0.622175482	0.067975217
0.621689841	0.067874657
0.621205006	0.067774379
0.620720976	0.067674382
0.620237752	0.067574668
0.619755334	0.067475236
0.619273722	0.067376086
0.618792915	0.067277218
0.618312914	0.067178632
0.617833719	0.067080328
0.617355329	0.066982306
0.616877745	0.066884567
0.616400967	0.066787109
0.615924994	0.066689933
0.615449827	0.06659304
0.614975466	0.066496429
0.61450191	0.066400099
0.61402916	0.066304052
0.613557216	0.066208287
0.613086078	0.066112804
0.612615745	0.066017603
0.612146218	0.065922684
0.611677496	0.065828047
0.611209581	0.065733692
0.610742471	0.06563962
0.610276166	0.065545829
0.609810668	0.065452321
0.609345975	0.065359094
0.608882087	0.06526615
0.608419006	0.065173487
0.60795673	0.065081107
0.60749526	0.064989009
0.607034595	0.064897193
0.606574736	0.064805659
0.606115683	0.064714407
0.605657436	0.064623437
0.605199994	0.064532749
0.604743358	0.064442344
0.604287527	0.06435222
0.603832503	0.064262379
0.603378284	0.064172819
0.60292487	0.064083542
0.602472263	0.063994546
0.602020461	0.063905833
0.601569464	0.063817402
0.601119274	0.063729253
0.600669889	0.063641386
0.60022131	0.063553801
0.599773536	0.063466498
0.599326568	0.063379478
0.598880406	0.063292739
0.59843505	0.063206282
0.597990499	0.063120108
0.597546754	0.063034215
0.597103815	0.062948605
0.596661681	0.062863277
0.596220353	0.06277823
0.595779831	0.062693466
0.595340114	0.062608984
0.594901203	0.062524784
0.594463098	0.062440866
0.594025798	0.06235723
0.593589305	0.062273877
0.593153616	0.062190805
0.592718734	0.062108015
0.592284657	0.062025508
0.591851386	0.061943282
0.591418921	0.061861339
0.590987261	0.061779678
0.590556407	0.061698299
0.590126359	0.061617201
0.589697116	0.061536386
0.589268679	0.061455853
0.588841048	0.061375602
0.588414222	0.061295634
0.587988202	0.061215947
0.587562988	0.061136542
0.587138579	0.06105742
0.586714977	0.060978579
0.586292179	0.060900021
0.585870188	0.060821744
0.585449002	0.06074375
0.585028622	0.060666038
0.584609048	0.060588608
0.584190279	0.060511459
0.583772316	0.060434593
0.583355159	0.06035801
0.582938807	0.060281708
0.582523261	0.060205688
0.582108521	0.06012995
0.581694586	0.060054495
0.581281457	0.059979321
0.580869134	0.05990443
0.580457617	0.05982982
0.580046905	0.059755493
0.579636999	0.059681448
0.579227898	0.059607685
0.578819604	0.059534204
0.578412115	0.059461005
0.578005431	0.059388088
0.577599554	0.059315453
0.577194482	0.0592431
0.576790215	0.059171029
0.576386755	0.059099241
0.5759841	0.059027734
0.57558225	0.05895651
0.575181207	0.058885568
0.574780969	0.058814907
0.574381537	0.058744529
0.57398291	0.058674433
0.57358509	0.058604619
0.573188075	0.058535087
0.572791865	0.058465837
0.572396461	0.058396869
0.572001863	0.058328183
0.571608071	0.05825978
0.571215084	0.058191658
0.570822903	0.058123819
0.570431528	0.058056261
0.570040959	0.057988986
0.569651195	0.057921992
0.569262237	0.057855281
0.568874084	0.057788852
0.568486737	0.057722705
0.568100196	0.05765684
0.567714461	0.057591257
0.567329531	0.057525956
0.566945407	0.057460938
0.566562088	0.057396201
0.566179576	0.057331746
0.565797869	0.057267574
0.565416967	0.057203683
0.565036872	0.057140075
0.564657582	0.057076749
0.564279098	0.057013704
0.563901419	0.056950942
0.563524546	0.056888462
0.563148479	0.056826264
0.562773217	0.056764348
0.562398762	0.056702715
0.562025112	0.056641363
0.561652267	0.056580293
0.561280228	0.056519505
0.560908995	0.056459
0.560538568	0.056398777
0.560168946	0.056338835
0.55980013	0.056279176
0.55943212	0.056219799
0.559064915	0.056160704
0.558698517	0.05610189
0.558332923	0.056043359
0.557968136	0.055985111
0.557604154	0.055927144
0.557240978	0.055869459
0.556878607	0.055812056
0.556517043	0.055754936
0.556156283	0.055698097
0.55579633	0.055641541
0.555437182	0.055585266
0.55507884	0.055529274
0.554721304	0.055473564
0.554364573	0.055418136
0.554008648	0.05536299
0.553653529	0.055308126
0.553299216	0.055253544
0.552945708	0.055199244
0.552593005	0.055145226
0.552241109	0.055091491
0.551890018	0.055038037
0.551539733	0.054984865
0.551190254	0.054931976
0.55084158	0.054879369
0.550493712	0.054827043
0.550146649	0.054775
0.549800393	0.054723239
0.549454942	0.05467176
0.549110296	0.054620563
0.548766457	0.054569648
0.548423423	0.054519015
0.548081195	0.054468664
0.547739772	0.054418596
0.547399155	0.054368809
0.547059344	0.054319305
0.546720339	0.054270082
0.546382139	0.054221142
0.546044745	0.054172484
0.545708156	0.054124107
0.545372373	0.054076013
0.545037396	0.054028201
0.544703225	0.053980671
0.544369859	0.053933423
0.544037299	0.053886458
0.543705545	0.053839774
0.543374597	0.053793372
0.543044454	0.053747252
0.542715116	0.053701415
0.542386585	0.05365586
0.542058859	0.053610586
0.541731939	0.053565595
0.541405824	0.053520886
0.541080516	0.053476459
0.540756013	0.053432313
0.540432315	0.053388451
0.540109424	0.05334487
0.539787338	0.053301571
0.539466057	0.053258554
0.539145583	0.053215819
0.538825914	0.053173367
0.53850705	0.053131196
0.538188993	0.053089308
0.537871741	0.053047701
0.537555295	0.053006377
0.537239654	0.052965335
0.536924819	0.052924575
0.53661079	0.052884097
0.536297567	0.052843901
0.535985149	0.052803987
0.535673537	0.052764355
0.535362731	0.052725005
0.53505273	0.052685938
0.534743535	0.052647152
0.534435146	0.052608649
0.534127562	0.052570427
0.533820784	0.052532488
0.533514812	0.05249483
0.533209645	0.052457455
0.532905285	0.052420362
0.532601729	0.052383551
0.53229898	0.052347022
0.531997036	0.052310775
0.531695898	0.05227481
0.531395566	0.052239128
0.531096039	0.052203727
0.530797318	0.052168608
0.530499403	0.052133772
0.530202293	0.052099217
0.529905989	0.052064945
0.529610491	0.052030955
0.529315798	0.051997247
0.529021911	0.05196382
0.52872883	0.051930676
0.528436554	0.051897814
0.528145085	0.051865235
0.52785442	0.051832937
0.527564562	0.051800921
0.527275509	0.051769187
0.526987262	0.051737736
0.526699821	0.051706566
0.526413185	0.051675679
0.526127355	0.051645073
0.525842331	0.05161475
0.525558112	0.051584709
0.525274699	0.05155495
0.524992092	0.051525473
0.52471029	0.051496278
0.524429294	0.051467365
0.524149104	0.051438734
0.52386972	0.051410385
0.523591141	0.051382319
0.523313368	0.051354534
0.5230364	0.051327032
0.522760239	0.051299811
0.522484883	0.051272873
0.522210332	0.051246216
0.521936588	0.051219842
0.521663649	0.05119375
0.521391515	0.05116794
0.521120188	0.051142412
0.520849666	0.051117166
0.52057995	0.051092202
0.520311039	0.051067521
0.520042934	0.051043121
0.519775635	0.051019003
0.519509142	0.050995168
0.519243454	0.050971614
0.518978572	0.050948343
0.518714495	0.050925354
0.518451225	0.050902647
0.51818876	0.050880222
0.5179271	0.050858078
0.517666247	0.050836218
0.517406199	0.050814639
0.517146956	0.050793342
0.51688852	0.050772327
0.516630889	0.050751594
0.516374064	0.050731144
0.516118044	0.050710975
0.51586283	0.050691089
0.515608422	0.050671485
0.51535482	0.050652162
0.515102023	0.050633122
0.514850032	0.050614364
0.514598847	0.050595888
0.514348467	0.050577694
0.514098893	0.050559782
0.513850125	0.050542152
0.513602162	0.050524804
0.513355005	0.050507739
0.513108654	0.050490955
0.512863108	0.050474454
0.512618368	0.050458234
0.512374434	0.050442297
0.512131306	0.050426642
0.511888983	0.050411268
0.511647466	0.050396177
0.511406754	0.050381368
0.511166849	0.050366841
0.510927749	0.050352596
0.510689454	0.050338634
0.510451966	0.050324953
0.510215283	0.050311554
0.509979405	0.050298438
0.509744334	0.050285603
0.509510068	0.050273051
0.509276608	0.05026078
0.509043953	0.050248792
0.508812104	0.050237086
0.508581061	0.050225662
0.508350824	0.05021452
0.508121392	0.05020366
0.507892766	0.050193082
0.507664945	0.050182786
0.507437931	0.050172772
0.507211722	0.050163041
0.506986318	0.050153591
0.506761721	0.050144424
0.506537929	0.050135538
0.506314942	0.050126935
0.506092762	0.050118613
0.505871387	0.050110574
0.505650818	0.050102817
0.505431054	0.050095342
0.505212096	0.050088149
0.504993944	0.050081238
0.504776598	0.050074609
0.504560057	0.050068263
0.504344322	0.050062198
0.504129393	0.050056415
0.503915269	0.050050915
0.503701951	0.050045697
0.503489439	0.05004076
0.503277732	0.050036106
0.503066831	0.050031734
0.502856736	0.050027644
0.502647446	0.050023836
0.502438963	0.05002031
0.502231284	0.050017066
0.502024412	0.050014104
0.501818345	0.050011424
0.501613084	0.050009026
0.501408629	0.050006911
0.501204979	0.050005077
0.501002135	0.050003526
0.500800096	0.050002257
0.500598864	0.050001269
0.500398437	0.050000564
0.500198816	0.050000141
0.5	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/400-4DV/400-history.txt <==
1	0.20922440830560000
2	0.19207674403662300
3	0.10097327474138700
4	0.08269578311690960
5	0.06401037974686750
6	0.00713328373717563
7	0.00704327218692823
8	0.00612312610836852
9	0.00169038104258509
10	0.00172297394166552
11	0.00064244057004043
12	0.00012566198112850
13	0.00061274017526063
14	0.00041987087871855
15	0.00022829483335377
16	0.00034069506433154
17	0.00034592912485529
18	0.00028613326975268
19	0.00031245856646697
20	0.00032318951240330
21	0.00030301746089521
22	0.00031676725669483
23	0.00031798958113503
24	0.00031309734905360
25	0.00031726539595597
26	0.00032149725621493
27	0.00031925849191128
28	0.00032120670615121
29	0.00032240113025213
30	0.00032240113041588
31	0.00032240113041588
32	0.00035852411149608
33	0.00036308460700075
34	0.00035682370733508
35	0.00033693014738114
36	0.00033904124618587
37	0.00035320678909497
38	0.00034634540072926
39	0.00035083979087061
40	0.00035083979241271

==> Sections/Shape-optimization-examples/Horn/Figures/400-4DV/shape_400_GIFT_4CV.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49501134   0.05064850   0.00000000
 -0.49005612   0.05130193   0.00000000
 -0.48513434   0.05196027   0.00000000
 -0.48024600   0.05262354   0.00000000
 -0.47539110   0.05329173   0.00000000
 -0.47056964   0.05396484   0.00000000
 -0.46578162   0.05464287   0.00000000
 -0.46102705   0.05532582   0.00000000
 -0.45630591   0.05601370   0.00000000
 -0.45161821   0.05670649   0.00000000
 -0.44696395   0.05740421   0.00000000
 -0.44234313   0.05810685   0.00000000
 -0.43775575   0.05881441   0.00000000
 -0.43320182   0.05952690   0.00000000
 -0.42868132   0.06024430   0.00000000
 -0.42419426   0.06096663   0.00000000
 -0.41974064   0.06169388   0.00000000
 -0.41532047   0.06242605   0.00000000
 -0.41093373   0.06316314   0.00000000
 -0.40658043   0.06390515   0.00000000
 -0.40226058   0.06465209   0.00000000
 -0.39797416   0.06540394   0.00000000
 -0.39372118   0.06616072   0.00000000
 -0.38950165   0.06692242   0.00000000
 -0.38531555   0.06768904   0.00000000
 -0.38116289   0.06846059   0.00000000
 -0.37704368   0.06923705   0.00000000
 -0.37295790   0.07001844   0.00000000
 -0.36890557   0.07080474   0.00000000
 -0.36488667   0.07159597   0.00000000
 -0.36090122   0.07239212   0.00000000
 -0.35694920   0.07319320   0.00000000
 -0.35303063   0.07399919   0.00000000
 -0.34914549   0.07481011   0.00000000
 -0.34529380   0.07562595   0.00000000
 -0.34147554   0.07644671   0.00000000
 -0.33769073   0.07727239   0.00000000
 -0.33393935   0.07810299   0.00000000
 -0.33022142   0.07893851   0.00000000
 -0.32653693   0.07977896   0.00000000
 -0.32288587   0.08062433   0.00000000
 -0.31926826   0.08147462   0.00000000
 -0.31568409   0.08232983   0.00000000
 -0.31213335   0.08318996   0.00000000
 -0.30861606   0.08405501   0.00000000
 -0.30513221   0.08492499   0.00000000
 -0.30168179   0.08579989   0.00000000
 -0.29826482   0.08667971   0.00000000
 -0.29488129   0.08756445   0.00000000
 -0.29153120   0.08845411   0.00000000
 -0.28821454   0.08934869   0.00000000
 -0.28493133   0.09024820   0.00000000
 -0.28168156   0.09115263   0.00000000
 -0.27846523   0.09206198   0.00000000
 -0.27528234   0.09297625   0.00000000
 -0.27213288   0.09389544   0.00000000
 -0.26901687   0.09481955   0.00000000
 -0.26593430   0.09574859   0.00000000
 -0.26288517   0.09668255   0.00000000
 -0.25986948   0.09762142   0.00000000
 -0.25688723   0.09856522   0.00000000
 -0.25393842   0.09951395   0.00000000
 -0.25102305   0.10046759   0.00000000
 -0.24814112   0.10142616   0.00000000
 -0.24529263   0.10238964   0.00000000
 -0.24247758   0.10335805   0.00000000
 -0.23969597   0.10433138   0.00000000
 -0.23694780   0.10530963   0.00000000
 -0.23423307   0.10629281   0.00000000
 -0.23155178   0.10728090   0.00000000
 -0.22890393   0.10827392   0.00000000
 -0.22628952   0.10927186   0.00000000
 -0.22370855   0.11027472   0.00000000
 -0.22116102   0.11128250   0.00000000
 -0.21864693   0.11229520   0.00000000
 -0.21616629   0.11331283   0.00000000
 -0.21371908   0.11433538   0.00000000
 -0.21130531   0.11536284   0.00000000
 -0.20892498   0.11639523   0.00000000
 -0.20657809   0.11743255   0.00000000
 -0.20426464   0.11847478   0.00000000
 -0.20198464   0.11952193   0.00000000
 -0.19973807   0.12057401   0.00000000
 -0.19752494   0.12163101   0.00000000
 -0.19534526   0.12269293   0.00000000
 -0.19319901   0.12375977   0.00000000
 -0.19108620   0.12483153   0.00000000
 -0.18900683   0.12590822   0.00000000
 -0.18696091   0.12698982   0.00000000
 -0.18494842   0.12807635   0.00000000
 -0.18296938   0.12916780   0.00000000
 -0.18102377   0.13026417   0.00000000
 -0.17911160   0.13136547   0.00000000
 -0.17723288   0.13247168   0.00000000
 -0.17538759   0.13358282   0.00000000
 -0.17357575   0.13469887   0.00000000
 -0.17179734   0.13581985   0.00000000
 -0.17005238   0.13694576   0.00000000
 -0.16834085   0.13807658   0.00000000
 -0.16665857   0.13921293   0.00000000
 -0.16498038   0.14035844   0.00000000
 -0.16330208   0.14151372   0.00000000
 -0.16162368   0.14267877   0.00000000
 -0.15994517   0.14385358   0.00000000
 -0.15826655   0.14503816   0.00000000
 -0.15658782   0.14623251   0.00000000
 -0.15490899   0.14743663   0.00000000
 -0.15323005   0.14865051   0.00000000
 -0.15155101   0.14987416   0.00000000
 -0.14987186   0.15110758   0.00000000
 -0.14819260   0.15235076   0.00000000
 -0.14651323   0.15360372   0.00000000
 -0.14483376   0.15486644   0.00000000
 -0.14315418   0.15613892   0.00000000
 -0.14147450   0.15742118   0.00000000
 -0.13979470   0.15871320   0.00000000
 -0.13811480   0.16001499   0.00000000
 -0.13643480   0.16132655   0.00000000
 -0.13475469   0.16264787   0.00000000
 -0.13307447   0.16397896   0.00000000
 -0.13139414   0.16531982   0.00000000
 -0.12971371   0.16667045   0.00000000
 -0.12803317   0.16803084   0.00000000
 -0.12635253   0.16940100   0.00000000
 -0.12467177   0.17078093   0.00000000
 -0.12299091   0.17217062   0.00000000
 -0.12130995   0.17357009   0.00000000
 -0.11962888   0.17497932   0.00000000
 -0.11794770   0.17639831   0.00000000
 -0.11626641   0.17782708   0.00000000
 -0.11458502   0.17926561   0.00000000
 -0.11290352   0.18071391   0.00000000
 -0.11122191   0.18217198   0.00000000
 -0.10954020   0.18363981   0.00000000
 -0.10785838   0.18511741   0.00000000
 -0.10617645   0.18660478   0.00000000
 -0.10449442   0.18810192   0.00000000
 -0.10281228   0.18960882   0.00000000
 -0.10113004   0.19112549   0.00000000
 -0.09944768   0.19265193   0.00000000
 -0.09776522   0.19418814   0.00000000
 -0.09608266   0.19573411   0.00000000
 -0.09439998   0.19728985   0.00000000
 -0.09271720   0.19885536   0.00000000
 -0.09103432   0.20043063   0.00000000
 -0.08935132   0.20201568   0.00000000
 -0.08766822   0.20361049   0.00000000
 -0.08598502   0.20521506   0.00000000
 -0.08430170   0.20682941   0.00000000
 -0.08261828   0.20845352   0.00000000
 -0.08093476   0.21008740   0.00000000
 -0.07925112   0.21173105   0.00000000
 -0.07756738   0.21338446   0.00000000
 -0.07588354   0.21504764   0.00000000
 -0.07419958   0.21672059   0.00000000
 -0.07251552   0.21840331   0.00000000
 -0.07083136   0.22009579   0.00000000
 -0.06914708   0.22179804   0.00000000
 -0.06746270   0.22351006   0.00000000
 -0.06577822   0.22523184   0.00000000
 -0.06409362   0.22696340   0.00000000
 -0.06240892   0.22870471   0.00000000
 -0.06072412   0.23045580   0.00000000
 -0.05903920   0.23221666   0.00000000
 -0.05735418   0.23398728   0.00000000
 -0.05566905   0.23576767   0.00000000
 -0.05398382   0.23755783   0.00000000
 -0.05229848   0.23935775   0.00000000
 -0.05061303   0.24116744   0.00000000
 -0.04892748   0.24298690   0.00000000
 -0.04724182   0.24481613   0.00000000
 -0.04555605   0.24665512   0.00000000
 -0.04387018   0.24850388   0.00000000
 -0.04218420   0.25036241   0.00000000
 -0.04049811   0.25223070   0.00000000
 -0.03881191   0.25410877   0.00000000
 -0.03712561   0.25599660   0.00000000
 -0.03543921   0.25789419   0.00000000
 -0.03375269   0.25980156   0.00000000
 -0.03206607   0.26171869   0.00000000
 -0.03037934   0.26364559   0.00000000
 -0.02869251   0.26558226   0.00000000
 -0.02700557   0.26752869   0.00000000
 -0.02531852   0.26948489   0.00000000
 -0.02363137   0.27145086   0.00000000
 -0.02194410   0.27342660   0.00000000
 -0.02025674   0.27541210   0.00000000
 -0.01856926   0.27740737   0.00000000
 -0.01688168   0.27941241   0.00000000
 -0.01519399   0.28142722   0.00000000
 -0.01350620   0.28345179   0.00000000
 -0.01181830   0.28548613   0.00000000
 -0.01013029   0.28753024   0.00000000
 -0.00844217   0.28958411   0.00000000
 -0.00675395   0.29164776   0.00000000
 -0.00506562   0.29372117   0.00000000
 -0.00337719   0.29580434   0.00000000
 -0.00168865   0.29789729   0.00000000
  0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/400-4DV/spectra_400_optimized_2CV.txt <==
50	0.944261812056061
57.9831932773109	0.931647374417660
65.9663865546219	0.916365792227703
73.9495798319328	0.897674583794122
81.9327731092437	0.874772874441576
89.9159663865546	0.846835550369227
97.8991596638656	0.813093194404735
105.882352941176	0.772955874030220
113.865546218487	0.726166547260907
121.848739495798	0.672950759974518
129.831932773109	0.614113162133225
137.815126050420	0.551033196597199
145.798319327731	0.485541694509805
153.781512605042	0.419708154597872
161.764705882353	0.355608778793989
169.747899159664	0.295154554447391
177.731092436975	0.240037169300731
185.714285714286	0.191817979172229
193.697478991597	0.152144622392503
201.680672268908	0.122941787347982
209.663865546219	0.105983984369412
217.647058823529	0.101157885531600
225.630252100840	0.105220485521862
233.613445378151	0.113688363736107
241.596638655462	0.123173794766239
249.579831932773	0.131766934928847
257.563025210084	0.138539183940225
265.546218487395	0.143100627139096
273.529411764706	0.145346153158245
280	0.145496403785635
281.512605042017	0.145323087081609
289.495798319328	0.143161864316381
297.478991596639	0.139038080946128
305.462184873950	0.133150382654501
313.445378151261	0.125706718257553
321.428571428571	0.116915377184530
329.411764705882	0.106979097425456
337.394957983193	0.0960914005559672
345.378151260504	0.0844346773922111
353.361344537815	0.0721796636887136
361.344537815126	0.0594859503112613
369.327731092437	0.0465031510297992
377.310924369748	0.0333723649668446
385.294117647059	0.0202277600289631
393.277310924370	0.00720090868805505
400	0.00035083979241271
401.260504201681	0.00562246501720930
409.243697478992	0.0180650883156566
417.226890756303	0.0300599497352483
425.210084033613	0.0415023769770710
433.193277310924	0.0523040757699197
441.176470588235	0.0623893461747240
449.159663865546	0.0716960128957009
457.142857142857	0.0801761399962830
465.126050420168	0.0877961309351713
473.109243697479	0.0945361105074855
481.092436974790	0.100388610476676
489.075630252101	0.105356679853356
497.058823529412	0.109451618524821
505.042016806723	0.112690580909443
513.025210084034	0.115094307813389
521.008403361345	0.116685218227951
528.991596638655	0.117486033245822
536.974789915966	0.117519022474793
544.957983193277	0.116805874224895
550	0.115980739495937
552.941176470588	0.115368110347877
560.924369747899	0.113227907936917
568.907563025210	0.110409160319357
576.890756302521	0.106938608960787
584.873949579832	0.102846900339930
592.857142857143	0.0981694589766631
600.840336134454	0.0929471117143146
608.823529411765	0.0872264454460118
616.806722689076	0.0810599346567361
624.789915966387	0.0745059517281003
632.773109243698	0.0676289046478196
640.756302521008	0.0604999982861382
648.739495798319	0.0531996265885114
656.722689075630	0.0458235206823899
664.705882352941	0.0384974520485877
672.689075630252	0.0314121850980164
680.672268907563	0.0249078509792402
688.655462184874	0.0196636888444810
696.638655462185	0.0169159446763165
704.621848739496	0.0177906703845100
712.605042016807	0.0217287271615542
720.588235294118	0.0272733312006659
728.571428571429	0.0334425229310977
736.554621848740	0.0397287377757237
744.537815126050	0.0458473425202211
752.521008403361	0.0516090815214787
760.504201680672	0.0568685250865289
768.487394957983	0.0615040236073623
776.470588235294	0.0654107554940989
780	0.0668819310710773
784.453781512605	0.0684997951939645
792.436974789916	0.0707004483525014
800.420168067227	0.0719647547706555
808.403361344538	0.0722736212426368
816.386554621849	0.0716440616714532
824.369747899160	0.0701366970571009
832.352941176471	0.0678621100836494
840.336134453782	0.0649839469015843
848.319327731093	0.0617159209120122
856.302521008403	0.0583093327248338
864.285714285714	0.0550280360024815
872.268907563025	0.0521104224925174
880.252100840336	0.0497246818317894
888.235294117647	0.0479330116232966
896.218487394958	0.0466845644536110
904.201680672269	0.0458464294209788
912.184873949580	0.0452614054266429
920.168067226891	0.0448088082912732
928.151260504202	0.0444486892860115
936.134453781513	0.0442407691511057
944.117647058824	0.0443356419799424
952.100840336134	0.0449373524764206
960.084033613445	0.0462415118426954
968.067226890756	0.0483665524093909
976.050420168067	0.0513071266234539
984.033613445378	0.0549296527348919
992.016806722689	0.0590039007229243
1000	0.0632477836160515

==> Sections/Shape-optimization-examples/Horn/Figures/550-2DV/550-FEM-shape.txt <==
1	0.3
0.999526316	0.299498056
0.999052632	0.298996547
0.998578947	0.298495472
0.998105263	0.297994831
0.997631579	0.297494624
0.997157895	0.296994852
0.996684211	0.296495513
0.996210526	0.29599661
0.995736842	0.29549814
0.995263158	0.295000105
0.994789474	0.294502503
0.994315789	0.294005337
0.993842105	0.293508604
0.993368421	0.293012306
0.992894737	0.292516441
0.992421053	0.292021012
0.991947368	0.291526016
0.991473684	0.291031455
0.991	0.290537327
0.990526316	0.290043635
0.990052632	0.289550376
0.989578947	0.289057552
0.989105263	0.288565162
0.988631579	0.288073206
0.988157895	0.287581684
0.987684211	0.287090597
0.987210526	0.286599944
0.986736842	0.286109725
0.986263158	0.28561994
0.985789474	0.28513059
0.985315789	0.284641674
0.984842105	0.284153192
0.984368421	0.283665145
0.983894737	0.283177532
0.983421053	0.282690353
0.982947368	0.282203608
0.982473684	0.281717297
0.982	0.281231421
0.981526316	0.280745979
0.981052632	0.280260971
0.980578947	0.279776398
0.980105263	0.279292259
0.979631579	0.278808554
0.979157895	0.278325283
0.978684211	0.277842446
0.978210526	0.277360044
0.977736842	0.276878076
0.977263158	0.276396543
0.976789474	0.275915443
0.976315789	0.275434778
0.975842105	0.274954547
0.975368421	0.27447475
0.974894737	0.273995391
0.974421053	0.273516562
0.973947368	0.273038302
0.973473684	0.272560613
0.973	0.272083495
0.972526316	0.271606947
0.972052632	0.271130969
0.971578947	0.270655562
0.971105263	0.270180725
0.970631579	0.269706459
0.970157895	0.269232763
0.969684211	0.268759638
0.969210526	0.268287083
0.968736842	0.267815099
0.968263158	0.267343685
0.967789474	0.266872841
0.967315789	0.266402568
0.966842105	0.265932866
0.966368421	0.265463733
0.965894737	0.264995172
0.965421053	0.26452718
0.964947368	0.26405976
0.964473684	0.263592909
0.964	0.263126629
0.963526316	0.26266092
0.963052632	0.262195781
0.962578947	0.261731212
0.962105263	0.261267214
0.961631579	0.260803786
0.961157895	0.260340929
0.960684211	0.259878642
0.960210526	0.259416926
0.959736842	0.25895578
0.959263158	0.258495205
0.958789474	0.2580352
0.958315789	0.257575765
0.957842105	0.257116901
0.957368421	0.256658607
0.956894737	0.256200884
0.956421053	0.255743731
0.955947368	0.255287149
0.955473684	0.254831137
0.955	0.254375696
0.954526316	0.253920825
0.954052632	0.253466524
0.953578947	0.253012794
0.953105263	0.252559634
0.952631579	0.252107045
0.952157895	0.251655027
0.951684211	0.251203578
0.951210526	0.2507527
0.950736842	0.250302393
0.950263158	0.249852656
0.949789474	0.249403489
0.949315789	0.248954883
0.948842105	0.248506837
0.948368421	0.248059352
0.947894737	0.247612427
0.947421053	0.247166062
0.946947368	0.246720257
0.946473684	0.246275012
0.946	0.245830327
0.945526316	0.245386203
0.945052632	0.244942639
0.944578947	0.244499634
0.944105263	0.24405719
0.943631579	0.243615307
0.943157895	0.243173983
0.942684211	0.24273322
0.942210526	0.242293016
0.941736842	0.241853373
0.941263158	0.24141429
0.940789474	0.240975767
0.940315789	0.240537805
0.939842105	0.240100402
0.939368421	0.23966356
0.938894737	0.239227278
0.938421053	0.238791556
0.937947368	0.238356394
0.937473684	0.237921793
0.937	0.237487751
0.936526316	0.23705427
0.936052632	0.236621349
0.935578947	0.236188988
0.935105263	0.235757187
0.934631579	0.235325946
0.934157895	0.234895266
0.933684211	0.234465145
0.933210526	0.234035585
0.932736842	0.233606585
0.932263158	0.233178145
0.931789474	0.232750266
0.931315789	0.232322946
0.930842105	0.231896187
0.930368421	0.231469988
0.929894737	0.231044349
0.929421053	0.23061927
0.928947368	0.230194751
0.928473684	0.229770793
0.928	0.229347394
0.927526316	0.228924556
0.927052632	0.228502278
0.926578947	0.22808056
0.926105263	0.227659402
0.925631579	0.227238805
0.925157895	0.226818767
0.924684211	0.226399288
0.924210526	0.225980359
0.923736842	0.22556198
0.923263158	0.225144151
0.922789474	0.224726871
0.922315789	0.224310142
0.921842105	0.223893962
0.921368421	0.223478332
0.920894737	0.223063252
0.920421053	0.222648722
0.919947368	0.222234742
0.919473684	0.221821312
0.919	0.221408432
0.918526316	0.220996101
0.918052632	0.220584321
0.917578947	0.22017309
0.917105263	0.219762409
0.916631579	0.219352278
0.916157895	0.218942697
0.915684211	0.218533666
0.915210526	0.218125184
0.914736842	0.217717253
0.914263158	0.217309871
0.913789474	0.21690304
0.913315789	0.216496758
0.912842105	0.216091026
0.912368421	0.215685844
0.911894737	0.215281212
0.911421053	0.21487713
0.910947368	0.214473597
0.910473684	0.214070615
0.91	0.213668182
0.909526316	0.213266299
0.909052632	0.212864966
0.908578947	0.212464183
0.908105263	0.21206395
0.907631579	0.211664267
0.907157895	0.211265134
0.906684211	0.21086655
0.906210526	0.210468517
0.905736842	0.210071033
0.905263158	0.209674099
0.904789474	0.209277715
0.904315789	0.208881881
0.903842105	0.208486597
0.903368421	0.208091863
0.902894737	0.207697678
0.902421053	0.207304044
0.901947368	0.206910959
0.901473684	0.206518424
0.901	0.206126439
0.900526316	0.205735004
0.900052632	0.205344119
0.899578947	0.20495378
0.899105263	0.20456398
0.898631579	0.20417472
0.898157895	0.203786
0.897684211	0.203397819
0.897210526	0.203010177
0.896736842	0.202623076
0.896263158	0.202236514
0.895789474	0.201850491
0.895315789	0.201465008
0.894842105	0.201080065
0.894368421	0.200695661
0.893894737	0.200311797
0.893421053	0.199928473
0.892947368	0.199545688
0.892473684	0.199163442
0.892	0.198781737
0.891526316	0.19840057
0.891052632	0.198019944
0.890578947	0.197639857
0.890105263	0.19726031
0.889631579	0.196881302
0.889157895	0.196502834
0.888684211	0.196124905
0.888210526	0.195747516
0.887736842	0.195370667
0.887263158	0.194994357
0.886789474	0.194618587
0.886315789	0.194243356
0.885842105	0.193868665
0.885368421	0.193494514
0.884894737	0.193120902
0.884421053	0.19274783
0.883947368	0.192375297
0.883473684	0.192003304
0.883	0.191631851
0.882526316	0.191260937
0.882052632	0.190890563
0.881578947	0.190520728
0.881105263	0.190151433
0.880631579	0.189782678
0.880157895	0.189414462
0.879684211	0.189046786
0.879210526	0.188679649
0.878736842	0.188313052
0.878263158	0.187946995
0.877789474	0.187581477
0.877315789	0.187216499
0.876842105	0.18685206
0.876368421	0.186488161
0.875894737	0.186124802
0.875421053	0.185761982
0.874947368	0.185399701
0.874473684	0.185037954
0.874	0.184676737
0.873526316	0.184316048
0.873052632	0.183955889
0.872578947	0.18359626
0.872105263	0.183237159
0.871631579	0.182878588
0.871157895	0.182520546
0.870684211	0.182163034
0.870210526	0.181806051
0.869736842	0.181449597
0.869263158	0.181093672
0.868789474	0.180738277
0.868315789	0.180383411
0.867842105	0.180029075
0.867368421	0.179675268
0.866894737	0.17932199
0.866421053	0.178969241
0.865947368	0.178617022
0.865473684	0.178265332
0.865	0.177914171
0.864526316	0.177563539
0.864052632	0.177213437
0.863578947	0.176863865
0.863105263	0.176514821
0.862631579	0.176166307
0.862157895	0.175818322
0.861684211	0.175470867
0.861210526	0.17512394
0.860736842	0.174777543
0.860263158	0.174431676
0.859789474	0.174086338
0.859315789	0.173741529
0.858842105	0.173397249
0.858368421	0.173053499
0.857894737	0.172710278
0.857421053	0.172367586
0.856947368	0.172025423
0.856473684	0.17168379
0.856	0.171342687
0.855526316	0.171002112
0.855052632	0.170662067
0.854578947	0.170322551
0.854105263	0.169983565
0.853631579	0.169645107
0.853157895	0.169307179
0.852684211	0.168969781
0.852210526	0.168632912
0.851736842	0.168296572
0.851263158	0.167960761
0.850789474	0.16762548
0.850315789	0.167290728
0.849842105	0.166956504
0.849368421	0.166622802
0.848894737	0.166289619
0.848421053	0.165956955
0.847947368	0.16562481
0.847473684	0.165293185
0.847	0.164962078
0.846526316	0.16463149
0.846052632	0.164301421
0.845578947	0.163971871
0.845105263	0.163642841
0.844631579	0.163314329
0.844157895	0.162986336
0.843684211	0.162658863
0.843210526	0.162331908
0.842736842	0.162005472
0.842263158	0.161679556
0.841789474	0.161354158
0.841315789	0.16102928
0.840842105	0.16070492
0.840368421	0.16038108
0.839894737	0.160057758
0.839421053	0.159734956
0.838947368	0.159412673
0.838473684	0.159090908
0.838	0.158769663
0.837526316	0.158448937
0.837052632	0.158128729
0.836578947	0.157809041
0.836105263	0.157489872
0.835631579	0.157171222
0.835157895	0.156853091
0.834684211	0.156535479
0.834210526	0.156218386
0.833736842	0.155901811
0.833263158	0.155585756
0.832789474	0.15527022
0.832315789	0.154955203
0.831842105	0.154640706
0.831368421	0.154326727
0.830894737	0.154013267
0.830421053	0.153700326
0.829947368	0.153387904
0.829473684	0.153076001
0.829	0.152764617
0.828526316	0.152453753
0.828052632	0.152143407
0.827578947	0.15183358
0.827105263	0.151524273
0.826631579	0.151215484
0.826157895	0.150907214
0.825684211	0.150599464
0.825210526	0.150292232
0.824736842	0.149985518
0.824263158	0.149679314
0.823789474	0.149373618
0.823315789	0.149068431
0.822842105	0.148763753
0.822368421	0.148459584
0.821894737	0.148155923
0.821421053	0.147852771
0.820947368	0.147550128
0.820473684	0.147247994
0.82	0.146946368
0.819526316	0.146645251
0.819052632	0.146344643
0.818578947	0.146044543
0.818105263	0.145744953
0.817631579	0.145445871
0.817157895	0.145147298
0.816684211	0.144849233
0.816210526	0.144551677
0.815736842	0.144254631
0.815263158	0.143958092
0.814789474	0.143662063
0.814315789	0.143366542
0.813842105	0.14307153
0.813368421	0.142777027
0.812894737	0.142483032
0.812421053	0.142189547
0.811947368	0.14189657
0.811473684	0.141604101
0.811	0.141312142
0.810526316	0.141020691
0.810052632	0.140729749
0.809578947	0.140439316
0.809105263	0.140149391
0.808631579	0.139859975
0.808157895	0.139571068
0.807684211	0.13928267
0.807210526	0.13899478
0.806736842	0.1387074
0.806263158	0.138420527
0.805789474	0.138134164
0.805315789	0.13784831
0.804842105	0.137562964
0.804368421	0.137278127
0.803894737	0.136993798
0.803421053	0.136709979
0.802947368	0.136426668
0.802473684	0.136143866
0.802	0.135861572
0.801526316	0.135579788
0.801052632	0.135298512
0.800578947	0.135017744
0.800105263	0.134737486
0.799631579	0.134457733
0.799157895	0.134178479
0.798684211	0.133899724
0.798210526	0.133621466
0.797736842	0.133343708
0.797263158	0.133066448
0.796789474	0.132789686
0.796315789	0.132513422
0.795842105	0.132237658
0.795368421	0.131962391
0.794894737	0.131687623
0.794421053	0.131413354
0.793947368	0.131139583
0.793473684	0.13086631
0.793	0.130593536
0.792526316	0.130321261
0.792052632	0.130049483
0.791578947	0.129778205
0.791105263	0.129507424
0.790631579	0.129237143
0.790157895	0.128967359
0.789684211	0.128698074
0.789210526	0.128429288
0.788736842	0.128161
0.788263158	0.127893211
0.787789474	0.12762592
0.787315789	0.127359127
0.786842105	0.127092833
0.786368421	0.126827037
0.785894737	0.12656174
0.785421053	0.126296941
0.784947368	0.126032641
0.784473684	0.125768839
0.784	0.125505536
0.783526316	0.125242731
0.783052632	0.124980425
0.782578947	0.124718617
0.782105263	0.124457307
0.781631579	0.124196496
0.781157895	0.123936183
0.780684211	0.123676369
0.780210526	0.123417054
0.779736842	0.123158236
0.779263158	0.122899918
0.778789474	0.122642097
0.778315789	0.122384775
0.777842105	0.122127952
0.777368421	0.121871627
0.776894737	0.121615801
0.776421053	0.121360473
0.775947368	0.121105643
0.775473684	0.120851312
0.775	0.12059748
0.774526316	0.12034414
0.774052632	0.120091289
0.773578947	0.119838926
0.773105263	0.119587051
0.772631579	0.119335665
0.772157895	0.119084766
0.771684211	0.118834356
0.771210526	0.118584434
0.770736842	0.118335
0.770263158	0.118086054
0.769789474	0.117837597
0.769315789	0.117589628
0.768842105	0.117342146
0.768368421	0.117095153
0.767894737	0.116848649
0.767421053	0.116602632
0.766947368	0.116357103
0.766473684	0.116112063
0.766	0.115867511
0.765526316	0.115623447
0.765052632	0.115379871
0.764578947	0.115136784
0.764105263	0.114894184
0.763631579	0.114652073
0.763157895	0.11441045
0.762684211	0.114169315
0.762210526	0.113928668
0.761736842	0.11368851
0.761263158	0.113448839
0.760789474	0.113209657
0.760315789	0.112970963
0.759842105	0.112732757
0.759368421	0.11249504
0.758894737	0.11225781
0.758421053	0.112021069
0.757947368	0.111784816
0.757473684	0.111549051
0.757	0.111313774
0.756526316	0.111078985
0.756052632	0.110844685
0.755578947	0.110610872
0.755105263	0.110377548
0.754631579	0.110144712
0.754157895	0.109912365
0.753684211	0.109680505
0.753210526	0.109449134
0.752736842	0.109218251
0.752263158	0.108987856
0.751789474	0.108757949
0.751315789	0.10852853
0.750842105	0.108299599
0.750368421	0.108071157
0.749894737	0.107843203
0.749421053	0.107615729
0.748947368	0.107388734
0.748473684	0.107162216
0.748	0.106936176
0.747526316	0.106710615
0.747052632	0.106485531
0.746578947	0.106260925
0.746105263	0.106036796
0.745631579	0.105813146
0.745157895	0.105589974
0.744684211	0.105367279
0.744210526	0.105145063
0.743736842	0.104923324
0.743263158	0.104702063
0.742789474	0.10448128
0.742315789	0.104260975
0.741842105	0.104041148
0.741368421	0.103821799
0.740894737	0.103602927
0.740421053	0.103384534
0.739947368	0.103166618
0.739473684	0.102949181
0.739	0.102732221
0.738526316	0.102515739
0.738052632	0.102299735
0.737578947	0.102084209
0.737105263	0.101869161
0.736631579	0.10165459
0.736157895	0.101440498
0.735684211	0.101226883
0.735210526	0.101013747
0.734736842	0.100801088
0.734263158	0.100588907
0.733789474	0.100377204
0.733315789	0.100165979
0.732842105	0.099955232
0.732368421	0.099744962
0.731894737	0.099535171
0.731421053	0.099325858
0.730947368	0.099117022
0.730473684	0.098908664
0.73	0.098700784
0.729526316	0.098493382
0.729052632	0.098286458
0.728578947	0.098080012
0.728105263	0.097874044
0.727631579	0.097668553
0.727157895	0.097463541
0.726684211	0.097259006
0.726210526	0.09705495
0.725736842	0.096851371
0.725263158	0.09664827
0.724789474	0.096445646
0.724315789	0.096243491
0.723842105	0.096041804
0.723368421	0.095840584
0.722894737	0.095639832
0.722421053	0.095439548
0.721947368	0.095239731
0.721473684	0.095040382
0.721	0.0948415
0.720526316	0.094643086
0.720052632	0.09444514
0.719578947	0.094247661
0.719105263	0.09405065
0.718631579	0.093854106
0.718157895	0.09365803
0.717684211	0.093462422
0.717210526	0.093267281
0.716736842	0.093072608
0.716263158	0.092878402
0.715789474	0.092684664
0.715315789	0.092491394
0.714842105	0.092298591
0.714368421	0.092106256
0.713894737	0.091914389
0.713421053	0.091722989
0.712947368	0.091532057
0.712473684	0.091341592
0.712	0.091151595
0.711526316	0.090962065
0.711052632	0.090773004
0.710578947	0.090584409
0.710105263	0.090396283
0.709631579	0.090208624
0.709157895	0.090021432
0.708684211	0.089834708
0.708210526	0.089648452
0.707736842	0.089462664
0.707263158	0.089277343
0.706789474	0.089092489
0.706315789	0.088908104
0.705842105	0.088724185
0.705368421	0.088540735
0.704894737	0.088357752
0.704421053	0.088175236
0.703947368	0.087993189
0.703473684	0.087811609
0.703	0.087630496
0.702526316	0.087449851
0.702052632	0.087269674
0.701578947	0.087089964
0.701105263	0.086910722
0.700631579	0.086731948
0.700157895	0.086553641
0.699684211	0.086375799
0.699210526	0.086198416
0.698736842	0.086021489
0.698263158	0.08584502
0.697789474	0.085669009
0.697315789	0.085493454
0.696842105	0.085318357
0.696368421	0.085143717
0.695894737	0.084969535
0.695421053	0.08479581
0.694947368	0.084622542
0.694473684	0.084449732
0.694	0.084277379
0.693526316	0.084105483
0.693052632	0.083934044
0.692578947	0.083763063
0.692105263	0.08359254
0.691631579	0.083422473
0.691157895	0.083252864
0.690684211	0.083083712
0.690210526	0.082915018
0.689736842	0.08274678
0.689263158	0.082579001
0.688789474	0.082411678
0.688315789	0.082244813
0.687842105	0.082078405
0.687368421	0.081912454
0.686894737	0.081746961
0.686421053	0.081581925
0.685947368	0.081417347
0.685473684	0.081253225
0.685	0.081089561
0.684526316	0.080926355
0.684052632	0.080763605
0.683578947	0.080601313
0.683105263	0.080439479
0.682631579	0.080278101
0.682157895	0.080117181
0.681684211	0.079956719
0.681210526	0.079796713
0.680736842	0.079637165
0.680263158	0.079478075
0.679789474	0.079319441
0.679315789	0.079161265
0.678842105	0.079003546
0.678368421	0.078846285
0.677894737	0.078689481
0.677421053	0.078533134
0.676947368	0.078377245
0.676473684	0.078221813
0.676	0.078066838
0.675526316	0.07791232
0.675052632	0.07775826
0.674578947	0.077604653
0.674105263	0.077451494
0.673631579	0.077298781
0.673157895	0.077146515
0.672684211	0.076994696
0.672210526	0.076843325
0.671736842	0.0766924
0.671263158	0.076541923
0.670789474	0.076391892
0.670315789	0.076242309
0.669842105	0.076093172
0.669368421	0.075944483
0.668894737	0.07579624
0.668421053	0.075648445
0.667947368	0.075501097
0.667473684	0.075354196
0.667	0.075207741
0.666526316	0.075061734
0.666052632	0.074916174
0.665578947	0.074771061
0.665105263	0.074626395
0.664631579	0.074482176
0.664157895	0.074338404
0.663684211	0.074195079
0.663210526	0.074052201
0.662736842	0.07390977
0.662263158	0.073767787
0.661789474	0.07362625
0.661315789	0.07348516
0.660842105	0.073344517
0.660368421	0.073204322
0.659894737	0.073064573
0.659421053	0.072925272
0.658947368	0.072786417
0.658473684	0.07264801
0.658	0.072510049
0.657526316	0.072372536
0.657052632	0.072235469
0.656578947	0.07209885
0.656105263	0.071962678
0.655631579	0.071826952
0.655157895	0.071691674
0.654684211	0.071556843
0.654210526	0.071422459
0.653736842	0.071288522
0.653263158	0.071155032
0.652789474	0.071021989
0.652315789	0.070889393
0.651842105	0.070757244
0.651368421	0.070625542
0.650894737	0.070494287
0.650421053	0.070363479
0.649947368	0.070233118
0.649473684	0.070103198
0.649	0.069973715
0.648526316	0.069844669
0.648052632	0.069716059
0.647578947	0.069587886
0.647105263	0.06946015
0.646631579	0.06933285
0.646157895	0.069205987
0.645684211	0.069079561
0.645210526	0.068953572
0.644736842	0.06882802
0.644263158	0.068702904
0.643789474	0.068578225
0.643315789	0.068453983
0.642842105	0.068330177
0.642368421	0.068206809
0.641894737	0.068083877
0.641421053	0.067961382
0.640947368	0.067839323
0.640473684	0.067717702
0.64	0.067596517
0.639526316	0.067475768
0.639052632	0.067355457
0.638578947	0.067235582
0.638105263	0.067116145
0.637631579	0.066997143
0.637157895	0.066878579
0.636684211	0.066760451
0.636210526	0.06664276
0.635736842	0.066525506
0.635263158	0.066408689
0.634789474	0.066292308
0.634315789	0.066176365
0.633842105	0.066060857
0.633368421	0.065945787
0.632894737	0.065831154
0.632421053	0.065716957
0.631947368	0.065603197
0.631473684	0.065489873
0.631	0.065376987
0.630526316	0.065264537
0.630052632	0.065152524
0.629578947	0.065040948
0.629105263	0.064929808
0.628631579	0.064819105
0.628157895	0.064708839
0.627684211	0.06459901
0.627210526	0.064489617
0.626736842	0.064380662
0.626263158	0.064272143
0.625789474	0.06416406
0.625315789	0.064056415
0.624842105	0.063949206
0.624368421	0.063842425
0.623894737	0.063736071
0.623421053	0.063630143
0.622947368	0.063524642
0.622473684	0.063419568
0.622	0.063314919
0.621526316	0.063210698
0.621052632	0.063106902
0.620578947	0.063003534
0.620105263	0.062900591
0.619631579	0.062798075
0.619157895	0.062695986
0.618684211	0.062594323
0.618210526	0.062493087
0.617736842	0.062392277
0.617263158	0.062291893
0.616789474	0.062191936
0.616315789	0.062092406
0.615842105	0.061993302
0.615368421	0.061894624
0.614894737	0.061796373
0.614421053	0.061698548
0.613947368	0.06160115
0.613473684	0.061504178
0.613	0.061407633
0.612526316	0.061311514
0.612052632	0.061215822
0.611578947	0.061120556
0.611105263	0.061025717
0.610631579	0.060931304
0.610157895	0.060837318
0.609684211	0.060743758
0.609210526	0.060650624
0.608736842	0.060557917
0.608263158	0.060465637
0.607789474	0.060373782
0.607315789	0.060282355
0.606842105	0.060191354
0.606368421	0.060100779
0.605894737	0.060010631
0.605421053	0.059920909
0.604947368	0.059831614
0.604473684	0.059742745
0.604	0.059654303
0.603526316	0.059566287
0.603052632	0.059478698
0.602578947	0.059391535
0.602105263	0.059304799
0.601631579	0.059218489
0.601157895	0.059132605
0.600684211	0.059047148
0.600210526	0.058962118
0.599736842	0.058877512
0.599263158	0.058793324
0.598789474	0.058709551
0.598315789	0.058626195
0.597842105	0.058543255
0.597368421	0.058460732
0.596894737	0.058378624
0.596421053	0.058296933
0.595947368	0.058215658
0.595473684	0.058134799
0.595	0.058054356
0.594526316	0.05797433
0.594052632	0.057894719
0.593578947	0.057815525
0.593105263	0.057736747
0.592631579	0.057658385
0.592157895	0.05758044
0.591684211	0.05750291
0.591210526	0.057425797
0.590736842	0.0573491
0.590263158	0.057272819
0.589789474	0.057196954
0.589315789	0.057121506
0.588842105	0.057046473
0.588368421	0.056971857
0.587894737	0.056897657
0.587421053	0.056823874
0.586947368	0.056750506
0.586473684	0.056677555
0.586	0.056605019
0.585526316	0.0565329
0.585052632	0.056461198
0.584578947	0.056389911
0.584105263	0.056319041
0.583631579	0.056248586
0.583157895	0.056178548
0.582684211	0.056108926
0.582210526	0.056039721
0.581736842	0.055970931
0.581263158	0.055902558
0.580789474	0.055834601
0.580315789	0.05576706
0.579842105	0.055699935
0.579368421	0.055633226
0.578894737	0.055566934
0.578421053	0.055501058
0.577947368	0.055435598
0.577473684	0.055370554
0.577	0.055305926
0.576526316	0.055241715
0.576052632	0.05517792
0.575578947	0.055114541
0.575105263	0.055051578
0.574631579	0.054989028
0.574157895	0.054926884
0.573684211	0.054865147
0.573210526	0.054803815
0.572736842	0.054742889
0.572263158	0.054682369
0.571789474	0.054622255
0.571315789	0.054562546
0.570842105	0.054503244
0.570368421	0.054444348
0.569894737	0.054385857
0.569421053	0.054327772
0.568947368	0.054270094
0.568473684	0.054212821
0.568	0.054155954
0.567526316	0.054099493
0.567052632	0.054043438
0.566578947	0.053987789
0.566105263	0.053932545
0.565631579	0.053877708
0.565157895	0.053823277
0.564684211	0.053769251
0.564210526	0.053715631
0.563736842	0.053662418
0.563263158	0.05360961
0.562789474	0.053557208
0.562315789	0.053505212
0.561842105	0.053453621
0.561368421	0.053402437
0.560894737	0.053351659
0.560421053	0.053301286
0.559947368	0.05325132
0.559473684	0.053201759
0.559	0.053152604
0.558526316	0.053103856
0.558052632	0.053055513
0.557578947	0.053007576
0.557105263	0.052960044
0.556631579	0.052912919
0.556157895	0.0528662
0.555684211	0.052819886
0.555210526	0.052773979
0.554736842	0.052728477
0.554263158	0.052683382
0.553789474	0.052638692
0.553315789	0.052594408
0.552842105	0.05255053
0.552368421	0.052507058
0.551894737	0.052463992
0.551421053	0.052421331
0.550947368	0.052379077
0.550473684	0.052337228
0.55	0.052295786
0.549526316	0.052254744
0.549052632	0.052214098
0.548578947	0.052173847
0.548105263	0.052133992
0.547631579	0.052094533
0.547157895	0.052055469
0.546684211	0.052016801
0.546210526	0.051978528
0.545736842	0.051940652
0.545263158	0.05190317
0.544789474	0.051866085
0.544315789	0.051829395
0.543842105	0.0517931
0.543368421	0.051757202
0.542894737	0.051721698
0.542421053	0.051686591
0.541947368	0.051651879
0.541473684	0.051617563
0.541	0.051583642
0.540526316	0.051550117
0.540052632	0.051516987
0.539578947	0.051484254
0.539105263	0.051451915
0.538631579	0.051419973
0.538157895	0.051388426
0.537684211	0.051357274
0.537210526	0.051326519
0.536736842	0.051296159
0.536263158	0.051266194
0.535789474	0.051236625
0.535315789	0.051207452
0.534842105	0.051178674
0.534368421	0.051150292
0.533894737	0.051122306
0.533421053	0.051094715
0.532947368	0.05106752
0.532473684	0.05104072
0.532	0.051014317
0.531526316	0.050988308
0.531052632	0.050962696
0.530578947	0.050937478
0.530105263	0.050912657
0.529631579	0.050888231
0.529157895	0.050864201
0.528684211	0.050840566
0.528210526	0.050817327
0.527736842	0.050794484
0.527263158	0.050772036
0.526789474	0.050749984
0.526315789	0.050728328
0.525842105	0.050707067
0.525368421	0.050686202
0.524894737	0.050665729
0.524421053	0.050645579
0.523947368	0.05062572
0.523473684	0.05060615
0.523	0.050586871
0.522526316	0.050567882
0.522052632	0.050549183
0.521578947	0.050530775
0.521105263	0.050512657
0.520631579	0.050494829
0.520157895	0.050477291
0.519684211	0.050460044
0.519210526	0.050443087
0.518736842	0.050426421
0.518263158	0.050410044
0.517789474	0.050393958
0.517315789	0.050378162
0.516842105	0.050362657
0.516368421	0.050347442
0.515894737	0.050332517
0.515421053	0.050317882
0.514947368	0.050303538
0.514473684	0.050289484
0.514	0.05027572
0.513526316	0.050262246
0.513052632	0.050249063
0.512578947	0.05023617
0.512105263	0.050223567
0.511631579	0.050211255
0.511157895	0.050199233
0.510684211	0.050187501
0.510210526	0.05017606
0.509736842	0.050164909
0.509263158	0.050154048
0.508789474	0.050143477
0.508315789	0.050133197
0.507842105	0.050123207
0.507368421	0.050113507
0.506894737	0.050104097
0.506421053	0.050094978
0.505947368	0.050086149
0.505473684	0.05007761
0.505	0.050069362
0.504526316	0.050061404
0.504052632	0.050053736
0.503578947	0.050046359
0.503105263	0.050039272
0.502631579	0.050032475
0.502157895	0.050025968
0.501684211	0.050019752
0.501210526	0.050013826
0.500736842	0.05000819
0.500263158	0.050002844
0.499789474	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/550-2DV/550-IGA-cpt.txt <==
-0.5	0.05
0	0.0576603630378298
0	0.3

==> Sections/Shape-optimization-examples/Horn/Figures/550-2DV/550-IGA-shape.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49899950   0.05001850   0.00000000
 -0.49800000   0.05003746   0.00000000
 -0.49700151   0.05005688   0.00000000
 -0.49600401   0.05007677   0.00000000
 -0.49500752   0.05009713   0.00000000
 -0.49401203   0.05011795   0.00000000
 -0.49301754   0.05013923   0.00000000
 -0.49202406   0.05016098   0.00000000
 -0.49103157   0.05018319   0.00000000
 -0.49004009   0.05020587   0.00000000
 -0.48904961   0.05022901   0.00000000
 -0.48806013   0.05025262   0.00000000
 -0.48707166   0.05027669   0.00000000
 -0.48608418   0.05030122   0.00000000
 -0.48509771   0.05032622   0.00000000
 -0.48411224   0.05035168   0.00000000
 -0.48312777   0.05037761   0.00000000
 -0.48214431   0.05040400   0.00000000
 -0.48116184   0.05043086   0.00000000
 -0.48018038   0.05045818   0.00000000
 -0.47919992   0.05048597   0.00000000
 -0.47822046   0.05051422   0.00000000
 -0.47724201   0.05054293   0.00000000
 -0.47626455   0.05057211   0.00000000
 -0.47528810   0.05060175   0.00000000
 -0.47431265   0.05063186   0.00000000
 -0.47333820   0.05066243   0.00000000
 -0.47236476   0.05069347   0.00000000
 -0.47139231   0.05072497   0.00000000
 -0.47042087   0.05075694   0.00000000
 -0.46945043   0.05078937   0.00000000
 -0.46848099   0.05082226   0.00000000
 -0.46751256   0.05085562   0.00000000
 -0.46654512   0.05088944   0.00000000
 -0.46557869   0.05092373   0.00000000
 -0.46461326   0.05095848   0.00000000
 -0.46364883   0.05099370   0.00000000
 -0.46268541   0.05102938   0.00000000
 -0.46172298   0.05106553   0.00000000
 -0.46076156   0.05110214   0.00000000
 -0.45980114   0.05113921   0.00000000
 -0.45884172   0.05117675   0.00000000
 -0.45788331   0.05121475   0.00000000
 -0.45692589   0.05125322   0.00000000
 -0.45596948   0.05129215   0.00000000
 -0.45501407   0.05133155   0.00000000
 -0.45405967   0.05137141   0.00000000
 -0.45310626   0.05141173   0.00000000
 -0.45215386   0.05145252   0.00000000
 -0.45120245   0.05149378   0.00000000
 -0.45025205   0.05153550   0.00000000
 -0.44930266   0.05157768   0.00000000
 -0.44835426   0.05162033   0.00000000
 -0.44740687   0.05166344   0.00000000
 -0.44646047   0.05170702   0.00000000
 -0.44551508   0.05175106   0.00000000
 -0.44457070   0.05179556   0.00000000
 -0.44362731   0.05184053   0.00000000
 -0.44268493   0.05188597   0.00000000
 -0.44174355   0.05193186   0.00000000
 -0.44080317   0.05197823   0.00000000
 -0.43986379   0.05202505   0.00000000
 -0.43892541   0.05207235   0.00000000
 -0.43798804   0.05212010   0.00000000
 -0.43705167   0.05216832   0.00000000
 -0.43611630   0.05221701   0.00000000
 -0.43518193   0.05226616   0.00000000
 -0.43424856   0.05231577   0.00000000
 -0.43331620   0.05236585   0.00000000
 -0.43238484   0.05241639   0.00000000
 -0.43145448   0.05246740   0.00000000
 -0.43052512   0.05251887   0.00000000
 -0.42959676   0.05257081   0.00000000
 -0.42866941   0.05262321   0.00000000
 -0.42774306   0.05267608   0.00000000
 -0.42681771   0.05272941   0.00000000
 -0.42589336   0.05278320   0.00000000
 -0.42497002   0.05283746   0.00000000
 -0.42404767   0.05289218   0.00000000
 -0.42312633   0.05294737   0.00000000
 -0.42220599   0.05300302   0.00000000
 -0.42128665   0.05305914   0.00000000
 -0.42036832   0.05311572   0.00000000
 -0.41945098   0.05317276   0.00000000
 -0.41853465   0.05323027   0.00000000
 -0.41761932   0.05328824   0.00000000
 -0.41670499   0.05334668   0.00000000
 -0.41579167   0.05340559   0.00000000
 -0.41487934   0.05346495   0.00000000
 -0.41396802   0.05352478   0.00000000
 -0.41305770   0.05358508   0.00000000
 -0.41214838   0.05364584   0.00000000
 -0.41124007   0.05370707   0.00000000
 -0.41033276   0.05376876   0.00000000
 -0.40942644   0.05383091   0.00000000
 -0.40852113   0.05389353   0.00000000
 -0.40761683   0.05395661   0.00000000
 -0.40671352   0.05402016   0.00000000
 -0.40581122   0.05408417   0.00000000
 -0.40490991   0.05414865   0.00000000
 -0.40400962   0.05421359   0.00000000
 -0.40311032   0.05427899   0.00000000
 -0.40221202   0.05434486   0.00000000
 -0.40131473   0.05441119   0.00000000
 -0.40041844   0.05447799   0.00000000
 -0.39952315   0.05454525   0.00000000
 -0.39862886   0.05461298   0.00000000
 -0.39773557   0.05468117   0.00000000
 -0.39684329   0.05474983   0.00000000
 -0.39595201   0.05481895   0.00000000
 -0.39506173   0.05488853   0.00000000
 -0.39417245   0.05495858   0.00000000
 -0.39328418   0.05502910   0.00000000
 -0.39239690   0.05510008   0.00000000
 -0.39151063   0.05517152   0.00000000
 -0.39062536   0.05524342   0.00000000
 -0.38974109   0.05531580   0.00000000
 -0.38885783   0.05538863   0.00000000
 -0.38797556   0.05546193   0.00000000
 -0.38709430   0.05553570   0.00000000
 -0.38621404   0.05560993   0.00000000
 -0.38533478   0.05568462   0.00000000
 -0.38445653   0.05575978   0.00000000
 -0.38357927   0.05583540   0.00000000
 -0.38270302   0.05591149   0.00000000
 -0.38182777   0.05598804   0.00000000
 -0.38095353   0.05606505   0.00000000
 -0.38008028   0.05614253   0.00000000
 -0.37920804   0.05622048   0.00000000
 -0.37833680   0.05629889   0.00000000
 -0.37746656   0.05637776   0.00000000
 -0.37659732   0.05645710   0.00000000
 -0.37572908   0.05653690   0.00000000
 -0.37486185   0.05661717   0.00000000
 -0.37399562   0.05669790   0.00000000
 -0.37313039   0.05677910   0.00000000
 -0.37226616   0.05686076   0.00000000
 -0.37140293   0.05694288   0.00000000
 -0.37054071   0.05702547   0.00000000
 -0.36967949   0.05710852   0.00000000
 -0.36881927   0.05719204   0.00000000
 -0.36796005   0.05727602   0.00000000
 -0.36710184   0.05736047   0.00000000
 -0.36624462   0.05744538   0.00000000
 -0.36538841   0.05753076   0.00000000
 -0.36453320   0.05761660   0.00000000
 -0.36367899   0.05770290   0.00000000
 -0.36282579   0.05778967   0.00000000
 -0.36197359   0.05787690   0.00000000
 -0.36112238   0.05796460   0.00000000
 -0.36027218   0.05805276   0.00000000
 -0.35942299   0.05814139   0.00000000
 -0.35857479   0.05823048   0.00000000
 -0.35772760   0.05832004   0.00000000
 -0.35688141   0.05841006   0.00000000
 -0.35603622   0.05850054   0.00000000
 -0.35519203   0.05859149   0.00000000
 -0.35434884   0.05868290   0.00000000
 -0.35350666   0.05877478   0.00000000
 -0.35266548   0.05886712   0.00000000
 -0.35182530   0.05895993   0.00000000
 -0.35098612   0.05905320   0.00000000
 -0.35014795   0.05914694   0.00000000
 -0.34931077   0.05924114   0.00000000
 -0.34847460   0.05933580   0.00000000
 -0.34763943   0.05943093   0.00000000
 -0.34680526   0.05952652   0.00000000
 -0.34597210   0.05962258   0.00000000
 -0.34513993   0.05971910   0.00000000
 -0.34430877   0.05981609   0.00000000
 -0.34347861   0.05991354   0.00000000
 -0.34264946   0.06001146   0.00000000
 -0.34182130   0.06010983   0.00000000
 -0.34099415   0.06020868   0.00000000
 -0.34016800   0.06030799   0.00000000
 -0.33934285   0.06040776   0.00000000
 -0.33851870   0.06050800   0.00000000
 -0.33769555   0.06060870   0.00000000
 -0.33687341   0.06070987   0.00000000
 -0.33605227   0.06081150   0.00000000
 -0.33523213   0.06091359   0.00000000
 -0.33441299   0.06101615   0.00000000
 -0.33359486   0.06111918   0.00000000
 -0.33277772   0.06122267   0.00000000
 -0.33196159   0.06132662   0.00000000
 -0.33114646   0.06143104   0.00000000
 -0.33033233   0.06153592   0.00000000
 -0.32951921   0.06164126   0.00000000
 -0.32870709   0.06174708   0.00000000
 -0.32789596   0.06185335   0.00000000
 -0.32708584   0.06196009   0.00000000
 -0.32627673   0.06206729   0.00000000
 -0.32546861   0.06217496   0.00000000
 -0.32466150   0.06228310   0.00000000
 -0.32385539   0.06239169   0.00000000
 -0.32305028   0.06250075   0.00000000
 -0.32224617   0.06261028   0.00000000
 -0.32144306   0.06272027   0.00000000
 -0.32064096   0.06283073   0.00000000
 -0.31983986   0.06294165   0.00000000
 -0.31903976   0.06305303   0.00000000
 -0.31824066   0.06316488   0.00000000
 -0.31744257   0.06327719   0.00000000
 -0.31664547   0.06338997   0.00000000
 -0.31584938   0.06350321   0.00000000
 -0.31505429   0.06361692   0.00000000
 -0.31426021   0.06373109   0.00000000
 -0.31346712   0.06384572   0.00000000
 -0.31267504   0.06396082   0.00000000
 -0.31188396   0.06407639   0.00000000
 -0.31109388   0.06419241   0.00000000
 -0.31030480   0.06430891   0.00000000
 -0.30951672   0.06442586   0.00000000
 -0.30872965   0.06454329   0.00000000
 -0.30794358   0.06466117   0.00000000
 -0.30715851   0.06477952   0.00000000
 -0.30637444   0.06489834   0.00000000
 -0.30559138   0.06501762   0.00000000
 -0.30480931   0.06513736   0.00000000
 -0.30402825   0.06525757   0.00000000
 -0.30324819   0.06537824   0.00000000
 -0.30246914   0.06549938   0.00000000
 -0.30169108   0.06562098   0.00000000
 -0.30091403   0.06574305   0.00000000
 -0.30013798   0.06586558   0.00000000
 -0.29936293   0.06598857   0.00000000
 -0.29858888   0.06611203   0.00000000
 -0.29781583   0.06623596   0.00000000
 -0.29704379   0.06636034   0.00000000
 -0.29627275   0.06648520   0.00000000
 -0.29550271   0.06661051   0.00000000
 -0.29473367   0.06673629   0.00000000
 -0.29396564   0.06686254   0.00000000
 -0.29319860   0.06698925   0.00000000
 -0.29243257   0.06711643   0.00000000
 -0.29166754   0.06724407   0.00000000
 -0.29090352   0.06737217   0.00000000
 -0.29014049   0.06750074   0.00000000
 -0.28937847   0.06762977   0.00000000
 -0.28861745   0.06775927   0.00000000
 -0.28785743   0.06788923   0.00000000
 -0.28709841   0.06801965   0.00000000
 -0.28634039   0.06815054   0.00000000
 -0.28558338   0.06828190   0.00000000
 -0.28482737   0.06841372   0.00000000
 -0.28407236   0.06854600   0.00000000
 -0.28331835   0.06867875   0.00000000
 -0.28256535   0.06881196   0.00000000
 -0.28181334   0.06894564   0.00000000
 -0.28106234   0.06907978   0.00000000
 -0.28031234   0.06921439   0.00000000
 -0.27956335   0.06934946   0.00000000
 -0.27881535   0.06948499   0.00000000
 -0.27806836   0.06962099   0.00000000
 -0.27732237   0.06975745   0.00000000
 -0.27657738   0.06989438   0.00000000
 -0.27583339   0.07003177   0.00000000
 -0.27509041   0.07016963   0.00000000
 -0.27434842   0.07030795   0.00000000
 -0.27360744   0.07044674   0.00000000
 -0.27286746   0.07058599   0.00000000
 -0.27212848   0.07072570   0.00000000
 -0.27139051   0.07086588   0.00000000
 -0.27065354   0.07100653   0.00000000
 -0.26991757   0.07114763   0.00000000
 -0.26918260   0.07128921   0.00000000
 -0.26844863   0.07143124   0.00000000
 -0.26771566   0.07157374   0.00000000
 -0.26698370   0.07171671   0.00000000
 -0.26625274   0.07186014   0.00000000
 -0.26552278   0.07200403   0.00000000
 -0.26479382   0.07214839   0.00000000
 -0.26406587   0.07229322   0.00000000
 -0.26333891   0.07243850   0.00000000
 -0.26261296   0.07258426   0.00000000
 -0.26188801   0.07273047   0.00000000
 -0.26116407   0.07287715   0.00000000
 -0.26044112   0.07302430   0.00000000
 -0.25971918   0.07317191   0.00000000
 -0.25899824   0.07331998   0.00000000
 -0.25827830   0.07346852   0.00000000
 -0.25755936   0.07361753   0.00000000
 -0.25684143   0.07376699   0.00000000
 -0.25612449   0.07391693   0.00000000
 -0.25540856   0.07406732   0.00000000
 -0.25469363   0.07421818   0.00000000
 -0.25397971   0.07436951   0.00000000
 -0.25326678   0.07452130   0.00000000
 -0.25255486   0.07467355   0.00000000
 -0.25184394   0.07482627   0.00000000
 -0.25113402   0.07497946   0.00000000
 -0.25042510   0.07513310   0.00000000
 -0.24971718   0.07528721   0.00000000
 -0.24901027   0.07544179   0.00000000
 -0.24830436   0.07559683   0.00000000
 -0.24759945   0.07575234   0.00000000
 -0.24689554   0.07590831   0.00000000
 -0.24619264   0.07606474   0.00000000
 -0.24549074   0.07622164   0.00000000
 -0.24478983   0.07637900   0.00000000
 -0.24408994   0.07653683   0.00000000
 -0.24339104   0.07669512   0.00000000
 -0.24269314   0.07685388   0.00000000
 -0.24199625   0.07701310   0.00000000
 -0.24130036   0.07717279   0.00000000
 -0.24060547   0.07733294   0.00000000
 -0.23991158   0.07749355   0.00000000
 -0.23921870   0.07765463   0.00000000
 -0.23852682   0.07781617   0.00000000
 -0.23783593   0.07797818   0.00000000
 -0.23714605   0.07814065   0.00000000
 -0.23645718   0.07830359   0.00000000
 -0.23576930   0.07846699   0.00000000
 -0.23508243   0.07863085   0.00000000
 -0.23439656   0.07879518   0.00000000
 -0.23371169   0.07895998   0.00000000
 -0.23302782   0.07912524   0.00000000
 -0.23234496   0.07929096   0.00000000
 -0.23166309   0.07945715   0.00000000
 -0.23098223   0.07962380   0.00000000
 -0.23030237   0.07979091   0.00000000
 -0.22962352   0.07995849   0.00000000
 -0.22894566   0.08012654   0.00000000
 -0.22826881   0.08029505   0.00000000
 -0.22759296   0.08046402   0.00000000
 -0.22691811   0.08063346   0.00000000
 -0.22624426   0.08080336   0.00000000
 -0.22557142   0.08097373   0.00000000
 -0.22489957   0.08114456   0.00000000
 -0.22422873   0.08131586   0.00000000
 -0.22355889   0.08148762   0.00000000
 -0.22289006   0.08165985   0.00000000
 -0.22222222   0.08183254   0.00000000
 -0.22155539   0.08200569   0.00000000
 -0.22088956   0.08217931   0.00000000
 -0.22022473   0.08235339   0.00000000
 -0.21956090   0.08252794   0.00000000
 -0.21889808   0.08270295   0.00000000
 -0.21823625   0.08287843   0.00000000
 -0.21757543   0.08305437   0.00000000
 -0.21691561   0.08323077   0.00000000
 -0.21625680   0.08340764   0.00000000
 -0.21559898   0.08358497   0.00000000
 -0.21494217   0.08376277   0.00000000
 -0.21428636   0.08394104   0.00000000
 -0.21363155   0.08411976   0.00000000
 -0.21297774   0.08429895   0.00000000
 -0.21232494   0.08447861   0.00000000
 -0.21167313   0.08465873   0.00000000
 -0.21102233   0.08483932   0.00000000
 -0.21037253   0.08502036   0.00000000
 -0.20972374   0.08520188   0.00000000
 -0.20907594   0.08538386   0.00000000
 -0.20842915   0.08556630   0.00000000
 -0.20778336   0.08574921   0.00000000
 -0.20713857   0.08593258   0.00000000
 -0.20649478   0.08611641   0.00000000
 -0.20585200   0.08630071   0.00000000
 -0.20521022   0.08648548   0.00000000
 -0.20456943   0.08667071   0.00000000
 -0.20392966   0.08685640   0.00000000
 -0.20329088   0.08704256   0.00000000
 -0.20265310   0.08722918   0.00000000
 -0.20201633   0.08741627   0.00000000
 -0.20138056   0.08760382   0.00000000
 -0.20074579   0.08779184   0.00000000
 -0.20011202   0.08798032   0.00000000
 -0.19947926   0.08816926   0.00000000
 -0.19884750   0.08835867   0.00000000
 -0.19821674   0.08854855   0.00000000
 -0.19758698   0.08873888   0.00000000
 -0.19695822   0.08892969   0.00000000
 -0.19633046   0.08912095   0.00000000
 -0.19570371   0.08931268   0.00000000
 -0.19507796   0.08950488   0.00000000
 -0.19445321   0.08969754   0.00000000
 -0.19382947   0.08989066   0.00000000
 -0.19320672   0.09008425   0.00000000
 -0.19258498   0.09027831   0.00000000
 -0.19196424   0.09047283   0.00000000
 -0.19134450   0.09066781   0.00000000
 -0.19072576   0.09086325   0.00000000
 -0.19010803   0.09105917   0.00000000
 -0.18949129   0.09125554   0.00000000
 -0.18887556   0.09145238   0.00000000
 -0.18826083   0.09164969   0.00000000
 -0.18764711   0.09184746   0.00000000
 -0.18703438   0.09204569   0.00000000
 -0.18642266   0.09224439   0.00000000
 -0.18581194   0.09244355   0.00000000
 -0.18520222   0.09264318   0.00000000
 -0.18459350   0.09284327   0.00000000
 -0.18398579   0.09304382   0.00000000
 -0.18337907   0.09324484   0.00000000
 -0.18277336   0.09344633   0.00000000
 -0.18216866   0.09364828   0.00000000
 -0.18156495   0.09385069   0.00000000
 -0.18096224   0.09405357   0.00000000
 -0.18036054   0.09425691   0.00000000
 -0.17975984   0.09446072   0.00000000
 -0.17916014   0.09466499   0.00000000
 -0.17856144   0.09486972   0.00000000
 -0.17796375   0.09507492   0.00000000
 -0.17736706   0.09528059   0.00000000
 -0.17677137   0.09548672   0.00000000
 -0.17617668   0.09569331   0.00000000
 -0.17558299   0.09590037   0.00000000
 -0.17499031   0.09610789   0.00000000
 -0.17439862   0.09631588   0.00000000
 -0.17380794   0.09652433   0.00000000
 -0.17321826   0.09673324   0.00000000
 -0.17262959   0.09694262   0.00000000
 -0.17204191   0.09715247   0.00000000
 -0.17145524   0.09736278   0.00000000
 -0.17086957   0.09757355   0.00000000
 -0.17028490   0.09778479   0.00000000
 -0.16970123   0.09799649   0.00000000
 -0.16911857   0.09820866   0.00000000
 -0.16853691   0.09842129   0.00000000
 -0.16795624   0.09863438   0.00000000
 -0.16737659   0.09884794   0.00000000
 -0.16679793   0.09906197   0.00000000
 -0.16622027   0.09927645   0.00000000
 -0.16564362   0.09949141   0.00000000
 -0.16506797   0.09970683   0.00000000
 -0.16449332   0.09992271   0.00000000
 -0.16391968   0.10013905   0.00000000
 -0.16334703   0.10035586   0.00000000
 -0.16277539   0.10057314   0.00000000
 -0.16220475   0.10079088   0.00000000
 -0.16163511   0.10100908   0.00000000
 -0.16106647   0.10122775   0.00000000
 -0.16049884   0.10144689   0.00000000
 -0.15993220   0.10166648   0.00000000
 -0.15936657   0.10188655   0.00000000
 -0.15880195   0.10210707   0.00000000
 -0.15823832   0.10232806   0.00000000
 -0.15767569   0.10254952   0.00000000
 -0.15711407   0.10277144   0.00000000
 -0.15655345   0.10299382   0.00000000
 -0.15599383   0.10321667   0.00000000
 -0.15543521   0.10343998   0.00000000
 -0.15487760   0.10366376   0.00000000
 -0.15432099   0.10388800   0.00000000
 -0.15376538   0.10411271   0.00000000
 -0.15321077   0.10433788   0.00000000
 -0.15265716   0.10456351   0.00000000
 -0.15210456   0.10478961   0.00000000
 -0.15155295   0.10501618   0.00000000
 -0.15100235   0.10524321   0.00000000
 -0.15045276   0.10547070   0.00000000
 -0.14990416   0.10569866   0.00000000
 -0.14935656   0.10592708   0.00000000
 -0.14880997   0.10615596   0.00000000
 -0.14826438   0.10638532   0.00000000
 -0.14771979   0.10661513   0.00000000
 -0.14717621   0.10684541   0.00000000
 -0.14663362   0.10707615   0.00000000
 -0.14609204   0.10730736   0.00000000
 -0.14555146   0.10753904   0.00000000
 -0.14501188   0.10777117   0.00000000
 -0.14447330   0.10800377   0.00000000
 -0.14393573   0.10823684   0.00000000
 -0.14339915   0.10847037   0.00000000
 -0.14286358   0.10870437   0.00000000
 -0.14232902   0.10893883   0.00000000
 -0.14179545   0.10917375   0.00000000
 -0.14126288   0.10940914   0.00000000
 -0.14073132   0.10964499   0.00000000
 -0.14020076   0.10988131   0.00000000
 -0.13967120   0.11011809   0.00000000
 -0.13914265   0.11035533   0.00000000
 -0.13861509   0.11059305   0.00000000
 -0.13808854   0.11083122   0.00000000
 -0.13756299   0.11106986   0.00000000
 -0.13703844   0.11130896   0.00000000
 -0.13651489   0.11154853   0.00000000
 -0.13599235   0.11178856   0.00000000
 -0.13547081   0.11202906   0.00000000
 -0.13495027   0.11227002   0.00000000
 -0.13443073   0.11251145   0.00000000
 -0.13391219   0.11275334   0.00000000
 -0.13339466   0.11299569   0.00000000
 -0.13287812   0.11323851   0.00000000
 -0.13236259   0.11348180   0.00000000
 -0.13184806   0.11372555   0.00000000
 -0.13133454   0.11396976   0.00000000
 -0.13082201   0.11421444   0.00000000
 -0.13031049   0.11445958   0.00000000
 -0.12979997   0.11470518   0.00000000
 -0.12929045   0.11495125   0.00000000
 -0.12878194   0.11519779   0.00000000
 -0.12827442   0.11544479   0.00000000
 -0.12776791   0.11569225   0.00000000
 -0.12726240   0.11594018   0.00000000
 -0.12675789   0.11618857   0.00000000
 -0.12625438   0.11643743   0.00000000
 -0.12575188   0.11668675   0.00000000
 -0.12525038   0.11693654   0.00000000
 -0.12474988   0.11718679   0.00000000
 -0.12425038   0.11743750   0.00000000
 -0.12375188   0.11768868   0.00000000
 -0.12325439   0.11794032   0.00000000
 -0.12275789   0.11819243   0.00000000
 -0.12226240   0.11844500   0.00000000
 -0.12176791   0.11869804   0.00000000
 -0.12127443   0.11895154   0.00000000
 -0.12078194   0.11920551   0.00000000
 -0.12029046   0.11945994   0.00000000
 -0.11979998   0.11971483   0.00000000
 -0.11931050   0.11997019   0.00000000
 -0.11882203   0.12022601   0.00000000
 -0.11833455   0.12048230   0.00000000
 -0.11784808   0.12073905   0.00000000
 -0.11736261   0.12099627   0.00000000
 -0.11687814   0.12125395   0.00000000
 -0.11639467   0.12151210   0.00000000
 -0.11591221   0.12177071   0.00000000
 -0.11543075   0.12202978   0.00000000
 -0.11495029   0.12228932   0.00000000
 -0.11447083   0.12254933   0.00000000
 -0.11399237   0.12280979   0.00000000
 -0.11351492   0.12307073   0.00000000
 -0.11303846   0.12333212   0.00000000
 -0.11256301   0.12359398   0.00000000
 -0.11208857   0.12385631   0.00000000
 -0.11161512   0.12411910   0.00000000
 -0.11114267   0.12438235   0.00000000
 -0.11067123   0.12464607   0.00000000
 -0.11020079   0.12491026   0.00000000
 -0.10973135   0.12517490   0.00000000
 -0.10926292   0.12544002   0.00000000
 -0.10879548   0.12570559   0.00000000
 -0.10832905   0.12597163   0.00000000
 -0.10786362   0.12623814   0.00000000
 -0.10739919   0.12650511   0.00000000
 -0.10693576   0.12677254   0.00000000
 -0.10647334   0.12704044   0.00000000
 -0.10601192   0.12730880   0.00000000
 -0.10555150   0.12757763   0.00000000
 -0.10509208   0.12784692   0.00000000
 -0.10463366   0.12811668   0.00000000
 -0.10417625   0.12838690   0.00000000
 -0.10371984   0.12865759   0.00000000
 -0.10326443   0.12892874   0.00000000
 -0.10281002   0.12920035   0.00000000
 -0.10235661   0.12947243   0.00000000
 -0.10190421   0.12974497   0.00000000
 -0.10145280   0.13001798   0.00000000
 -0.10100240   0.13029145   0.00000000
 -0.10055301   0.13056539   0.00000000
 -0.10010461   0.13083979   0.00000000
 -0.09965721   0.13111466   0.00000000
 -0.09921082   0.13138999   0.00000000
 -0.09876543   0.13166578   0.00000000
 -0.09832104   0.13194204   0.00000000
 -0.09787766   0.13221876   0.00000000
 -0.09743527   0.13249595   0.00000000
 -0.09699389   0.13277360   0.00000000
 -0.09655351   0.13305172   0.00000000
 -0.09611413   0.13333030   0.00000000
 -0.09567576   0.13360934   0.00000000
 -0.09523838   0.13388885   0.00000000
 -0.09480201   0.13416883   0.00000000
 -0.09436664   0.13444927   0.00000000
 -0.09393227   0.13473017   0.00000000
 -0.09349890   0.13501154   0.00000000
 -0.09306654   0.13529337   0.00000000
 -0.09263518   0.13557566   0.00000000
 -0.09220482   0.13585843   0.00000000
 -0.09177546   0.13614165   0.00000000
 -0.09134710   0.13642534   0.00000000
 -0.09091975   0.13670949   0.00000000
 -0.09049340   0.13699411   0.00000000
 -0.09006805   0.13727920   0.00000000
 -0.08964370   0.13756474   0.00000000
 -0.08922035   0.13785075   0.00000000
 -0.08879801   0.13813723   0.00000000
 -0.08837666   0.13842417   0.00000000
 -0.08795632   0.13871158   0.00000000
 -0.08753699   0.13899945   0.00000000
 -0.08711865   0.13928778   0.00000000
 -0.08670132   0.13957658   0.00000000
 -0.08628498   0.13986584   0.00000000
 -0.08586965   0.14015557   0.00000000
 -0.08545533   0.14044576   0.00000000
 -0.08504200   0.14073642   0.00000000
 -0.08462967   0.14102754   0.00000000
 -0.08421835   0.14131912   0.00000000
 -0.08380803   0.14161117   0.00000000
 -0.08339871   0.14190369   0.00000000
 -0.08299040   0.14219666   0.00000000
 -0.08258308   0.14249011   0.00000000
 -0.08217677   0.14278401   0.00000000
 -0.08177146   0.14307839   0.00000000
 -0.08136715   0.14337322   0.00000000
 -0.08096385   0.14366852   0.00000000
 -0.08056154   0.14396429   0.00000000
 -0.08016024   0.14426052   0.00000000
 -0.07975994   0.14455721   0.00000000
 -0.07936064   0.14485437   0.00000000
 -0.07896235   0.14515199   0.00000000
 -0.07856505   0.14545008   0.00000000
 -0.07816876   0.14574863   0.00000000
 -0.07777347   0.14604765   0.00000000
 -0.07737918   0.14634713   0.00000000
 -0.07698589   0.14664707   0.00000000
 -0.07659361   0.14694748   0.00000000
 -0.07620233   0.14724835   0.00000000
 -0.07581205   0.14754969   0.00000000
 -0.07542277   0.14785149   0.00000000
 -0.07503449   0.14815376   0.00000000
 -0.07464722   0.14845649   0.00000000
 -0.07426095   0.14875969   0.00000000
 -0.07387568   0.14906335   0.00000000
 -0.07349141   0.14936747   0.00000000
 -0.07310814   0.14967206   0.00000000
 -0.07272588   0.14997712   0.00000000
 -0.07234462   0.15028264   0.00000000
 -0.07196436   0.15058862   0.00000000
 -0.07158510   0.15089506   0.00000000
 -0.07120684   0.15120198   0.00000000
 -0.07082959   0.15150935   0.00000000
 -0.07045334   0.15181719   0.00000000
 -0.07007809   0.15212550   0.00000000
 -0.06970384   0.15243427   0.00000000
 -0.06933059   0.15274350   0.00000000
 -0.06895835   0.15305320   0.00000000
 -0.06858711   0.15336336   0.00000000
 -0.06821687   0.15367399   0.00000000
 -0.06784763   0.15398508   0.00000000
 -0.06747939   0.15429663   0.00000000
 -0.06711216   0.15460865   0.00000000
 -0.06674593   0.15492114   0.00000000
 -0.06638070   0.15523409   0.00000000
 -0.06601647   0.15554750   0.00000000
 -0.06565324   0.15586138   0.00000000
 -0.06529102   0.15617572   0.00000000
 -0.06492979   0.15649053   0.00000000
 -0.06456957   0.15680580   0.00000000
 -0.06421036   0.15712154   0.00000000
 -0.06385214   0.15743774   0.00000000
 -0.06349493   0.15775440   0.00000000
 -0.06313871   0.15807153   0.00000000
 -0.06278350   0.15838912   0.00000000
 -0.06242930   0.15870718   0.00000000
 -0.06207609   0.15902570   0.00000000
 -0.06172389   0.15934469   0.00000000
 -0.06137268   0.15966414   0.00000000
 -0.06102248   0.15998406   0.00000000
 -0.06067329   0.16030444   0.00000000
 -0.06032509   0.16062528   0.00000000
 -0.05997790   0.16094659   0.00000000
 -0.05963170   0.16126836   0.00000000
 -0.05928651   0.16159060   0.00000000
 -0.05894233   0.16191330   0.00000000
 -0.05859914   0.16223647   0.00000000
 -0.05825696   0.16256010   0.00000000
 -0.05791577   0.16288420   0.00000000
 -0.05757559   0.16320876   0.00000000
 -0.05723642   0.16353378   0.00000000
 -0.05689824   0.16385927   0.00000000
 -0.05656107   0.16418522   0.00000000
 -0.05622489   0.16451164   0.00000000
 -0.05588972   0.16483852   0.00000000
 -0.05555556   0.16516587   0.00000000
 -0.05522239   0.16549368   0.00000000
 -0.05489023   0.16582196   0.00000000
 -0.05455906   0.16615069   0.00000000
 -0.05422890   0.16647990   0.00000000
 -0.05389975   0.16680957   0.00000000
 -0.05357159   0.16713970   0.00000000
 -0.05324444   0.16747030   0.00000000
 -0.05291828   0.16780136   0.00000000
 -0.05259313   0.16813289   0.00000000
 -0.05226899   0.16846488   0.00000000
 -0.05194584   0.16879733   0.00000000
 -0.05162370   0.16913025   0.00000000
 -0.05130255   0.16946364   0.00000000
 -0.05098241   0.16979749   0.00000000
 -0.05066328   0.17013180   0.00000000
 -0.05034514   0.17046658   0.00000000
 -0.05002801   0.17080182   0.00000000
 -0.04971187   0.17113753   0.00000000
 -0.04939674   0.17147370   0.00000000
 -0.04908262   0.17181033   0.00000000
 -0.04876949   0.17214743   0.00000000
 -0.04845737   0.17248500   0.00000000
 -0.04814624   0.17282302   0.00000000
 -0.04783612   0.17316152   0.00000000
 -0.04752701   0.17350047   0.00000000
 -0.04721889   0.17383990   0.00000000
 -0.04691178   0.17417978   0.00000000
 -0.04660566   0.17452013   0.00000000
 -0.04630055   0.17486095   0.00000000
 -0.04599645   0.17520223   0.00000000
 -0.04569334   0.17554397   0.00000000
 -0.04539124   0.17588618   0.00000000
 -0.04509014   0.17622885   0.00000000
 -0.04479004   0.17657199   0.00000000
 -0.04449094   0.17691559   0.00000000
 -0.04419284   0.17725966   0.00000000
 -0.04389575   0.17760419   0.00000000
 -0.04359966   0.17794918   0.00000000
 -0.04330457   0.17829464   0.00000000
 -0.04301048   0.17864057   0.00000000
 -0.04271739   0.17898696   0.00000000
 -0.04242531   0.17933381   0.00000000
 -0.04213423   0.17968113   0.00000000
 -0.04184415   0.18002891   0.00000000
 -0.04155507   0.18037715   0.00000000
 -0.04126699   0.18072587   0.00000000
 -0.04097992   0.18107504   0.00000000
 -0.04069385   0.18142468   0.00000000
 -0.04040878   0.18177478   0.00000000
 -0.04012471   0.18212535   0.00000000
 -0.03984164   0.18247638   0.00000000
 -0.03955958   0.18282788   0.00000000
 -0.03927852   0.18317984   0.00000000
 -0.03899846   0.18353227   0.00000000
 -0.03871940   0.18388516   0.00000000
 -0.03844134   0.18423852   0.00000000
 -0.03816429   0.18459233   0.00000000
 -0.03788824   0.18494662   0.00000000
 -0.03761319   0.18530137   0.00000000
 -0.03733914   0.18565658   0.00000000
 -0.03706610   0.18601226   0.00000000
 -0.03679405   0.18636840   0.00000000
 -0.03652301   0.18672500   0.00000000
 -0.03625297   0.18708207   0.00000000
 -0.03598393   0.18743961   0.00000000
 -0.03571590   0.18779761   0.00000000
 -0.03544886   0.18815607   0.00000000
 -0.03518283   0.18851500   0.00000000
 -0.03491780   0.18887439   0.00000000
 -0.03465377   0.18923425   0.00000000
 -0.03439075   0.18959457   0.00000000
 -0.03412872   0.18995536   0.00000000
 -0.03386770   0.19031661   0.00000000
 -0.03360768   0.19067832   0.00000000
 -0.03334866   0.19104050   0.00000000
 -0.03309065   0.19140315   0.00000000
 -0.03283363   0.19176625   0.00000000
 -0.03257762   0.19212983   0.00000000
 -0.03232261   0.19249386   0.00000000
 -0.03206861   0.19285836   0.00000000
 -0.03181560   0.19322333   0.00000000
 -0.03156360   0.19358876   0.00000000
 -0.03131259   0.19395466   0.00000000
 -0.03106259   0.19432101   0.00000000
 -0.03081360   0.19468784   0.00000000
 -0.03056560   0.19505513   0.00000000
 -0.03031861   0.19542288   0.00000000
 -0.03007262   0.19579110   0.00000000
 -0.02982763   0.19615978   0.00000000
 -0.02958364   0.19652892   0.00000000
 -0.02934065   0.19689853   0.00000000
 -0.02909867   0.19726861   0.00000000
 -0.02885769   0.19763915   0.00000000
 -0.02861771   0.19801015   0.00000000
 -0.02837873   0.19838162   0.00000000
 -0.02814075   0.19875355   0.00000000
 -0.02790378   0.19912595   0.00000000
 -0.02766781   0.19949881   0.00000000
 -0.02743284   0.19987213   0.00000000
 -0.02719887   0.20024592   0.00000000
 -0.02696590   0.20062018   0.00000000
 -0.02673394   0.20099490   0.00000000
 -0.02650298   0.20137008   0.00000000
 -0.02627302   0.20174573   0.00000000
 -0.02604406   0.20212184   0.00000000
 -0.02581611   0.20249842   0.00000000
 -0.02558915   0.20287546   0.00000000
 -0.02536320   0.20325296   0.00000000
 -0.02513825   0.20363093   0.00000000
 -0.02491430   0.20400937   0.00000000
 -0.02469136   0.20438827   0.00000000
 -0.02446941   0.20476763   0.00000000
 -0.02424847   0.20514746   0.00000000
 -0.02402853   0.20552775   0.00000000
 -0.02380960   0.20590851   0.00000000
 -0.02359166   0.20628973   0.00000000
 -0.02337473   0.20667141   0.00000000
 -0.02315879   0.20705356   0.00000000
 -0.02294386   0.20743618   0.00000000
 -0.02272994   0.20781926   0.00000000
 -0.02251701   0.20820280   0.00000000
 -0.02230509   0.20858681   0.00000000
 -0.02209417   0.20897128   0.00000000
 -0.02188425   0.20935622   0.00000000
 -0.02167533   0.20974162   0.00000000
 -0.02146741   0.21012748   0.00000000
 -0.02126050   0.21051381   0.00000000
 -0.02105459   0.21090061   0.00000000
 -0.02084968   0.21128787   0.00000000
 -0.02064577   0.21167559   0.00000000
 -0.02044287   0.21206378   0.00000000
 -0.02024096   0.21245243   0.00000000
 -0.02004006   0.21284155   0.00000000
 -0.01984016   0.21323113   0.00000000
 -0.01964126   0.21362117   0.00000000
 -0.01944337   0.21401168   0.00000000
 -0.01924647   0.21440266   0.00000000
 -0.01905058   0.21479410   0.00000000
 -0.01885569   0.21518600   0.00000000
 -0.01866180   0.21557837   0.00000000
 -0.01846892   0.21597120   0.00000000
 -0.01827704   0.21636449   0.00000000
 -0.01808615   0.21675826   0.00000000
 -0.01789627   0.21715248   0.00000000
 -0.01770740   0.21754717   0.00000000
 -0.01751952   0.21794232   0.00000000
 -0.01733265   0.21833794   0.00000000
 -0.01714678   0.21873403   0.00000000
 -0.01696191   0.21913057   0.00000000
 -0.01677804   0.21952759   0.00000000
 -0.01659517   0.21992506   0.00000000
 -0.01641331   0.22032300   0.00000000
 -0.01623245   0.22072141   0.00000000
 -0.01605259   0.22112028   0.00000000
 -0.01587373   0.22151961   0.00000000
 -0.01569588   0.22191941   0.00000000
 -0.01551902   0.22231967   0.00000000
 -0.01534317   0.22272040   0.00000000
 -0.01516832   0.22312159   0.00000000
 -0.01499447   0.22352325   0.00000000
 -0.01482163   0.22392537   0.00000000
 -0.01464978   0.22432795   0.00000000
 -0.01447894   0.22473100   0.00000000
 -0.01430910   0.22513452   0.00000000
 -0.01414027   0.22553850   0.00000000
 -0.01397243   0.22594294   0.00000000
 -0.01380560   0.22634785   0.00000000
 -0.01363977   0.22675322   0.00000000
 -0.01347494   0.22715905   0.00000000
 -0.01331111   0.22756535   0.00000000
 -0.01314828   0.22797212   0.00000000
 -0.01298646   0.22837935   0.00000000
 -0.01282564   0.22878704   0.00000000
 -0.01266582   0.22919520   0.00000000
 -0.01250700   0.22960382   0.00000000
 -0.01234919   0.23001291   0.00000000
 -0.01219237   0.23042246   0.00000000
 -0.01203656   0.23083248   0.00000000
 -0.01188175   0.23124296   0.00000000
 -0.01172794   0.23165390   0.00000000
 -0.01157514   0.23206531   0.00000000
 -0.01142334   0.23247719   0.00000000
 -0.01127253   0.23288953   0.00000000
 -0.01112273   0.23330233   0.00000000
 -0.01097394   0.23371560   0.00000000
 -0.01082614   0.23412933   0.00000000
 -0.01067935   0.23454352   0.00000000
 -0.01053356   0.23495818   0.00000000
 -0.01038877   0.23537331   0.00000000
 -0.01024498   0.23578890   0.00000000
 -0.01010219   0.23620495   0.00000000
 -0.00996041   0.23662147   0.00000000
 -0.00981963   0.23703845   0.00000000
 -0.00967985   0.23745590   0.00000000
 -0.00954107   0.23787381   0.00000000
 -0.00940330   0.23829219   0.00000000
 -0.00926652   0.23871103   0.00000000
 -0.00913075   0.23913033   0.00000000
 -0.00899598   0.23955010   0.00000000
 -0.00886222   0.23997034   0.00000000
 -0.00872945   0.24039103   0.00000000
 -0.00859769   0.24081220   0.00000000
 -0.00846693   0.24123382   0.00000000
 -0.00833717   0.24165591   0.00000000
 -0.00820841   0.24207847   0.00000000
 -0.00808065   0.24250149   0.00000000
 -0.00795390   0.24292498   0.00000000
 -0.00782815   0.24334892   0.00000000
 -0.00770340   0.24377334   0.00000000
 -0.00757965   0.24419822   0.00000000
 -0.00745691   0.24462356   0.00000000
 -0.00733516   0.24504937   0.00000000
 -0.00721442   0.24547564   0.00000000
 -0.00709468   0.24590237   0.00000000
 -0.00697594   0.24632957   0.00000000
 -0.00685821   0.24675724   0.00000000
 -0.00674148   0.24718537   0.00000000
 -0.00662574   0.24761396   0.00000000
 -0.00651102   0.24804302   0.00000000
 -0.00639729   0.24847254   0.00000000
 -0.00628456   0.24890253   0.00000000
 -0.00617284   0.24933298   0.00000000
 -0.00606212   0.24976389   0.00000000
 -0.00595240   0.25019527   0.00000000
 -0.00584368   0.25062712   0.00000000
 -0.00573597   0.25105943   0.00000000
 -0.00562925   0.25149220   0.00000000
 -0.00552354   0.25192544   0.00000000
 -0.00541883   0.25235914   0.00000000
 -0.00531512   0.25279331   0.00000000
 -0.00521242   0.25322794   0.00000000
 -0.00511072   0.25366304   0.00000000
 -0.00501002   0.25409860   0.00000000
 -0.00491032   0.25453462   0.00000000
 -0.00481162   0.25497111   0.00000000
 -0.00471392   0.25540806   0.00000000
 -0.00461723   0.25584548   0.00000000
 -0.00452154   0.25628336   0.00000000
 -0.00442685   0.25672171   0.00000000
 -0.00433316   0.25716052   0.00000000
 -0.00424048   0.25759980   0.00000000
 -0.00414879   0.25803954   0.00000000
 -0.00405811   0.25847974   0.00000000
 -0.00396843   0.25892041   0.00000000
 -0.00387976   0.25936154   0.00000000
 -0.00379208   0.25980314   0.00000000
 -0.00370541   0.26024520   0.00000000
 -0.00361974   0.26068773   0.00000000
 -0.00353507   0.26113072   0.00000000
 -0.00345140   0.26157417   0.00000000
 -0.00336873   0.26201809   0.00000000
 -0.00328707   0.26246248   0.00000000
 -0.00320641   0.26290733   0.00000000
 -0.00312675   0.26335264   0.00000000
 -0.00304809   0.26379842   0.00000000
 -0.00297044   0.26424466   0.00000000
 -0.00289378   0.26469137   0.00000000
 -0.00281813   0.26513854   0.00000000
 -0.00274348   0.26558617   0.00000000
 -0.00266984   0.26603427   0.00000000
 -0.00259719   0.26648284   0.00000000
 -0.00252555   0.26693187   0.00000000
 -0.00245491   0.26738136   0.00000000
 -0.00238527   0.26783132   0.00000000
 -0.00231663   0.26828174   0.00000000
 -0.00224900   0.26873263   0.00000000
 -0.00218236   0.26918398   0.00000000
 -0.00211673   0.26963579   0.00000000
 -0.00205210   0.27008807   0.00000000
 -0.00198847   0.27054082   0.00000000
 -0.00192585   0.27099402   0.00000000
 -0.00186423   0.27144770   0.00000000
 -0.00180361   0.27190183   0.00000000
 -0.00174399   0.27235644   0.00000000
 -0.00168537   0.27281150   0.00000000
 -0.00162775   0.27326703   0.00000000
 -0.00157114   0.27372303   0.00000000
 -0.00151553   0.27417949   0.00000000
 -0.00146092   0.27463641   0.00000000
 -0.00140731   0.27509380   0.00000000
 -0.00135471   0.27555165   0.00000000
 -0.00130310   0.27600997   0.00000000
 -0.00125250   0.27646875   0.00000000
 -0.00120290   0.27692800   0.00000000
 -0.00115431   0.27738771   0.00000000
 -0.00110671   0.27784789   0.00000000
 -0.00106012   0.27830852   0.00000000
 -0.00101453   0.27876963   0.00000000
 -0.00096994   0.27923120   0.00000000
 -0.00092635   0.27969323   0.00000000
 -0.00088377   0.28015573   0.00000000
 -0.00084218   0.28061869   0.00000000
 -0.00080160   0.28108212   0.00000000
 -0.00076202   0.28154601   0.00000000
 -0.00072345   0.28201036   0.00000000
 -0.00068587   0.28247518   0.00000000
 -0.00064930   0.28294046   0.00000000
 -0.00061373   0.28340621   0.00000000
 -0.00057916   0.28387243   0.00000000
 -0.00054559   0.28433910   0.00000000
 -0.00051303   0.28480624   0.00000000
 -0.00048146   0.28527385   0.00000000
 -0.00045090   0.28574192   0.00000000
 -0.00042134   0.28621046   0.00000000
 -0.00039279   0.28667946   0.00000000
 -0.00036523   0.28714892   0.00000000
 -0.00033868   0.28761885   0.00000000
 -0.00031313   0.28808924   0.00000000
 -0.00028858   0.28856010   0.00000000
 -0.00026503   0.28903142   0.00000000
 -0.00024248   0.28950321   0.00000000
 -0.00022094   0.28997546   0.00000000
 -0.00020040   0.29044817   0.00000000
 -0.00018086   0.29092135   0.00000000
 -0.00016232   0.29139499   0.00000000
 -0.00014479   0.29186910   0.00000000
 -0.00012826   0.29234367   0.00000000
 -0.00011273   0.29281871   0.00000000
 -0.00009820   0.29329421   0.00000000
 -0.00008467   0.29377018   0.00000000
 -0.00007214   0.29424661   0.00000000
 -0.00006062   0.29472350   0.00000000
 -0.00005010   0.29520086   0.00000000
 -0.00004058   0.29567869   0.00000000
 -0.00003206   0.29615698   0.00000000
 -0.00002455   0.29663573   0.00000000
 -0.00001804   0.29711494   0.00000000
 -0.00001253   0.29759463   0.00000000
 -0.00000802   0.29807477   0.00000000
 -0.00000451   0.29855538   0.00000000
 -0.00000200   0.29903646   0.00000000
 -0.00000050   0.29951800   0.00000000
 -0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/550-2DV/550-IGABEM-cpt.txt <==
0.5	0.05
1	0.0548017140576343
1	0.3

==> Sections/Shape-optimization-examples/Horn/Figures/550-2DV/550-IGABEM-shape.txt <==
1	0.3
0.999999509	0.29951416
0.999998035	0.299028793
0.999995579	0.298543898
0.99999214	0.298059475
0.999987719	0.297575525
0.999982316	0.297092047
0.99997593	0.296609041
0.999968561	0.296126508
0.999960211	0.295644447
0.999950877	0.295162859
0.999940561	0.294681743
0.999929263	0.294201099
0.999916982	0.293720928
0.999903719	0.293241229
0.999889474	0.292762002
0.999874246	0.292283248
0.999858035	0.291804966
0.999840842	0.291327156
0.999822667	0.290849819
0.999803509	0.290372954
0.999783368	0.289896561
0.999762246	0.289420641
0.99974014	0.288945193
0.999717053	0.288470218
0.999692982	0.287995715
0.99966793	0.287521684
0.999641895	0.287048125
0.999614877	0.286575039
0.999586877	0.286102426
0.999557895	0.285630284
0.99952793	0.285158615
0.999496982	0.284687419
0.999465052	0.284216695
0.99943214	0.283746443
0.999398245	0.283276663
0.999363368	0.282807356
0.999327509	0.282338521
0.999290666	0.281870159
0.999252842	0.281402269
0.999214035	0.280934851
0.999174245	0.280467905
0.999133473	0.280001432
0.999091719	0.279535432
0.999048982	0.279069903
0.999005263	0.278604847
0.998960561	0.278140264
0.998914877	0.277676153
0.99886821	0.277212514
0.998820561	0.276749347
0.998771929	0.276286653
0.998722315	0.275824431
0.998671719	0.275362682
0.99862014	0.274901405
0.998567578	0.2744406
0.998514035	0.273980268
0.998459508	0.273520408
0.998403999	0.27306102
0.998347508	0.272602105
0.998290034	0.272143662
0.998231578	0.271685691
0.99817214	0.271228193
0.998111719	0.270771167
0.998050315	0.270314614
0.997987929	0.269858532
0.997924561	0.269402924
0.99786021	0.268947787
0.997794876	0.268493123
0.997728561	0.268038931
0.997661262	0.267585212
0.997592982	0.267131965
0.997523718	0.26667919
0.997453473	0.266226888
0.997382245	0.265775058
0.997310034	0.265323701
0.997236841	0.264872816
0.997162666	0.264422403
0.997087508	0.263972462
0.997011367	0.263522994
0.996934245	0.263073998
0.996856139	0.262625475
0.996777052	0.262177424
0.996696981	0.261729845
0.996615929	0.261282739
0.996533894	0.260836105
0.996450876	0.260389943
0.996366876	0.259944254
0.996281893	0.259499037
0.996195929	0.259054293
0.996108981	0.25861002
0.996021051	0.258166221
0.995932139	0.257722893
0.995842244	0.257280038
0.995751367	0.256837655
0.995659507	0.256395745
0.995566665	0.255954307
0.995472841	0.255513341
0.995378033	0.255072848
0.995282244	0.254632827
0.995185472	0.254193278
0.995087718	0.253754202
0.994988981	0.253315598
0.994889261	0.252877467
0.99478856	0.252439807
0.994686875	0.252002621
0.994584209	0.251565906
0.994480559	0.251129664
0.994375928	0.250693894
0.994270314	0.250258597
0.994163717	0.249823772
0.994056138	0.249389419
0.993947577	0.248955539
0.993838033	0.248522131
0.993727507	0.248089195
0.993615998	0.247656732
0.993503507	0.247224741
0.993390033	0.246793223
0.993275577	0.246362177
0.993160138	0.245931603
0.993043717	0.245501501
0.992926313	0.245071872
0.992807927	0.244642716
0.992688559	0.244214031
0.992568208	0.243785819
0.992446875	0.24335808
0.992324559	0.242930812
0.99220126	0.242504017
0.99207698	0.242077695
0.991951717	0.241651845
0.991825471	0.241226467
0.991698243	0.240801561
0.991570032	0.240377128
0.991440839	0.239953167
0.991310664	0.239529679
0.991179506	0.239106663
0.991047365	0.238684119
0.990914242	0.238262048
0.990780137	0.237840449
0.990645049	0.237419322
0.990508979	0.236998668
0.990371926	0.236578486
0.990233891	0.236158777
0.990094874	0.235739539
0.989954874	0.235320775
0.989813891	0.234902482
0.989671926	0.234484662
0.989528979	0.234067314
0.989385049	0.233650439
0.989240137	0.233234036
0.989094242	0.232818105
0.988947365	0.232402647
0.988799505	0.231987661
0.988650663	0.231573147
0.988500838	0.231159106
0.988350031	0.230745537
0.988198242	0.23033244
0.98804547	0.229919816
0.987891715	0.229507664
0.987736978	0.229095985
0.987581259	0.228684778
0.987424557	0.228274043
0.987266873	0.227863781
0.987108206	0.227453991
0.986948557	0.227044673
0.986787925	0.226635828
0.986626311	0.226227455
0.986463715	0.225819554
0.986300136	0.225412126
0.986135574	0.22500517
0.98597003	0.224598687
0.985803504	0.224192675
0.985635995	0.223787137
0.985467504	0.22338207
0.98529803	0.222977476
0.985127574	0.222573354
0.984956135	0.222169705
0.984783714	0.221766528
0.98461031	0.221363823
0.984435924	0.220961591
0.984260556	0.220559831
0.984084205	0.220158544
0.983906872	0.219757728
0.983728556	0.219357386
0.983549257	0.218957515
0.983368977	0.218558117
0.983187713	0.218159191
0.983005468	0.217760738
0.98282224	0.217362757
0.982638029	0.216965248
0.982452836	0.216568212
0.982266661	0.216171648
0.982079503	0.215775556
0.981891362	0.215379937
0.981702239	0.21498479
0.981512134	0.214590115
0.981321046	0.214195913
0.981128976	0.213802183
0.980935923	0.213408926
0.980741888	0.213016141
0.98054687	0.212623828
0.98035087	0.212231987
0.980153888	0.211840619
0.979955923	0.211449724
0.979756975	0.2110593
0.979557046	0.210669349
0.979356133	0.210279871
0.979154238	0.209890864
0.978951361	0.209502331
0.978747501	0.209114269
0.978542659	0.20872668
0.978336835	0.208339563
0.978130028	0.207952919
0.977922238	0.207566746
0.977713466	0.207181047
0.977503712	0.206795819
0.977292975	0.206411064
0.977081255	0.206026782
0.976868553	0.205642971
0.976654869	0.205259633
0.976440202	0.204876768
0.976224553	0.204494374
0.976007922	0.204112454
0.975790307	0.203731005
0.975571711	0.203350029
0.975352132	0.202969525
0.97513157	0.202589494
0.974910026	0.202209935
0.9746875	0.201830848
0.974463991	0.201452233
0.9742395	0.201074091
0.974014026	0.200696422
0.97378757	0.200319224
0.973560131	0.199942499
0.97333171	0.199566247
0.973102306	0.199190467
0.97287192	0.198815159
0.972640552	0.198440323
0.972408201	0.19806596
0.972174868	0.197692069
0.971940552	0.197318651
0.971705253	0.196945705
0.971468973	0.196573231
0.971231709	0.19620123
0.970993464	0.195829701
0.970754235	0.195458644
0.970514025	0.19508806
0.970272832	0.194717948
0.970030656	0.194348308
0.969787498	0.193979141
0.969543358	0.193610446
0.969298235	0.193242224
0.96905213	0.192874474
0.968805042	0.192507196
0.968556972	0.19214039
0.968307919	0.191774057
0.968057884	0.191408197
0.967806866	0.191042808
0.967554866	0.190677892
0.967301883	0.190313449
0.967047918	0.189949478
0.966792971	0.189585979
0.966537041	0.189222952
0.966280129	0.188860398
0.966022234	0.188498316
0.965763357	0.188136707
0.965503497	0.187775569
0.965242655	0.187414905
0.96498083	0.187054712
0.964718023	0.186694992
0.964454233	0.186335745
0.964189461	0.185976969
0.963923707	0.185618666
0.96365697	0.185260836
0.96338925	0.184903477
0.963120549	0.184546592
0.962850864	0.184190178
0.962580198	0.183834237
0.962308548	0.183478768
0.962035917	0.183123772
0.961762303	0.182769247
0.961487706	0.182415196
0.961212127	0.182061616
0.960935565	0.181708509
0.960658021	0.181355875
0.960379495	0.181003712
0.960099986	0.180652022
0.959819495	0.180300805
0.959538021	0.17995006
0.959255565	0.179599787
0.958972126	0.179249986
0.958687705	0.178900658
0.958402301	0.178551802
0.958115915	0.178203419
0.957828547	0.177855508
0.957540196	0.177508069
0.957250862	0.177161103
0.956960546	0.176814609
0.956669248	0.176468587
0.956376967	0.176123038
0.956083704	0.175777961
0.955789458	0.175433356
0.95549423	0.175089224
0.95519802	0.174745564
0.954900826	0.174402377
0.954602651	0.174059661
0.954303493	0.173717419
0.954003352	0.173375648
0.95370223	0.17303435
0.953400124	0.172693524
0.953097036	0.172353171
0.952792966	0.17201329
0.952487913	0.171673881
0.952181878	0.171334945
0.951874861	0.170996481
0.95156686	0.17065849
0.951257878	0.170320971
0.950947913	0.169983924
0.950636965	0.169647349
0.950325035	0.169311247
0.950012123	0.168975617
0.949698228	0.16864046
0.949383351	0.168305775
0.949067491	0.167971562
0.948750649	0.167637822
0.948432824	0.167304554
0.948114017	0.166971758
0.947794228	0.166639435
0.947473455	0.166307584
0.947151701	0.165976206
0.946828964	0.165645299
0.946505245	0.165314866
0.946180543	0.164984904
0.945854858	0.164655415
0.945528192	0.164326398
0.945200542	0.163997854
0.944871911	0.163669782
0.944542297	0.163342182
0.9442117	0.163015055
0.943880121	0.1626884
0.943547559	0.162362217
0.943214015	0.162036507
0.942879489	0.161711269
0.94254398	0.161386504
0.942207489	0.16106221
0.941870015	0.16073839
0.941531559	0.160415041
0.94119212	0.160092165
0.940851699	0.159769761
0.940510295	0.15944783
0.940167909	0.159126371
0.939824541	0.158805384
0.93948019	0.15848487
0.939134856	0.158164828
0.93878854	0.157845258
0.938441242	0.157526161
0.938092961	0.157207536
0.937743698	0.156889384
0.937393452	0.156571704
0.937042224	0.156254496
0.936690013	0.155937761
0.93633682	0.155621497
0.935982644	0.155305707
0.935627486	0.154990388
0.935271346	0.154675542
0.934914223	0.154361169
0.934556118	0.154047267
0.93419703	0.153733839
0.93383696	0.153420882
0.933475907	0.153108398
0.933113872	0.152796386
0.932750854	0.152484846
0.932386854	0.152173779
0.932021871	0.151863184
0.931655906	0.151553062
0.931288959	0.151243412
0.930921029	0.150934234
0.930552116	0.150625529
0.930182221	0.150317296
0.929811344	0.150009535
0.929439484	0.149702247
0.929066642	0.149395431
0.928692817	0.149089088
0.92831801	0.148783216
0.927942221	0.148477818
0.927565449	0.148172891
0.927187694	0.147868437
0.926808957	0.147564455
0.926429238	0.147260946
0.926048536	0.146957909
0.925666851	0.146655344
0.925284185	0.146353252
0.924900535	0.146051632
0.924515904	0.145750484
0.924130289	0.145449809
0.923743693	0.145149606
0.923356114	0.144849876
0.922967552	0.144550617
0.922578008	0.144251832
0.922187482	0.143953518
0.921795973	0.143655677
0.921403482	0.143358308
0.921010008	0.143061412
0.920615551	0.142764988
0.920220113	0.142469036
0.919823692	0.142173557
0.919426288	0.14187855
0.919027902	0.141584015
0.918628533	0.141289953
0.918228182	0.140996363
0.917826849	0.140703246
0.917424533	0.140410601
0.917021234	0.140118428
0.916616954	0.139826727
0.91621169	0.139535499
0.915805445	0.139244744
0.915398216	0.13895446
0.914990006	0.138664649
0.914580813	0.138375311
0.914170637	0.138086444
0.913759479	0.13779805
0.913347338	0.137510129
0.912934215	0.13722268
0.91252011	0.136935703
0.912105022	0.136649198
0.911688952	0.136363166
0.911271899	0.136077606
0.910853864	0.135792519
0.910434846	0.135507904
0.910014846	0.135223761
0.909593863	0.134940091
0.909171898	0.134656893
0.908748951	0.134374167
0.908325021	0.134091914
0.907900108	0.133810133
0.907474214	0.133528824
0.907047336	0.133247988
0.906619476	0.132967624
0.906190634	0.132687733
0.905760809	0.132408314
0.905330002	0.132129367
0.904898213	0.131850893
0.904465441	0.13157289
0.904031686	0.131295361
0.903596949	0.131018303
0.90316123	0.130741718
0.902724528	0.130465606
0.902286843	0.130189966
0.901848177	0.129914798
0.901408527	0.129640102
0.900967896	0.129365879
0.900526281	0.129092128
0.900083685	0.12881885
0.899640106	0.128546044
0.899195544	0.12827371
0.89875	0.128001848
0.898303474	0.127730459
0.897855965	0.127459543
0.897407473	0.127189098
0.896957999	0.126919126
0.896507543	0.126649627
0.896056104	0.1263806
0.895603683	0.126112045
0.895150279	0.125843962
0.894695893	0.125576352
0.894240525	0.125309214
0.893784174	0.125042549
0.89332684	0.124776356
0.892868524	0.124510635
0.892409226	0.124245387
0.891948945	0.123980611
0.891487682	0.123716307
0.891025436	0.123452476
0.890562208	0.123189117
0.890097997	0.12292623
0.889632804	0.122663816
0.889166628	0.122401874
0.88869947	0.122140405
0.88823133	0.121879407
0.887762207	0.121618883
0.887292101	0.12135883
0.886821013	0.12109925
0.886348943	0.120840142
0.88587589	0.120581507
0.885401855	0.120323344
0.884926837	0.120065653
0.884450837	0.119808435
0.883973855	0.119551689
0.883495889	0.119295416
0.883016942	0.119039614
0.882537012	0.118784286
0.882056099	0.118529429
0.881574205	0.118275045
0.881091327	0.118021133
0.880607467	0.117767694
0.880122625	0.117514727
0.8796368	0.117262232
0.879149993	0.11701021
0.878662204	0.11675866
0.878173431	0.116507582
0.877683677	0.116256977
0.87719294	0.116006844
0.87670122	0.115757183
0.876208519	0.115507995
0.875714834	0.115259279
0.875220167	0.115011036
0.874724518	0.114763265
0.874227886	0.114515966
0.873730272	0.11426914
0.873231675	0.114022786
0.872732096	0.113776904
0.872231535	0.113531495
0.871729991	0.113286558
0.871227464	0.113042093
0.870723955	0.112798101
0.870219464	0.112554581
0.86971399	0.112311533
0.869207534	0.112068958
0.868700095	0.111826855
0.868191674	0.111585225
0.86768227	0.111344067
0.867171884	0.111103381
0.866660515	0.110863168
0.866148164	0.110623427
0.865634831	0.110384158
0.865120515	0.110145362
0.864605216	0.109907038
0.864088935	0.109669186
0.863571672	0.109431807
0.863053426	0.1091949
0.862534198	0.108958465
0.862013987	0.108722503
0.861492794	0.108487014
0.860970618	0.108251996
0.86044746	0.108017451
0.85992332	0.107783378
0.859398197	0.107549778
0.858872091	0.10731665
0.858345004	0.107083994
0.857816933	0.106851811
0.85728788	0.1066201
0.856757845	0.106388861
0.856226827	0.106158095
0.855694827	0.105927801
0.855161845	0.10569798
0.854627879	0.105468631
0.854092932	0.105239754
0.853557002	0.10501135
0.853020089	0.104783417
0.852482194	0.104555958
0.851943317	0.10432897
0.851403457	0.104102455
0.850862615	0.103876413
0.85032079	0.103650843
0.849777983	0.103425745
0.849234193	0.103201119
0.848689421	0.102976966
0.848143667	0.102753285
0.84759693	0.102530077
0.84704921	0.10230734
0.846500508	0.102085077
0.845950824	0.101863285
0.845400157	0.101641966
0.844848508	0.10142112
0.844295876	0.101200745
0.843742262	0.100980843
0.843187665	0.100761414
0.842632086	0.100542456
0.842075524	0.100323971
0.84151798	0.100105959
0.840959454	0.099888419
0.840399945	0.099671351
0.839839453	0.099454755
0.839277979	0.099238632
0.838715523	0.099022982
0.838152084	0.098807803
0.837587663	0.098593097
0.837022259	0.098378863
0.836455873	0.098165102
0.835888505	0.097951813
0.835320153	0.097738997
0.83475082	0.097526652
0.834180504	0.097314781
0.833609205	0.097103381
0.833036925	0.096892454
0.832463661	0.096681999
0.831889415	0.096472017
0.831314187	0.096262506
0.830737976	0.096053469
0.830160783	0.095844903
0.829582608	0.09563681
0.82900345	0.09542919
0.828423309	0.095222041
0.827842186	0.095015365
0.82726008	0.094809162
0.826676993	0.094603431
0.826092922	0.094398172
0.825507869	0.094193385
0.824921834	0.093989071
0.824334816	0.093785229
0.823746816	0.09358186
0.823157833	0.093378963
0.822567868	0.093176538
0.821976921	0.092974586
0.821384991	0.092773106
0.820792078	0.092572098
0.820198183	0.092371563
0.819603306	0.0921715
0.819007446	0.091971909
0.818410604	0.091772791
0.817812779	0.091574145
0.817213972	0.091375972
0.816614182	0.091178271
0.81601341	0.090981042
0.815411655	0.090784286
0.814808918	0.090588001
0.814205199	0.09039219
0.813600497	0.09019685
0.812994812	0.090001983
0.812388146	0.089807589
0.811780496	0.089613667
0.811171864	0.089420217
0.81056225	0.089227239
0.809951653	0.089034734
0.809340074	0.088842701
0.808727513	0.088651141
0.808113969	0.088460053
0.807499442	0.088269437
0.806883933	0.088079293
0.806267442	0.087889622
0.805649968	0.087700424
0.805031511	0.087511697
0.804412073	0.087323443
0.803791651	0.087135662
0.803170248	0.086948352
0.802547861	0.086761516
0.801924493	0.086575151
0.801300142	0.086389259
0.800674808	0.086203839
0.800048492	0.086018892
0.799421194	0.085834417
0.798792913	0.085650414
0.798163649	0.085466883
0.797533404	0.085283825
0.796902175	0.08510124
0.796269964	0.084919126
0.795636771	0.084737485
0.795002596	0.084556317
0.794367438	0.084375621
0.793731297	0.084195397
0.793094174	0.084015645
0.792456068	0.083836366
0.79181698	0.083657559
0.79117691	0.083479225
0.790535857	0.083301363
0.789893822	0.083123973
0.789250804	0.082947056
0.788606804	0.082770611
0.787961821	0.082594638
0.787315856	0.082419138
0.786668909	0.08224411
0.786020978	0.082069554
0.785372066	0.081895471
0.784722171	0.08172186
0.784071294	0.081548722
0.783419434	0.081376056
0.782766591	0.081203862
0.782112767	0.08103214
0.781457959	0.080860891
0.78080217	0.080690115
0.780145397	0.08051981
0.779487643	0.080349978
0.778828906	0.080180619
0.778169186	0.080011731
0.777508484	0.079843316
0.7768468	0.079675374
0.776184133	0.079507904
0.775520484	0.079340906
0.774855852	0.07917438
0.774190238	0.079008327
0.773523641	0.078842746
0.772856062	0.078677638
0.7721875	0.078513002
0.771517956	0.078348838
0.770847429	0.078185147
0.77017592	0.078021928
0.769503429	0.077859181
0.768829955	0.077696907
0.768155499	0.077535105
0.76748006	0.077373776
0.766803638	0.077212919
0.766126235	0.077052534
0.765447849	0.076892621
0.76476848	0.076733181
0.764088129	0.076574213
0.763406795	0.076415718
0.762724479	0.076257695
0.762041181	0.076100144
0.7613569	0.075943066
0.760671636	0.07578646
0.759985391	0.075630326
0.759298162	0.075474665
0.758609951	0.075319476
0.757920758	0.07516476
0.757230583	0.075010516
0.756539424	0.074856744
0.755847284	0.074703444
0.755154161	0.074550617
0.754460055	0.074398263
0.753764967	0.07424638
0.753068897	0.07409497
0.752371844	0.073944033
0.751673809	0.073793567
0.750974791	0.073643574
0.750274791	0.073494054
0.749573808	0.073345006
0.748871843	0.07319643
0.748168895	0.073048326
0.747464965	0.072900695
0.746760053	0.072753536
0.746054158	0.07260685
0.74534728	0.072460636
0.74463942	0.072314894
0.743930578	0.072169625
0.743220753	0.072024828
0.742509946	0.071880503
0.741798156	0.071736651
0.741085384	0.071593271
0.740371629	0.071450363
0.739656892	0.071307928
0.738941173	0.071165965
0.738224471	0.071024475
0.737506786	0.070883457
0.736788119	0.070742911
0.73606847	0.070602837
0.735347838	0.070463236
0.734626224	0.070324108
0.733903627	0.070185451
0.733180048	0.070047267
0.732455486	0.069909556
0.731729942	0.069772316
0.731003416	0.06963555
0.730275907	0.069499255
0.729547415	0.069363433
0.728817941	0.069228083
0.728087485	0.069093206
0.727356046	0.0689588
0.726623625	0.068824868
0.725890221	0.068691407
0.725155835	0.068558419
0.724420466	0.068425904
0.723684115	0.06829386
0.722946781	0.068162289
0.722208465	0.068031191
0.721469167	0.067900564
0.720728886	0.06777041
0.719987622	0.067640729
0.719245376	0.06751152
0.718502148	0.067382783
0.717757937	0.067254519
0.717012744	0.067126726
0.716266568	0.066999407
0.71551941	0.066872559
0.71477127	0.066746184
0.714022147	0.066620282
0.713272041	0.066494851
0.712520953	0.066369893
0.711768883	0.066245408
0.71101583	0.066121395
0.710261794	0.065997854
0.709506777	0.065874785
0.708750776	0.065752189
0.707993794	0.065630065
0.707235828	0.065508414
0.706476881	0.065387235
0.705716951	0.065266528
0.704956038	0.065146294
0.704194143	0.065026532
0.703431266	0.064907242
0.702667406	0.064788425
0.701902563	0.06467008
0.701136739	0.064552207
0.700369931	0.064434807
0.699602142	0.064317879
0.698833369	0.064201424
0.698063615	0.06408544
0.697292878	0.06396993
0.696521158	0.063854891
0.695748456	0.063740325
0.694974771	0.063626232
0.694200105	0.06351261
0.693424455	0.063399461
0.692647823	0.063286785
0.691870209	0.06317458
0.691091612	0.063062848
0.690312033	0.062951589
0.689531471	0.062840802
0.688749927	0.062730487
0.687967401	0.062620644
0.687183892	0.062511274
0.6863994	0.062402376
0.685613926	0.062293951
0.68482747	0.062185998
0.684040031	0.062078517
0.68325161	0.061971509
0.682462206	0.061864973
0.68167182	0.061758909
0.680880451	0.061653318
0.6800881	0.061548199
0.679294766	0.061443553
0.67850045	0.061339379
0.677705151	0.061235677
0.67690887	0.061132447
0.676111607	0.06102969
0.675313361	0.060927405
0.674514133	0.060825593
0.673713922	0.060724253
0.672912729	0.060623385
0.672110553	0.06052299
0.671307395	0.060423067
0.670503254	0.060323616
0.669698131	0.060224638
0.668892026	0.060126132
0.668084938	0.060028099
0.667276867	0.059930538
0.666467814	0.059833449
0.665657779	0.059736832
0.664846761	0.059640688
0.664034761	0.059545017
0.663221778	0.059449817
0.662407813	0.05935509
0.661592865	0.059260836
0.660776935	0.059167053
0.659960023	0.059073743
0.659142127	0.058980906
0.65832325	0.05888854
0.65750339	0.058796648
0.656682548	0.058705227
0.655860723	0.058614279
0.655037916	0.058523803
0.654214126	0.0584338
0.653389354	0.058344269
0.652563599	0.05825521
0.651736862	0.058166624
0.650909142	0.05807851
0.65008044	0.057990868
0.649250756	0.057903699
0.648420089	0.057817002
0.647588439	0.057730777
0.646755807	0.057645025
0.645922193	0.057559745
0.645087596	0.057474938
0.644252017	0.057390603
0.643415455	0.05730674
0.642577911	0.057223349
0.641739385	0.057140431
0.640899876	0.057057986
0.640059384	0.056976012
0.63921791	0.056894511
0.638375454	0.056813483
0.637532015	0.056732926
0.636687593	0.056652843
0.63584219	0.056573231
0.634995803	0.056494092
0.634148435	0.056415425
0.633300083	0.05633723
0.63245075	0.056259508
0.631600434	0.056182259
0.630749135	0.056105481
0.629896854	0.056029176
0.629043591	0.055953344
0.628189345	0.055877983
0.627334116	0.055803095
0.626477906	0.05572868
0.625620712	0.055654736
0.624762537	0.055581265
0.623903378	0.055508267
0.623043238	0.055435741
0.622182115	0.055363687
0.621320009	0.055292106
0.620456921	0.055220996
0.619592851	0.05515036
0.618727798	0.055080195
0.617861762	0.055010503
0.616994744	0.054941284
0.616126744	0.054872536
0.615257761	0.054804261
0.614387796	0.054736459
0.613516849	0.054669129
0.612644918	0.054602271
0.611772006	0.054535885
0.610898111	0.054469972
0.610023233	0.054404531
0.609147373	0.054339563
0.608270531	0.054275067
0.607392706	0.054211043
0.606513899	0.054147492
0.605634109	0.054084413
0.604753337	0.054021806
0.603871582	0.053959672
0.602988845	0.05389801
0.602105125	0.05383682
0.601220423	0.053776103
0.600334739	0.053715858
0.599448072	0.053656086
0.598560422	0.053596785
0.59767179	0.053537958
0.596782176	0.053479602
0.595891579	0.053421719
0.595	0.053364309
0.594107438	0.05330737
0.593213894	0.053250904
0.592319367	0.053194911
0.591423858	0.053139389
0.590527367	0.05308434
0.589629893	0.053029764
0.588731436	0.05297566
0.587831998	0.052922028
0.586931576	0.052868868
0.586030172	0.052816181
0.585127786	0.052763966
0.584224417	0.052712224
0.583320066	0.052660954
0.582414732	0.052610156
0.581508416	0.052559831
0.580601118	0.052509978
0.579692837	0.052460597
0.578783573	0.052411689
0.577873327	0.052363253
0.576962099	0.05231529
0.576049888	0.052267799
0.575136695	0.05222078
0.574222519	0.052174233
0.573307361	0.052128159
0.57239122	0.052082557
0.571474097	0.052037428
0.570555992	0.051992771
0.569636903	0.051948586
0.568716833	0.051904874
0.56779578	0.051861634
0.566873745	0.051818866
0.565950727	0.051776571
0.565026726	0.051734748
0.564101744	0.051693398
0.563175778	0.05165252
0.562248831	0.051612114
0.561320901	0.05157218
0.560391988	0.051532719
0.559462093	0.051493731
0.558531215	0.051455214
0.557599355	0.05141717
0.556666513	0.051379599
0.555732688	0.051342499
0.554797881	0.051305872
0.553862091	0.051269718
0.552925319	0.051234036
0.551987564	0.051198826
0.551048827	0.051164088
0.550109107	0.051129823
0.549168405	0.05109603
0.548226721	0.05106271
0.547284054	0.051029862
0.546340404	0.050997486
0.545395772	0.050965583
0.544450158	0.050934152
0.543503561	0.050903193
0.542555982	0.050872707
0.54160742	0.050842693
0.540657876	0.050813151
0.539707349	0.050784082
0.53875584	0.050755485
0.537803349	0.050727361
0.536849875	0.050699709
0.535895418	0.050672529
0.534939979	0.050645821
0.533983558	0.050619586
0.533026154	0.050593824
0.532067768	0.050568533
0.531108399	0.050543715
0.530148048	0.05051937
0.529186714	0.050495496
0.528224398	0.050472096
0.527261099	0.050449167
0.526296818	0.050426711
0.525331555	0.050404727
0.524365309	0.050383216
0.52339808	0.050362176
0.52242987	0.05034161
0.521460676	0.050321515
0.5204905	0.050301893
0.519519342	0.050282744
0.518547202	0.050264066
0.517574078	0.050245861
0.516599973	0.050228129
0.515624885	0.050210868
0.514648814	0.050194081
0.513671761	0.050177765
0.512693726	0.050161922
0.511714708	0.050146551
0.510734708	0.050131653
0.509753725	0.050117227
0.50877176	0.050103273
0.507788812	0.050089791
0.506804882	0.050076782
0.505819969	0.050064246
0.504834074	0.050052181
0.503847196	0.050040589
0.502859336	0.05002947
0.501870494	0.050018823
0.500880669	0.050008648
0.499944934	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/550-2DV/550-history.txt <==
x y
1	0.233197684558449000000000000
2	0.033591833135723800000000000
3	0.033116727257172000000000000
4	0.032533640923989300000000000
5	0.032532940180982700000000000
6	0.032532940180932400000000000
7	0.032532940180930500000000000
8	0.032532940180887200000000000
9	0.032532940180793800000000000
10	0.032532940180739800000000000
11	0.032532940180699300000000000
12	0.032532940180615600000000000
13	0.032532940180535500000000000
14	0.032532940180498900000000000
15	0.032532940180483500000000000
16	0.032532940180467300000000000
17	0.032532940180446900000000000
18	0.032532940180427900000000000
19	0.032532940180427900000000000

==> Sections/Shape-optimization-examples/Horn/Figures/550-2DV/550-spectra-GIFT.txt <==
x y
50	0.946433712607988
57.9831932773109	0.935120438537805
65.9663865546219	0.921724399584556
73.9495798319328	0.905722454108968
81.9327731092437	0.886588903790170
89.9159663865546	0.863818484882715
97.8991596638656	0.836972462512740
105.882352941176	0.805739506372516
113.865546218487	0.769999887579288
121.848739495798	0.729878116327957
129.831932773109	0.685768562326387
137.815126050420	0.638323232254352
145.798319327731	0.588400531412583
153.781512605042	0.536985096603607
161.764705882353	0.485096674873816
169.747899159664	0.433707144228627
177.731092436975	0.383679427600786
185.714285714286	0.335733617891369
193.697478991597	0.290438068678552
201.680672268908	0.248218886136851
209.663865546219	0.209380451164613
217.647058823529	0.174131261089695
225.630252100840	0.142612215124352
233.613445378151	0.114927542176594
241.596638655462	0.0911810936398370
249.579831932773	0.0715200893683158
257.563025210084	0.0561732416955148
265.546218487395	0.0454096067923157
273.529411764706	0.0392511547119486
280	0.0371767089189144
281.512605042017	0.0369844522693433
289.495798319328	0.0371667646447801
297.478991596639	0.0383365543609616
305.462184873950	0.0395171538680500
313.445378151261	0.0402054065164639
321.428571428571	0.0401958171003568
329.411764705882	0.0394419709179222
337.394957983193	0.0379763002548229
345.378151260504	0.0358679849090453
353.361344537815	0.0332023396525415
361.344537815126	0.0300724023926761
369.327731092437	0.0265782769284213
377.310924369748	0.0228331606596627
385.294117647059	0.0189790563973395
393.277310924370	0.0152235637957984
401.260504201681	0.0119264283008933
409.243697478992	0.00974925520858290
417.226890756303	0.00951915311939980
425.210084033613	0.0112458920592640
433.193277310924	0.0140545048378375
441.176470588235	0.0172218136876534
449.159663865546	0.0203721613539300
457.142857142857	0.0233144239472372
465.126050420168	0.0259441677144264
473.109243697479	0.0282031922290573
481.092436974790	0.0300623542754866
489.075630252101	0.0315130260347163
497.058823529412	0.0325617183271635
505.042016806723	0.0332258455638191
513.025210084034	0.0335299445647266
521.008403361345	0.0335022164562721
528.991596638655	0.0331714986947834
536.974789915966	0.0325648558446792
544.957983193277	0.0317059669296124
550	0.0310425667456748
552.941176470588	0.0306144174191185
560.924369747899	0.0293059025848212
568.907563025210	0.0277932435785980
576.890756302521	0.0260880342597464
584.873949579832	0.0242026968200277
592.857142857143	0.0221527434268925
600.840336134454	0.0199591369799379
608.823529411765	0.0176508558149064
616.806722689076	0.0152682052994613
624.789915966387	0.0128683862446269
632.773109243698	0.0105370830438394
640.756302521008	0.00841457434870114
648.739495798319	0.00674697389795791
656.722689075630	0.00591291637288226
664.705882352941	0.00617588993908647
672.689075630252	0.00730958829226796
680.672268907563	0.00887324479760549
688.655462184874	0.0105684775968673
696.638655462185	0.0122416251353429
704.621848739496	0.0138145759950792
712.605042016807	0.0152454241211735
720.588235294118	0.0165102366371438
728.571428571429	0.0175943160493066
736.554621848740	0.0184877355463663
744.537815126050	0.0191830519022186
752.521008403361	0.0196743138710723
760.504201680672	0.0199569260097282
768.487394957983	0.0200280756736455
776.470588235294	0.0198874728512566
780	0.0197584607398521
784.453781512605	0.0195381668375857
792.436974789916	0.0189872252204850
800.420168067227	0.0182461039595456
808.403361344538	0.0173306042942300
816.386554621849	0.0162603949601448
824.369747899160	0.0150581627791219
832.352941176471	0.0137485269684299
840.336134453782	0.0123569045084104
848.319327731093	0.0109085498650392
856.302521008403	0.00942803763096299
864.285714285714	0.00793958354436338
872.268907563025	0.00646902279042239
880.252100840336	0.00504972075536440
888.235294117647	0.00373997066413163
896.218487394958	0.00267710845564237
904.201680672269	0.00218743629586607
912.184873949580	0.00254921824843027
920.168067226891	0.00344737127350672
928.151260504202	0.00452107871343071
936.134453781513	0.00562007283343500
944.117647058824	0.00668320782336749
952.100840336134	0.00767890371926527
960.084033613445	0.00858688956270699
968.067226890756	0.00939244372033436
976.050420168067	0.0100845341703913
984.033613445378	0.0106552716693442
992.016806722689	0.0110997795364784
1000	0.0114161263474303

==> Sections/Shape-optimization-examples/Horn/Figures/550-2DV/550-spectra-IGA.txt <==
x y
   0.025000000000000   0.000974662623897702
   0.050000000000000   0.000946369058774
   0.075000000000000   0.000903118433995
   0.100000000000000   0.000828204024185
   0.125000000000000   0.000710548909134
   0.150000000000000   0.000557556760381
   0.175000000000000   0.000395413427950
   0.200000000000000   0.000250553744599
   0.225000000000000   0.000138047645966
   0.250000000000000   0.000064211105625
   0.275000000000000   0.000035107785568
   0.300000000000000   0.000037991885714
   0.325000000000000   0.000039964540212
   0.350000000000000   0.000034840943294
   0.375000000000000   0.000024512347095
   0.400000000000000   0.000013147001293
   0.425000000000000   0.000013015108343
   0.450000000000000   0.000022474972841
   0.475000000000000   0.000029886240256
   0.500000000000000   0.000033391436515
   0.525000000000000   0.000033559058960
   0.550000000000000   0.000031129747980
   0.575000000000000   0.000026362283906
   0.600000000000000   0.000019484555868
   0.625000000000000   0.000011437273992
   0.650000000000000   0.000005100643497
   0.675000000000000   0.000007887691867
   0.700000000000000   0.000013557439763
   0.725000000000000   0.000018069251008
   0.750000000000000   0.000020632156919
   0.775000000000000   0.000020763031697
   0.800000000000000   0.000018560953545
   0.825000000000000   0.000014775786407
   0.850000000000000   0.000010271632267
   0.875000000000000   0.000005576282179
   0.900000000000000   0.000001728330489
   0.925000000000000   0.000004528634210
   0.950000000000000   0.000008205739791
   0.975000000000000   0.000010710724964
   1.000000000000000   0.000011885210541

==> Sections/Shape-optimization-examples/Horn/Figures/550-2DV/550-spectra-IGABEM.txt <==
x y
50	0.942457109
100	0.834013117
150	0.577186216
200	0.272500226
250	0.08823881
280	0.042141798
300	0.040981632
350	0.036566046
400	0.013164875
450	0.015460562
500	0.032019359
550	0.032407725
600	0.021968367
650	0.011106237
700	0.011589172
750	0.017596947
780	0.017766943
800	0.01708008
850	0.012928668
900	0.005369334
950	0.006044858
1000	0.009086158

==> Sections/Shape-optimization-examples/Horn/Figures/550-2DV/shape_550_GIFT.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49498750   0.05008291   0.00000000
 -0.49000025   0.05017768   0.00000000
 -0.48503826   0.05028430   0.00000000
 -0.48010151   0.05040277   0.00000000
 -0.47519002   0.05053310   0.00000000
 -0.47030378   0.05067527   0.00000000
 -0.46544279   0.05082930   0.00000000
 -0.46060706   0.05099518   0.00000000
 -0.45579657   0.05117291   0.00000000
 -0.45101134   0.05136250   0.00000000
 -0.44625136   0.05156393   0.00000000
 -0.44151663   0.05177722   0.00000000
 -0.43680715   0.05200236   0.00000000
 -0.43212293   0.05223935   0.00000000
 -0.42746395   0.05248820   0.00000000
 -0.42283023   0.05274890   0.00000000
 -0.41822176   0.05302145   0.00000000
 -0.41363854   0.05330585   0.00000000
 -0.40908058   0.05360210   0.00000000
 -0.40454786   0.05391021   0.00000000
 -0.40004040   0.05423017   0.00000000
 -0.39555819   0.05456198   0.00000000
 -0.39110123   0.05490564   0.00000000
 -0.38666953   0.05526116   0.00000000
 -0.38226307   0.05562852   0.00000000
 -0.37788187   0.05600774   0.00000000
 -0.37352592   0.05639881   0.00000000
 -0.36919522   0.05680174   0.00000000
 -0.36488978   0.05721651   0.00000000
 -0.36060958   0.05764314   0.00000000
 -0.35635464   0.05808162   0.00000000
 -0.35212495   0.05853196   0.00000000
 -0.34792051   0.05899414   0.00000000
 -0.34374132   0.05946818   0.00000000
 -0.33958738   0.05995407   0.00000000
 -0.33545870   0.06045181   0.00000000
 -0.33135527   0.06096140   0.00000000
 -0.32727709   0.06148285   0.00000000
 -0.32322416   0.06201614   0.00000000
 -0.31919648   0.06256129   0.00000000
 -0.31519406   0.06311830   0.00000000
 -0.31121689   0.06368715   0.00000000
 -0.30726497   0.06426786   0.00000000
 -0.30333830   0.06486042   0.00000000
 -0.29943688   0.06546483   0.00000000
 -0.29556072   0.06608109   0.00000000
 -0.29170981   0.06670921   0.00000000
 -0.28788414   0.06734917   0.00000000
 -0.28408374   0.06800099   0.00000000
 -0.28030858   0.06866467   0.00000000
 -0.27655867   0.06934019   0.00000000
 -0.27283402   0.07002757   0.00000000
 -0.26913462   0.07072679   0.00000000
 -0.26546047   0.07143787   0.00000000
 -0.26181157   0.07216081   0.00000000
 -0.25818792   0.07289559   0.00000000
 -0.25458953   0.07364223   0.00000000
 -0.25101639   0.07440072   0.00000000
 -0.24746850   0.07517106   0.00000000
 -0.24394586   0.07595326   0.00000000
 -0.24044847   0.07674730   0.00000000
 -0.23697634   0.07755320   0.00000000
 -0.23352946   0.07837095   0.00000000
 -0.23010783   0.07920055   0.00000000
 -0.22671145   0.08004201   0.00000000
 -0.22334032   0.08089531   0.00000000
 -0.21999444   0.08176047   0.00000000
 -0.21667382   0.08263748   0.00000000
 -0.21337845   0.08352635   0.00000000
 -0.21010833   0.08442706   0.00000000
 -0.20686346   0.08533963   0.00000000
 -0.20364385   0.08626405   0.00000000
 -0.20044948   0.08720032   0.00000000
 -0.19728037   0.08814845   0.00000000
 -0.19413651   0.08910843   0.00000000
 -0.19101790   0.09008025   0.00000000
 -0.18792455   0.09106394   0.00000000
 -0.18485644   0.09205947   0.00000000
 -0.18181359   0.09306685   0.00000000
 -0.17879599   0.09408609   0.00000000
 -0.17580364   0.09511718   0.00000000
 -0.17283654   0.09616012   0.00000000
 -0.16989470   0.09721492   0.00000000
 -0.16697811   0.09828156   0.00000000
 -0.16408677   0.09936006   0.00000000
 -0.16122068   0.10045041   0.00000000
 -0.15837984   0.10155262   0.00000000
 -0.15556425   0.10266667   0.00000000
 -0.15277392   0.10379258   0.00000000
 -0.15000884   0.10493034   0.00000000
 -0.14726901   0.10607995   0.00000000
 -0.14455443   0.10724141   0.00000000
 -0.14186510   0.10841473   0.00000000
 -0.13920103   0.10959990   0.00000000
 -0.13656221   0.11079692   0.00000000
 -0.13394864   0.11200579   0.00000000
 -0.13136032   0.11322652   0.00000000
 -0.12879725   0.11445909   0.00000000
 -0.12625944   0.11570352   0.00000000
 -0.12374688   0.11695980   0.00000000
 -0.12125956   0.11822794   0.00000000
 -0.11879751   0.11950792   0.00000000
 -0.11636070   0.12079976   0.00000000
 -0.11394914   0.12210345   0.00000000
 -0.11156284   0.12341899   0.00000000
 -0.10920179   0.12474639   0.00000000
 -0.10686599   0.12608563   0.00000000
 -0.10455544   0.12743673   0.00000000
 -0.10227014   0.12879968   0.00000000
 -0.10001010   0.13017449   0.00000000
 -0.09777531   0.13156114   0.00000000
 -0.09556577   0.13295965   0.00000000
 -0.09338148   0.13437001   0.00000000
 -0.09122244   0.13579222   0.00000000
 -0.08908866   0.13722629   0.00000000
 -0.08698013   0.13867220   0.00000000
 -0.08489685   0.14012997   0.00000000
 -0.08283882   0.14159959   0.00000000
 -0.08080604   0.14308107   0.00000000
 -0.07879852   0.14457439   0.00000000
 -0.07681624   0.14607957   0.00000000
 -0.07485922   0.14759660   0.00000000
 -0.07292745   0.14912548   0.00000000
 -0.07102093   0.15066621   0.00000000
 -0.06913967   0.15221880   0.00000000
 -0.06728365   0.15378324   0.00000000
 -0.06545289   0.15535953   0.00000000
 -0.06364738   0.15694767   0.00000000
 -0.06186712   0.15854767   0.00000000
 -0.06011212   0.16015951   0.00000000
 -0.05838236   0.16178321   0.00000000
 -0.05667786   0.16341876   0.00000000
 -0.05499861   0.16506617   0.00000000
 -0.05334461   0.16672542   0.00000000
 -0.05171587   0.16839653   0.00000000
 -0.05011237   0.17007949   0.00000000
 -0.04853413   0.17177430   0.00000000
 -0.04698114   0.17348097   0.00000000
 -0.04545340   0.17519949   0.00000000
 -0.04395091   0.17692986   0.00000000
 -0.04247367   0.17867208   0.00000000
 -0.04102169   0.18042615   0.00000000
 -0.03959496   0.18219208   0.00000000
 -0.03819348   0.18396985   0.00000000
 -0.03681725   0.18575948   0.00000000
 -0.03546628   0.18756097   0.00000000
 -0.03414055   0.18937430   0.00000000
 -0.03284008   0.19119949   0.00000000
 -0.03156486   0.19303652   0.00000000
 -0.03031489   0.19488542   0.00000000
 -0.02909017   0.19674616   0.00000000
 -0.02789071   0.19861875   0.00000000
 -0.02671650   0.20050320   0.00000000
 -0.02556754   0.20239950   0.00000000
 -0.02444383   0.20430765   0.00000000
 -0.02334537   0.20622766   0.00000000
 -0.02227216   0.20815951   0.00000000
 -0.02122421   0.21010322   0.00000000
 -0.02020151   0.21205878   0.00000000
 -0.01920406   0.21402619   0.00000000
 -0.01823186   0.21600546   0.00000000
 -0.01728492   0.21799658   0.00000000
 -0.01636322   0.21999955   0.00000000
 -0.01546678   0.22201437   0.00000000
 -0.01459559   0.22404104   0.00000000
 -0.01374965   0.22607957   0.00000000
 -0.01292897   0.22812995   0.00000000
 -0.01213353   0.23019218   0.00000000
 -0.01136335   0.23226626   0.00000000
 -0.01061842   0.23435219   0.00000000
 -0.00989874   0.23644998   0.00000000
 -0.00920431   0.23855962   0.00000000
 -0.00853514   0.24068111   0.00000000
 -0.00789121   0.24281445   0.00000000
 -0.00727254   0.24495965   0.00000000
 -0.00667912   0.24711670   0.00000000
 -0.00611096   0.24928560   0.00000000
 -0.00556804   0.25146635   0.00000000
 -0.00505038   0.25365895   0.00000000
 -0.00455797   0.25586341   0.00000000
 -0.00409081   0.25807972   0.00000000
 -0.00364890   0.26030788   0.00000000
 -0.00323224   0.26254789   0.00000000
 -0.00284084   0.26479976   0.00000000
 -0.00247468   0.26706348   0.00000000
 -0.00213378   0.26933904   0.00000000
 -0.00181814   0.27162647   0.00000000
 -0.00152774   0.27392574   0.00000000
 -0.00126259   0.27623687   0.00000000
 -0.00102270   0.27855985   0.00000000
 -0.00080806   0.28089468   0.00000000
 -0.00061867   0.28324136   0.00000000
 -0.00045453   0.28559989   0.00000000
 -0.00031565   0.28797028   0.00000000
 -0.00020202   0.29035252   0.00000000
 -0.00011363   0.29274661   0.00000000
 -0.00005050   0.29515256   0.00000000
 -0.00001263   0.29757035   0.00000000
  0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/550-4DV/550-FEM-shape.txt <==
1	0.3
0.999526316	0.299248441
0.999052632	0.298498384
0.998578947	0.297749828
0.998105263	0.297002772
0.997631579	0.296257218
0.997157895	0.295513165
0.996684211	0.294770613
0.996210526	0.294029562
0.995736842	0.293290012
0.995263158	0.292551964
0.994789474	0.291815416
0.994315789	0.29108037
0.993842105	0.290346825
0.993368421	0.28961478
0.992894737	0.288884237
0.992421053	0.288155195
0.991947368	0.287427654
0.991473684	0.286701614
0.991	0.285977076
0.990526316	0.285254038
0.990052632	0.284532502
0.989578947	0.283812466
0.989105263	0.283093932
0.988631579	0.282376899
0.988157895	0.281661367
0.987684211	0.280947336
0.987210526	0.280234806
0.986736842	0.279523777
0.986263158	0.278814249
0.985789474	0.278106223
0.985315789	0.277399697
0.984842105	0.276694673
0.984368421	0.27599115
0.983894737	0.275289128
0.983421053	0.274588607
0.982947368	0.273889587
0.982473684	0.273192068
0.982	0.27249605
0.981526316	0.271801534
0.981052632	0.271108518
0.980578947	0.270417004
0.980105263	0.26972699
0.979631579	0.269038478
0.979157895	0.268351467
0.978684211	0.267665957
0.978210526	0.266981948
0.977736842	0.26629944
0.977263158	0.265618434
0.976789474	0.264938928
0.976315789	0.264260924
0.975842105	0.26358442
0.975368421	0.262909418
0.974894737	0.262235925
0.974421053	0.261564164
0.973947368	0.260894234
0.973473684	0.260226136
0.973	0.259559869
0.972526316	0.258895434
0.972052632	0.25823283
0.971578947	0.257572058
0.971105263	0.256913118
0.970631579	0.256256009
0.970157895	0.255600732
0.969684211	0.254947287
0.969210526	0.254295672
0.968736842	0.25364589
0.968263158	0.252997939
0.967789474	0.25235182
0.967315789	0.251707532
0.966842105	0.251065076
0.966368421	0.250424451
0.965894737	0.249785658
0.965421053	0.249148697
0.964947368	0.248513567
0.964473684	0.247880269
0.964	0.247248802
0.963526316	0.246619167
0.963052632	0.245991363
0.962578947	0.245365391
0.962105263	0.244741251
0.961631579	0.244118942
0.961157895	0.243498465
0.960684211	0.242879819
0.960210526	0.242263005
0.959736842	0.241648023
0.959263158	0.241034872
0.958789474	0.240423552
0.958315789	0.239814065
0.957842105	0.239206408
0.957368421	0.238600584
0.956894737	0.237996591
0.956421053	0.237394429
0.955947368	0.236794099
0.955473684	0.236195601
0.955	0.235598934
0.954526316	0.235004099
0.954052632	0.234411095
0.953578947	0.233819923
0.953105263	0.233230583
0.952631579	0.232643074
0.952157895	0.232057397
0.951684211	0.231473551
0.951210526	0.230891537
0.950736842	0.230311354
0.950263158	0.229733003
0.949789474	0.229156464
0.949315789	0.228581583
0.948842105	0.228008331
0.948368421	0.227436706
0.947894737	0.226866708
0.947421053	0.226298339
0.946947368	0.225731597
0.946473684	0.225166482
0.946	0.224602996
0.945526316	0.224041137
0.945052632	0.223480906
0.944578947	0.222922302
0.944105263	0.222365326
0.943631579	0.221809978
0.943157895	0.221256258
0.942684211	0.220704165
0.942210526	0.2201537
0.941736842	0.219604862
0.941263158	0.219057653
0.940789474	0.218512071
0.940315789	0.217968116
0.939842105	0.21742579
0.939368421	0.216885091
0.938894737	0.216346019
0.938421053	0.215808576
0.937947368	0.21527276
0.937473684	0.214738572
0.937	0.214206011
0.936526316	0.213675078
0.936052632	0.213145773
0.935578947	0.212618096
0.935105263	0.212092046
0.934631579	0.211567624
0.934157895	0.211044829
0.933684211	0.210523663
0.933210526	0.210004124
0.932736842	0.209486212
0.932263158	0.208969929
0.931789474	0.208455273
0.931315789	0.207942244
0.930842105	0.207430844
0.930368421	0.206921071
0.929894737	0.206412926
0.929421053	0.205906408
0.928947368	0.205401518
0.928473684	0.204898256
0.928	0.204396622
0.927526316	0.203896615
0.927052632	0.203398236
0.926578947	0.202901484
0.926105263	0.202406361
0.925631579	0.201912864
0.925157895	0.201420996
0.924684211	0.20093071
0.924210526	0.200441859
0.923736842	0.199954432
0.923263158	0.199468429
0.922789474	0.19898385
0.922315789	0.198500694
0.921842105	0.198018962
0.921368421	0.197538654
0.920894737	0.19705977
0.920421053	0.196582309
0.919947368	0.196106272
0.919473684	0.19563166
0.919	0.195158471
0.918526316	0.194686705
0.918052632	0.194216364
0.917578947	0.193747446
0.917105263	0.193279952
0.916631579	0.192813882
0.916157895	0.192349236
0.915684211	0.191886013
0.915210526	0.191424215
0.914736842	0.19096384
0.914263158	0.190504889
0.913789474	0.190047361
0.913315789	0.189591258
0.912842105	0.189136578
0.912368421	0.188683322
0.911894737	0.18823149
0.911421053	0.187781082
0.910947368	0.187332097
0.910473684	0.186884537
0.91	0.1864384
0.909526316	0.185993687
0.909052632	0.185550397
0.908578947	0.185108532
0.908105263	0.18466809
0.907631579	0.184229072
0.907157895	0.183791478
0.906684211	0.183355308
0.906210526	0.182920561
0.905736842	0.182487238
0.905263158	0.182055339
0.904789474	0.181624864
0.904315789	0.181195813
0.903842105	0.180768185
0.903368421	0.180341982
0.902894737	0.179917202
0.902421053	0.179493846
0.901947368	0.179071913
0.901473684	0.178651405
0.901	0.17823232
0.900526316	0.177814659
0.900052632	0.177398422
0.899578947	0.176983528
0.899105263	0.176569855
0.898631579	0.176157402
0.898157895	0.175746169
0.897684211	0.175336156
0.897210526	0.174927363
0.896736842	0.17451979
0.896263158	0.174113437
0.895789474	0.173708303
0.895315789	0.17330439
0.894842105	0.172901696
0.894368421	0.172500223
0.893894737	0.172099969
0.893421053	0.171700935
0.892947368	0.171303121
0.892473684	0.170906527
0.892	0.170511153
0.891526316	0.170116999
0.891052632	0.169724065
0.890578947	0.16933235
0.890105263	0.168941856
0.889631579	0.168552581
0.889157895	0.168164527
0.888684211	0.167777692
0.888210526	0.167392077
0.887736842	0.167007682
0.887263158	0.166624507
0.886789474	0.166242552
0.886315789	0.165861817
0.885842105	0.165482301
0.885368421	0.165104006
0.884894737	0.164726931
0.884421053	0.164351075
0.883947368	0.163976439
0.883473684	0.163603024
0.883	0.163230828
0.882526316	0.162859852
0.882052632	0.162490096
0.881578947	0.16212156
0.881105263	0.161754243
0.880631579	0.161388147
0.880157895	0.161023271
0.879684211	0.160659614
0.879210526	0.160297178
0.878736842	0.159935961
0.878263158	0.159575964
0.877789474	0.159217187
0.877315789	0.15885963
0.876842105	0.158503293
0.876368421	0.158148176
0.875894737	0.157794279
0.875421053	0.157441602
0.874947368	0.157090143
0.874473684	0.156739781
0.874	0.156390435
0.873526316	0.156042105
0.873052632	0.155694791
0.872578947	0.155348493
0.872105263	0.155003211
0.871631579	0.154658945
0.871157895	0.154315695
0.870684211	0.153973461
0.870210526	0.153632243
0.869736842	0.153292041
0.869263158	0.152952856
0.868789474	0.152614686
0.868315789	0.152277532
0.867842105	0.151941394
0.867368421	0.151606272
0.866894737	0.151272166
0.866421053	0.150939077
0.865947368	0.150607003
0.865473684	0.150275945
0.865	0.149945904
0.864526316	0.149616878
0.864052632	0.149288868
0.863578947	0.148961875
0.863105263	0.148635897
0.862631579	0.148310935
0.862157895	0.14798699
0.861684211	0.14766406
0.861210526	0.147342147
0.860736842	0.147021249
0.860263158	0.146701368
0.859789474	0.146382502
0.859315789	0.146064653
0.858842105	0.145747819
0.858368421	0.145432002
0.857894737	0.145117201
0.857421053	0.144803415
0.856947368	0.144490646
0.856473684	0.144178893
0.856	0.143868155
0.855526316	0.143558434
0.855052632	0.143249729
0.854578947	0.142942039
0.854105263	0.142635366
0.853631579	0.142329709
0.853157895	0.142025068
0.852684211	0.141721443
0.852210526	0.141418833
0.851736842	0.14111724
0.851263158	0.140816663
0.850789474	0.140517102
0.850315789	0.140218557
0.849842105	0.139921017
0.849368421	0.139624334
0.848894737	0.139328463
0.848421053	0.139033404
0.847947368	0.138739158
0.847473684	0.138445723
0.847	0.138153101
0.846526316	0.137861291
0.846052632	0.137570293
0.845578947	0.137280107
0.845105263	0.136990733
0.844631579	0.136702171
0.844157895	0.136414422
0.843684211	0.136127484
0.843210526	0.135841359
0.842736842	0.135556046
0.842263158	0.135271545
0.841789474	0.134987856
0.841315789	0.13470498
0.840842105	0.134422915
0.840368421	0.134141662
0.839894737	0.133861222
0.839421053	0.133581594
0.838947368	0.133302778
0.838473684	0.133024774
0.838	0.132747582
0.837526316	0.132471202
0.837052632	0.132195635
0.836578947	0.131920879
0.836105263	0.131646936
0.835631579	0.131373805
0.835157895	0.131101486
0.834684211	0.130829979
0.834210526	0.130559284
0.833736842	0.130289402
0.833263158	0.130020331
0.832789474	0.129752073
0.832315789	0.129484627
0.831842105	0.129217992
0.831368421	0.12895217
0.830894737	0.128687161
0.830421053	0.128422963
0.829947368	0.128159577
0.829473684	0.127897004
0.829	0.127635242
0.828526316	0.127374293
0.828052632	0.127114156
0.827578947	0.126854831
0.827105263	0.126596318
0.826631579	0.126338618
0.826157895	0.126081729
0.825684211	0.125825653
0.825210526	0.125570388
0.824736842	0.125315905
0.824263158	0.12506205
0.823789474	0.124808803
0.823315789	0.124556164
0.822842105	0.124304133
0.822368421	0.124052711
0.821894737	0.123801897
0.821421053	0.123551691
0.820947368	0.123302094
0.820473684	0.123053104
0.82	0.122804723
0.819526316	0.12255695
0.819052632	0.122309786
0.818578947	0.122063229
0.818105263	0.121817281
0.817631579	0.121571941
0.817157895	0.12132721
0.816684211	0.121083086
0.816210526	0.120839571
0.815736842	0.120596664
0.815263158	0.120354366
0.814789474	0.120112675
0.814315789	0.119871593
0.813842105	0.119631119
0.813368421	0.119391254
0.812894737	0.119151996
0.812421053	0.118913347
0.811947368	0.118675306
0.811473684	0.118437873
0.811	0.118201049
0.810526316	0.117964832
0.810052632	0.117729224
0.809578947	0.117494225
0.809105263	0.117259833
0.808631579	0.11702605
0.808157895	0.116792875
0.807684211	0.116560308
0.807210526	0.11632835
0.806736842	0.116096999
0.806263158	0.115866257
0.805789474	0.115636123
0.805315789	0.115406598
0.804842105	0.11517768
0.804368421	0.114949371
0.803894737	0.11472167
0.803421053	0.114494578
0.802947368	0.114268093
0.802473684	0.114042217
0.802	0.113816949
0.801526316	0.11359229
0.801052632	0.113368238
0.800578947	0.113144795
0.800105263	0.11292196
0.799631579	0.112699672
0.799157895	0.112477793
0.798684211	0.112256318
0.798210526	0.112035248
0.797736842	0.111814582
0.797263158	0.11159432
0.796789474	0.111374463
0.796315789	0.11115501
0.795842105	0.110935962
0.795368421	0.110717318
0.794894737	0.110499078
0.794421053	0.110281242
0.793947368	0.110063811
0.793473684	0.109846785
0.793	0.109630162
0.792526316	0.109413944
0.792052632	0.10919813
0.791578947	0.108982721
0.791105263	0.108767716
0.790631579	0.108553115
0.790157895	0.108338919
0.789684211	0.108125127
0.789210526	0.10791174
0.788736842	0.107698756
0.788263158	0.107486178
0.787789474	0.107274003
0.787315789	0.107062233
0.786842105	0.106850867
0.786368421	0.106639906
0.785894737	0.106429348
0.785421053	0.106219196
0.784947368	0.106009447
0.784473684	0.105800103
0.784	0.105591164
0.783526316	0.105382628
0.783052632	0.105174497
0.782578947	0.104966771
0.782105263	0.104759448
0.781631579	0.10455253
0.781157895	0.104346017
0.780684211	0.104139907
0.780210526	0.103934203
0.779736842	0.103728902
0.779263158	0.103524006
0.778789474	0.103319514
0.778315789	0.103115427
0.777842105	0.102911743
0.777368421	0.102708465
0.776894737	0.10250559
0.776421053	0.10230312
0.775947368	0.102101054
0.775473684	0.101899393
0.775	0.101698136
0.774526316	0.101497211
0.774052632	0.101296547
0.773578947	0.101096143
0.773105263	0.100895999
0.772631579	0.100696116
0.772157895	0.100496493
0.771684211	0.100297131
0.771210526	0.100098028
0.770736842	0.099899186
0.770263158	0.099700605
0.769789474	0.099502284
0.769315789	0.099304223
0.768842105	0.099106422
0.768368421	0.098908882
0.767894737	0.098711602
0.767421053	0.098514583
0.766947368	0.098317823
0.766473684	0.098121325
0.766	0.097925086
0.765526316	0.097729108
0.765052632	0.09753339
0.764578947	0.097337933
0.764105263	0.097142736
0.763631579	0.096947799
0.763157895	0.096753122
0.762684211	0.096558706
0.762210526	0.096364551
0.761736842	0.096170655
0.761263158	0.09597702
0.760789474	0.095783645
0.760315789	0.095590531
0.759842105	0.095397677
0.759368421	0.095205083
0.758894737	0.09501275
0.758421053	0.094820677
0.757947368	0.094628864
0.757473684	0.094437312
0.757	0.09424602
0.756526316	0.094054988
0.756052632	0.093864217
0.755578947	0.093673706
0.755105263	0.093483456
0.754631579	0.093293465
0.754157895	0.093103735
0.753684211	0.092914266
0.753210526	0.092725057
0.752736842	0.092536108
0.752263158	0.092347419
0.751789474	0.092158991
0.751315789	0.091970823
0.750842105	0.091782916
0.750368421	0.091595269
0.749894737	0.091407887
0.749421053	0.091220918
0.748947368	0.091034426
0.748473684	0.090848413
0.748	0.090662878
0.747526316	0.09047782
0.747052632	0.090293241
0.746578947	0.090109139
0.746105263	0.089925515
0.745631579	0.08974237
0.745157895	0.089559702
0.744684211	0.089377512
0.744210526	0.0891958
0.743736842	0.089014567
0.743263158	0.088833811
0.742789474	0.088653533
0.742315789	0.088473733
0.741842105	0.088294411
0.741368421	0.088115567
0.740894737	0.0879372
0.740421053	0.087759312
0.739947368	0.087581902
0.739473684	0.08740497
0.739	0.087228515
0.738526316	0.087052539
0.738052632	0.086877041
0.737578947	0.08670202
0.737105263	0.086527478
0.736631579	0.086353413
0.736157895	0.086179827
0.735684211	0.086006718
0.735210526	0.085834087
0.734736842	0.085661934
0.734263158	0.08549026
0.733789474	0.085319063
0.733315789	0.085148344
0.732842105	0.084978103
0.732368421	0.08480834
0.731894737	0.084639055
0.731421053	0.084470248
0.730947368	0.084301919
0.730473684	0.084134068
0.73	0.083966695
0.729526316	0.083799799
0.729052632	0.083633382
0.728578947	0.083467443
0.728105263	0.083301981
0.727631579	0.083136998
0.727157895	0.082972493
0.726684211	0.082808465
0.726210526	0.082644916
0.725736842	0.082481844
0.725263158	0.08231925
0.724789474	0.082157136
0.724315789	0.081995513
0.723842105	0.081834382
0.723368421	0.081673744
0.722894737	0.081513599
0.722421053	0.081353948
0.721947368	0.081194789
0.721473684	0.081036123
0.721	0.08087795
0.720526316	0.08072027
0.720052632	0.080563083
0.719578947	0.080406389
0.719105263	0.080250188
0.718631579	0.08009448
0.718157895	0.079939264
0.717684211	0.079784542
0.717210526	0.079630313
0.716736842	0.079476577
0.716263158	0.079323333
0.715789474	0.079170583
0.715315789	0.079018325
0.714842105	0.078866561
0.714368421	0.078715289
0.713894737	0.07856451
0.713421053	0.078414224
0.712947368	0.078264432
0.712473684	0.078115132
0.712	0.077966325
0.711526316	0.077818011
0.711052632	0.07767019
0.710578947	0.077522862
0.710105263	0.077376027
0.709631579	0.077229685
0.709157895	0.077083836
0.708684211	0.076938479
0.708210526	0.076793616
0.707736842	0.076649246
0.707263158	0.076505368
0.706789474	0.076361984
0.706315789	0.076219093
0.705842105	0.076076694
0.705368421	0.075934788
0.704894737	0.075793376
0.704421053	0.075652456
0.703947368	0.075512029
0.703473684	0.075372096
0.703	0.075232655
0.702526316	0.075093707
0.702052632	0.074955252
0.701578947	0.07481729
0.701105263	0.074679821
0.700631579	0.074542845
0.700157895	0.074406362
0.699684211	0.074270363
0.699210526	0.074134822
0.698736842	0.073999735
0.698263158	0.073865103
0.697789474	0.073730927
0.697315789	0.073597205
0.696842105	0.073463939
0.696368421	0.073331127
0.695894737	0.07319877
0.695421053	0.073066869
0.694947368	0.072935422
0.694473684	0.07280443
0.694	0.072673893
0.693526316	0.072543812
0.693052632	0.072414185
0.692578947	0.072285013
0.692105263	0.072156296
0.691631579	0.072028034
0.691157895	0.071900227
0.690684211	0.071772875
0.690210526	0.071645978
0.689736842	0.071519536
0.689263158	0.071393549
0.688789474	0.071268017
0.688315789	0.07114294
0.687842105	0.071018318
0.687368421	0.070894151
0.686894737	0.070770439
0.686421053	0.070647182
0.685947368	0.07052438
0.685473684	0.070402033
0.685	0.070280141
0.684526316	0.070158703
0.684052632	0.070037721
0.683578947	0.069917194
0.683105263	0.069797122
0.682631579	0.069677504
0.682157895	0.069558342
0.681684211	0.069439635
0.681210526	0.069321382
0.680736842	0.069203585
0.680263158	0.069086243
0.679789474	0.068969355
0.679315789	0.068852923
0.678842105	0.068736945
0.678368421	0.068621423
0.677894737	0.068506355
0.677421053	0.068391743
0.676947368	0.068277585
0.676473684	0.068163883
0.676	0.068050635
0.675526316	0.067937843
0.675052632	0.067825505
0.674578947	0.067713607
0.674105263	0.067602127
0.673631579	0.067491063
0.673157895	0.067380417
0.672684211	0.067270188
0.672210526	0.067160375
0.671736842	0.06705098
0.671263158	0.066942002
0.670789474	0.06683344
0.670315789	0.066725296
0.669842105	0.066617568
0.669368421	0.066510258
0.668894737	0.066403365
0.668421053	0.066296888
0.667947368	0.066190829
0.667473684	0.066085187
0.667	0.065979962
0.666526316	0.065875153
0.666052632	0.065770762
0.665578947	0.065666788
0.665105263	0.06556323
0.664631579	0.06546009
0.664157895	0.065357367
0.663684211	0.065255061
0.663210526	0.065153171
0.662736842	0.065051699
0.662263158	0.064950644
0.661789474	0.064850006
0.661315789	0.064749784
0.660842105	0.06464998
0.660368421	0.064550593
0.659894737	0.064451623
0.659421053	0.06435307
0.658947368	0.064254933
0.658473684	0.064157214
0.658	0.064059912
0.657526316	0.063963027
0.657052632	0.063866559
0.656578947	0.063770508
0.656105263	0.063674874
0.655631579	0.063579656
0.655157895	0.063484856
0.654684211	0.063390473
0.654210526	0.063296507
0.653736842	0.063202958
0.653263158	0.063109826
0.652789474	0.063017111
0.652315789	0.062924813
0.651842105	0.062832932
0.651368421	0.062741468
0.650894737	0.06265042
0.650421053	0.06255979
0.649947368	0.062469577
0.649473684	0.062379758
0.649	0.062290318
0.648526316	0.062201257
0.648052632	0.062112574
0.647578947	0.062024271
0.647105263	0.061936347
0.646631579	0.061848802
0.646157895	0.061761636
0.645684211	0.061674849
0.645210526	0.061588441
0.644736842	0.061502412
0.644263158	0.061416763
0.643789474	0.061331492
0.643315789	0.0612466
0.642842105	0.061162087
0.642368421	0.061077954
0.641894737	0.060994199
0.641421053	0.060910823
0.640947368	0.060827827
0.640473684	0.060745209
0.64	0.060662971
0.639526316	0.060581111
0.639052632	0.060499631
0.638578947	0.060418529
0.638105263	0.060337807
0.637631579	0.060257463
0.637157895	0.060177499
0.636684211	0.060097914
0.636210526	0.060018708
0.635736842	0.05993988
0.635263158	0.059861432
0.634789474	0.059783363
0.634315789	0.059705673
0.633842105	0.059628362
0.633368421	0.05955143
0.632894737	0.059474877
0.632421053	0.059398703
0.631947368	0.059322908
0.631473684	0.059247492
0.631	0.059172455
0.630526316	0.059097798
0.630052632	0.059023519
0.629578947	0.058949619
0.629105263	0.058876098
0.628631579	0.058802957
0.628157895	0.058730194
0.627684211	0.05865781
0.627210526	0.058585806
0.626736842	0.05851418
0.626263158	0.058442934
0.625789474	0.058372066
0.625315789	0.058301578
0.624842105	0.058231467
0.624368421	0.058161705
0.623894737	0.058092284
0.623421053	0.058023204
0.622947368	0.057954465
0.622473684	0.057886067
0.622	0.057818011
0.621526316	0.057750295
0.621052632	0.05768292
0.620578947	0.057615887
0.620105263	0.057549195
0.619631579	0.057482843
0.619157895	0.057416833
0.618684211	0.057351164
0.618210526	0.057285836
0.617736842	0.057220848
0.617263158	0.057156202
0.616789474	0.057091898
0.616315789	0.057027934
0.615842105	0.056964311
0.615368421	0.056901029
0.614894737	0.056838088
0.614421053	0.056775489
0.613947368	0.05671323
0.613473684	0.056651313
0.613	0.056589736
0.612526316	0.056528501
0.612052632	0.056467607
0.611578947	0.056407053
0.611105263	0.056346841
0.610631579	0.05628697
0.610157895	0.05622744
0.609684211	0.056168251
0.609210526	0.056109403
0.608736842	0.056050896
0.608263158	0.05599273
0.607789474	0.055934906
0.607315789	0.055877422
0.606842105	0.055820279
0.606368421	0.055763478
0.605894737	0.055707017
0.605421053	0.055650898
0.604947368	0.05559512
0.604473684	0.055539682
0.604	0.055484586
0.603526316	0.055429831
0.603052632	0.055375417
0.602578947	0.055321344
0.602105263	0.055267612
0.601631579	0.055214221
0.601157895	0.055161171
0.600684211	0.055108462
0.600210526	0.055056095
0.599736842	0.055004062
0.599263158	0.054952337
0.598789474	0.054900914
0.598315789	0.054849795
0.597842105	0.054798978
0.597368421	0.054748465
0.596894737	0.054698255
0.596421053	0.054648348
0.595947368	0.054598744
0.595473684	0.054549443
0.595	0.054500445
0.594526316	0.05445175
0.594052632	0.054403359
0.593578947	0.05435527
0.593105263	0.054307485
0.592631579	0.054260002
0.592157895	0.054212823
0.591684211	0.054165947
0.591210526	0.054119374
0.590736842	0.054073104
0.590263158	0.054027137
0.589789474	0.053981473
0.589315789	0.053936112
0.588842105	0.053891055
0.588368421	0.0538463
0.587894737	0.053801849
0.587421053	0.053757701
0.586947368	0.053713855
0.586473684	0.053670313
0.586	0.053627074
0.585526316	0.053584138
0.585052632	0.053541505
0.584578947	0.053499176
0.584105263	0.053457149
0.583631579	0.053415425
0.583157895	0.053374005
0.582684211	0.053332888
0.582210526	0.053292073
0.581736842	0.053251562
0.581263158	0.053211354
0.580789474	0.053171449
0.580315789	0.053131847
0.579842105	0.053092548
0.579368421	0.053053552
0.578894737	0.05301486
0.578421053	0.05297647
0.577947368	0.052938384
0.577473684	0.0529006
0.577	0.05286312
0.576526316	0.052825943
0.576052632	0.052789069
0.575578947	0.052752498
0.575105263	0.05271623
0.574631579	0.052680254
0.574157895	0.052644543
0.573684211	0.052609098
0.573210526	0.052573918
0.572736842	0.052539003
0.572263158	0.052504354
0.571789474	0.052469969
0.571315789	0.05243585
0.570842105	0.052401995
0.570368421	0.052368406
0.569894737	0.052335082
0.569421053	0.052302023
0.568947368	0.052269229
0.568473684	0.0522367
0.568	0.052204437
0.567526316	0.052172438
0.567052632	0.052140705
0.566578947	0.052109236
0.566105263	0.052078033
0.565631579	0.052047095
0.565157895	0.052016422
0.564684211	0.051986014
0.564210526	0.051955872
0.563736842	0.051925994
0.563263158	0.051896382
0.562789474	0.051867034
0.562315789	0.051837952
0.561842105	0.051809135
0.561368421	0.051780583
0.560894737	0.051752296
0.560421053	0.051724275
0.559947368	0.051696518
0.559473684	0.051669027
0.559	0.0516418
0.558526316	0.051614839
0.558052632	0.051588143
0.557578947	0.051561712
0.557105263	0.051535546
0.556631579	0.051509646
0.556157895	0.05148401
0.555684211	0.051458639
0.555210526	0.051433534
0.554736842	0.051408694
0.554263158	0.051384119
0.553789474	0.051359809
0.553315789	0.051335764
0.552842105	0.051311984
0.552368421	0.05128847
0.551894737	0.05126522
0.551421053	0.051242236
0.550947368	0.051219516
0.550473684	0.051197062
0.55	0.051174873
0.549526316	0.05115293
0.549052632	0.051131215
0.548578947	0.051109726
0.548105263	0.051088465
0.547631579	0.05106743
0.547157895	0.051046623
0.546684211	0.051026043
0.546210526	0.05100569
0.545736842	0.050985565
0.545263158	0.050965666
0.544789474	0.050945995
0.544315789	0.050926551
0.543842105	0.050907333
0.543368421	0.050888344
0.542894737	0.050869581
0.542421053	0.050851045
0.541947368	0.050832737
0.541473684	0.050814655
0.541	0.050796801
0.540526316	0.050779174
0.540052632	0.050761774
0.539578947	0.050744602
0.539105263	0.050727656
0.538631579	0.050710938
0.538157895	0.050694446
0.537684211	0.050678182
0.537210526	0.050662145
0.536736842	0.050646335
0.536263158	0.050630753
0.535789474	0.050615397
0.535315789	0.050600269
0.534842105	0.050585368
0.534368421	0.050570694
0.533894737	0.050556247
0.533421053	0.050542027
0.532947368	0.050528034
0.532473684	0.050514269
0.532	0.050500731
0.531526316	0.050487419
0.531052632	0.050474335
0.530578947	0.050461478
0.530105263	0.050448849
0.529631579	0.050436446
0.529157895	0.050424271
0.528684211	0.050412323
0.528210526	0.050400601
0.527736842	0.050389107
0.527263158	0.050377841
0.526789474	0.050366801
0.526315789	0.050355989
0.525842105	0.050345403
0.525368421	0.050335045
0.524894737	0.050324912
0.524421053	0.05031495
0.523947368	0.050305134
0.523473684	0.050295466
0.523	0.050285943
0.522526316	0.050276568
0.522052632	0.050267339
0.521578947	0.050258257
0.521105263	0.050249321
0.520631579	0.050240532
0.520157895	0.05023189
0.519684211	0.050223394
0.519210526	0.050215045
0.518736842	0.050206842
0.518263158	0.050198786
0.517789474	0.050190877
0.517315789	0.050183115
0.516842105	0.050175499
0.516368421	0.050168029
0.515894737	0.050160707
0.515421053	0.05015353
0.514947368	0.050146501
0.514473684	0.050139618
0.514	0.050132882
0.513526316	0.050126292
0.513052632	0.05011985
0.512578947	0.050113553
0.512105263	0.050107404
0.511631579	0.050101401
0.511157895	0.050095544
0.510684211	0.050089834
0.510210526	0.050084271
0.509736842	0.050078855
0.509263158	0.050073585
0.508789474	0.050068461
0.508315789	0.050063485
0.507842105	0.050058655
0.507368421	0.050053971
0.506894737	0.050049435
0.506421053	0.050045045
0.505947368	0.050040801
0.505473684	0.050036704
0.505	0.050032754
0.504526316	0.050028951
0.504052632	0.050025294
0.503578947	0.050021783
0.503105263	0.05001842
0.502631579	0.050015202
0.502157895	0.050012132
0.501684211	0.050009208
0.501210526	0.050006431
0.500736842	0.050003801
0.500263158	0.050001317
0.499789474	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/550-4DV/550-GIFT-CTP.txt <==
x y z
-0.500000000000000	0.0500000000000000	0
-0.343044393000000	0.0500000000000000	0
-0.163858796000000	0.168769931000000	0
0	0.300000000000000	0

==> Sections/Shape-optimization-examples/Horn/Figures/550-4DV/550-IGABEM-cpt.txt <==
1	0.3
0.733579044	0.082813856
0.550000012	0.050000001
0.5	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/550-4DV/550-IGABEM-shape.txt <==
1	0.3
0.999315213	0.299343322
0.998631106	0.298687617
0.99794768	0.298032884
0.997264934	0.297379125
0.996582868	0.296726339
0.995901483	0.296074525
0.995220778	0.295423684
0.994540754	0.294773816
0.993861409	0.294124922
0.993182745	0.293477
0.992504762	0.292830051
0.991827459	0.292184074
0.991150836	0.291539071
0.990474894	0.290895041
0.989799632	0.290251983
0.98912505	0.289609899
0.988451148	0.288968787
0.987777927	0.288328648
0.987105387	0.287689483
0.986433526	0.28705129
0.985762347	0.28641407
0.985091847	0.285777823
0.984422028	0.285142548
0.983752889	0.284508247
0.98308443	0.283874919
0.982416652	0.283242563
0.981749554	0.282611181
0.981083137	0.281980771
0.9804174	0.281351334
0.979752343	0.28072287
0.979087967	0.280095379
0.978424271	0.279468861
0.977761255	0.278843316
0.97709892	0.278218744
0.976437265	0.277595144
0.97577629	0.276972518
0.975115996	0.276350864
0.974456382	0.275730184
0.973797448	0.275110476
0.973139195	0.274491741
0.972481622	0.273873979
0.97182473	0.27325719
0.971168518	0.272641374
0.970512986	0.272026531
0.969858134	0.27141266
0.969203963	0.270799763
0.968550473	0.270187838
0.967897662	0.269576887
0.967245532	0.268966908
0.966594083	0.268357902
0.965943313	0.267749869
0.965293224	0.267142809
0.964643816	0.266536722
0.963995087	0.265931608
0.96334704	0.265327467
0.962699672	0.264724298
0.962052985	0.264122103
0.961406978	0.26352088
0.960761652	0.262920631
0.960117006	0.262321354
0.95947304	0.26172305
0.958829754	0.261125719
0.958187149	0.260529361
0.957545225	0.259933976
0.95690398	0.259339564
0.956263416	0.258746124
0.955623533	0.258153658
0.95498433	0.257562164
0.954345807	0.256971644
0.953707964	0.256382096
0.953070802	0.255793521
0.95243432	0.255205919
0.951798519	0.25461929
0.951163398	0.254033634
0.950528957	0.253448951
0.949895196	0.252865241
0.949262116	0.252282503
0.948629717	0.251700739
0.947997997	0.251119947
0.947366958	0.250540129
0.9467366	0.249961283
0.946106921	0.24938341
0.945477923	0.24880651
0.944849606	0.248230583
0.944221969	0.247655629
0.943595012	0.247081648
0.942968735	0.246508639
0.942343139	0.245936604
0.941718223	0.245365541
0.941093988	0.244795452
0.940470433	0.244226335
0.939847558	0.243658191
0.939225364	0.24309102
0.93860385	0.242524822
0.937983016	0.241959597
0.937362863	0.241395345
0.93674339	0.240832065
0.936124597	0.240269759
0.935506485	0.239708426
0.934889053	0.239148065
0.934272301	0.238588677
0.93365623	0.238030262
0.933040839	0.237472821
0.932426129	0.236916352
0.931812099	0.236360855
0.931198749	0.235806332
0.93058608	0.235252782
0.929974091	0.234700205
0.929362782	0.2341486
0.928752154	0.233597969
0.928142206	0.23304831
0.927532938	0.232499624
0.926924351	0.231951911
0.926316444	0.231405171
0.925709217	0.230859404
0.925102671	0.23031461
0.924496805	0.229770789
0.92389162	0.229227941
0.923287115	0.228686065
0.92268329	0.228145163
0.922080145	0.227605233
0.921477681	0.227066277
0.920875898	0.226528293
0.920274794	0.225991282
0.919674371	0.225455244
0.919074629	0.224920179
0.918475566	0.224386087
0.917877184	0.223852967
0.917279483	0.223320821
0.916682462	0.222789647
0.916086121	0.222259447
0.91549046	0.221730219
0.91489548	0.221201964
0.91430118	0.220674683
0.913707561	0.220148374
0.913114622	0.219623038
0.912522363	0.219098674
0.911930784	0.218575284
0.911339886	0.218052867
0.910749669	0.217531422
0.910160131	0.217010951
0.909571274	0.216491452
0.908983098	0.215972926
0.908395602	0.215455374
0.907808786	0.214938794
0.90722265	0.214423187
0.906637195	0.213908553
0.90605242	0.213394891
0.905468326	0.212882203
0.904884911	0.212370488
0.904302178	0.211859745
0.903720124	0.211349976
0.903138751	0.210841179
0.902558059	0.210333355
0.901978046	0.209826504
0.901398714	0.209320626
0.900820063	0.208815721
0.900242091	0.208311789
0.8996648	0.20780883
0.89908819	0.207306844
0.898512259	0.20680583
0.89793701	0.20630579
0.89736244	0.205806722
0.896788551	0.205308627
0.896215342	0.204811505
0.895642814	0.204315356
0.895070966	0.20382018
0.894499798	0.203325977
0.893929311	0.202832747
0.893359503	0.20234049
0.892790377	0.201849205
0.892221931	0.201358894
0.891654165	0.200869555
0.891087079	0.20038119
0.890520674	0.199893797
0.889954949	0.199407377
0.889389904	0.19892193
0.88882554	0.198437456
0.888261856	0.197953955
0.887698853	0.197471426
0.88713653	0.196989871
0.886574887	0.196509289
0.886013924	0.196029679
0.885453642	0.195551042
0.884894041	0.195073379
0.884335119	0.194596688
0.883776878	0.19412097
0.883219318	0.193646225
0.882662437	0.193172453
0.882106238	0.192699653
0.881550718	0.192227827
0.880995879	0.191756974
0.88044172	0.191287093
0.879888241	0.190818186
0.879335443	0.190350251
0.878783326	0.189883289
0.878231888	0.1894173
0.877681131	0.188952284
0.877131054	0.188488241
0.876581658	0.188025171
0.876032942	0.187563074
0.875484906	0.187101949
0.874937551	0.186641798
0.874390876	0.186182619
0.873844881	0.185724413
0.873299567	0.185267181
0.872754933	0.184810921
0.87221098	0.184355634
0.871667707	0.18390132
0.871125114	0.183447979
0.870583201	0.18299561
0.870041969	0.182544215
0.869501417	0.182093793
0.868961546	0.181644343
0.868422355	0.181195867
0.867883844	0.180748363
0.867346014	0.180301832
0.866808864	0.179856274
0.866272394	0.179411689
0.865736605	0.178968077
0.865201496	0.178525438
0.864667068	0.178083771
0.864133319	0.177643078
0.863600252	0.177203358
0.863067864	0.17676461
0.862536157	0.176326835
0.86200513	0.175890034
0.861474784	0.175454205
0.860945118	0.175019349
0.860416132	0.174585466
0.859887827	0.174152555
0.859360202	0.173720618
0.858833257	0.173289654
0.858306993	0.172859662
0.857781409	0.172430644
0.857256505	0.172002598
0.856732282	0.171575526
0.856208739	0.171149426
0.855685877	0.170724299
0.855163694	0.170300145
0.854642193	0.169876964
0.854121371	0.169454755
0.85360123	0.16903352
0.853081769	0.168613258
0.852562989	0.168193968
0.852044889	0.167775652
0.851527469	0.167358308
0.85101073	0.166941937
0.850494671	0.166526539
0.849979292	0.166112114
0.849464594	0.165698662
0.848950576	0.165286183
0.848437239	0.164874677
0.847924581	0.164464143
0.847412605	0.164054583
0.846901308	0.163645995
0.846390692	0.163238381
0.845880756	0.162831739
0.845371501	0.16242607
0.844862926	0.162021374
0.844355031	0.161617651
0.843847817	0.161214901
0.843341283	0.160813124
0.842835429	0.160412319
0.842330256	0.160012488
0.841825763	0.159613629
0.84132195	0.159215744
0.840818818	0.158818831
0.840316366	0.158422891
0.839814595	0.158027924
0.839313504	0.15763393
0.838813093	0.157240909
0.838313362	0.156848861
0.837814312	0.156457786
0.837315942	0.156067683
0.836818253	0.155678554
0.836321244	0.155290397
0.835824915	0.154903214
0.835329267	0.154517003
0.834834299	0.154131765
0.834340012	0.1537475
0.833846404	0.153364208
0.833353477	0.152981889
0.832861231	0.152600543
0.832369665	0.152220169
0.831878779	0.151840769
0.831388573	0.151462341
0.830899048	0.151084887
0.830410204	0.150708405
0.829922039	0.150332896
0.829434555	0.14995836
0.828947751	0.149584797
0.828461628	0.149212207
0.827976185	0.14884059
0.827491422	0.148469946
0.82700734	0.148100274
0.826523938	0.147731576
0.826041217	0.14736385
0.825559175	0.146997098
0.825077815	0.146631318
0.824597134	0.146266511
0.824117134	0.145902677
0.823637814	0.145539816
0.823159175	0.145177928
0.822681216	0.144817012
0.822203937	0.14445707
0.821727339	0.144098101
0.821251421	0.143740104
0.820776183	0.143383081
0.820301626	0.14302703
0.819827749	0.142671952
0.819354552	0.142317847
0.818882036	0.141964715
0.8184102	0.141612556
0.817939044	0.14126137
0.817468569	0.140911156
0.816998774	0.140561916
0.81652966	0.140213648
0.816061226	0.139866354
0.815593472	0.139520032
0.815126399	0.139174683
0.814660006	0.138830307
0.814194293	0.138486904
0.813729261	0.138144474
0.813264909	0.137803017
0.812801237	0.137462533
0.812338246	0.137123022
0.811875935	0.136784483
0.811414304	0.136446918
0.810953354	0.136110325
0.810493084	0.135774705
0.810033495	0.135440058
0.809574586	0.135106384
0.809116357	0.134773683
0.808658809	0.134441955
0.808201941	0.1341112
0.807745753	0.133781418
0.807290245	0.133452608
0.806835418	0.133124772
0.806381272	0.132797908
0.805927806	0.132472017
0.80547502	0.1321471
0.805022914	0.131823155
0.804571489	0.131500183
0.804120744	0.131178184
0.803670679	0.130857157
0.803221295	0.130537104
0.802772591	0.130218024
0.802324568	0.129899916
0.801877225	0.129582782
0.801430562	0.12926662
0.80098458	0.128951431
0.800539278	0.128637215
0.800094656	0.128323972
0.799650715	0.128011702
0.799207454	0.127700405
0.798764873	0.127390081
0.798322973	0.12708073
0.797881753	0.126772351
0.797441214	0.126464946
0.797001354	0.126158513
0.796562176	0.125853053
0.796123677	0.125548567
0.795685859	0.125245053
0.795248721	0.124942512
0.794812264	0.124640943
0.794376487	0.124340348
0.79394139	0.124040726
0.793506974	0.123742077
0.793073238	0.1234444
0.792640182	0.123147697
0.792207807	0.122851966
0.791776112	0.122557208
0.791345097	0.122263423
0.790914763	0.121970611
0.790485109	0.121678772
0.790056136	0.121387906
0.789627843	0.121098013
0.78920023	0.120809092
0.788773297	0.120521145
0.788347045	0.12023417
0.787921474	0.119948169
0.787496582	0.11966314
0.787072371	0.119379084
0.78664884	0.119096001
0.78622599	0.118813891
0.78580382	0.118532754
0.785382331	0.11825259
0.784961521	0.117973399
0.784541393	0.11769518
0.784121944	0.117417935
0.783703176	0.117141662
0.783285088	0.116866362
0.782867681	0.116592036
0.782450953	0.116318682
0.782034907	0.116046301
0.78161954	0.115774893
0.781204854	0.115504457
0.780790849	0.115234995
0.780377523	0.114966506
0.779964878	0.114698989
0.779552914	0.114432446
0.779141629	0.114166875
0.778731025	0.113902277
0.778321102	0.113638653
0.777911859	0.113376001
0.777503296	0.113114322
0.777095413	0.112853615
0.776688211	0.112593882
0.776281689	0.112335122
0.775875848	0.112077334
0.775470687	0.11182052
0.775066206	0.111564678
0.774662406	0.11130981
0.774259286	0.111055914
0.773856846	0.110802991
0.773455087	0.110551041
0.773054008	0.110300064
0.772653609	0.11005006
0.772253891	0.109801028
0.771854853	0.10955297
0.771456496	0.109305884
0.771058819	0.109059772
0.770661822	0.108814632
0.770265505	0.108570465
0.769869869	0.108327272
0.769474913	0.108085051
0.769080638	0.107843803
0.768687043	0.107603527
0.768294128	0.107364225
0.767901894	0.107125896
0.76751034	0.106888539
0.767119466	0.106652156
0.766729273	0.106416745
0.76633976	0.106182308
0.765950928	0.105948843
0.765562776	0.105716351
0.765175304	0.105484832
0.764788512	0.105254286
0.764402401	0.105024712
0.76401697	0.104796112
0.76363222	0.104568485
0.76324815	0.10434183
0.76286476	0.104116149
0.762482051	0.10389144
0.762100022	0.103667704
0.761718673	0.103444941
0.761338005	0.103223151
0.760958017	0.103002334
0.760578709	0.10278249
0.760200082	0.102563619
0.759822135	0.102345721
0.759444869	0.102128795
0.759068283	0.101912843
0.758692377	0.101697863
0.758317151	0.101483856
0.757942606	0.101270822
0.757568742	0.101058761
0.757195557	0.100847673
0.756823053	0.100637558
0.75645123	0.100428416
0.756080086	0.100220247
0.755709623	0.10001305
0.755339841	0.099806827
0.754970738	0.099601576
0.754602317	0.099397299
0.754234575	0.099193994
0.753867514	0.098991662
0.753501133	0.098790303
0.753135433	0.098589917
0.752770412	0.098390504
0.752406073	0.098192063
0.752042413	0.097994596
0.751679434	0.097798102
0.751317136	0.09760258
0.750955517	0.097408031
0.750594579	0.097214456
0.750234322	0.097021853
0.749874744	0.096830223
0.749515847	0.096639566
0.749157631	0.096449882
0.748800095	0.09626117
0.748443239	0.096073432
0.748087063	0.095886667
0.747731568	0.095700874
0.747376753	0.095516054
0.747022619	0.095332208
0.746669165	0.095149334
0.746316391	0.094967433
0.745964298	0.094786505
0.745612885	0.09460655
0.745262152	0.094427568
0.7449121	0.094249559
0.744562728	0.094072522
0.744214036	0.093896459
0.743866025	0.093721368
0.743518694	0.09354725
0.743172044	0.093374106
0.742826073	0.093201934
0.742480784	0.093030735
0.742136174	0.092860509
0.741792245	0.092691256
0.741448996	0.092522975
0.741106428	0.092355668
0.74076393	0.092189011
0.740420891	0.092022683
0.740077312	0.091856684
0.739733193	0.091691012
0.739388533	0.09152567
0.739043333	0.091360656
0.738697593	0.09119597
0.738351312	0.091031613
0.738004492	0.090867584
0.73765713	0.090703884
0.737309229	0.090540512
0.736960787	0.090377469
0.736611805	0.090214755
0.736262283	0.090052369
0.73591222	0.089890311
0.735561617	0.089728582
0.735210474	0.089567181
0.73485879	0.089406109
0.734506566	0.089245365
0.734153802	0.08908495
0.733800498	0.088924864
0.733446653	0.088765105
0.733092268	0.088605676
0.732737342	0.088446575
0.732381876	0.088287802
0.73202587	0.088129358
0.731669324	0.087971242
0.731312237	0.087813455
0.73095461	0.087655996
0.730596443	0.087498866
0.730237735	0.087342064
0.729878487	0.087185591
0.729518699	0.087029447
0.729158371	0.086873631
0.728797502	0.086718143
0.728436093	0.086562984
0.728074143	0.086408153
0.727711654	0.086253651
0.727348623	0.086099477
0.726985053	0.085945632
0.726620942	0.085792115
0.726256291	0.085638927
0.7258911	0.085486068
0.725525369	0.085333536
0.725159097	0.085181334
0.724792284	0.08502946
0.724424932	0.084877914
0.724057039	0.084726697
0.723688606	0.084575808
0.723319632	0.084425248
0.722950119	0.084275016
0.722580065	0.084125113
0.72220947	0.083975538
0.721838336	0.083826292
0.721466661	0.083677375
0.721094445	0.083528785
0.72072169	0.083380525
0.720348394	0.083232593
0.719974558	0.083084989
0.719600181	0.082937714
0.719225264	0.082790767
0.718849807	0.082644149
0.71847381	0.082497859
0.718097272	0.082351898
0.717720194	0.082206265
0.717342575	0.082060961
0.716964417	0.081915986
0.716585718	0.081771338
0.716206478	0.08162702
0.715826699	0.08148303
0.715446379	0.081339368
0.715065519	0.081196035
0.714684118	0.08105303
0.714302177	0.080910354
0.713919696	0.080768006
0.713536675	0.080625987
0.713153113	0.080484296
0.712769011	0.080342934
0.712384369	0.0802019
0.711999186	0.080061195
0.711613463	0.079920819
0.7112272	0.07978077
0.710840396	0.079641051
0.710453052	0.07950166
0.710065168	0.079362597
0.709676743	0.079223863
0.709287778	0.079085457
0.708898273	0.07894738
0.708508228	0.078809631
0.708117642	0.078672211
0.707726516	0.078535119
0.70733485	0.078398356
0.706942643	0.078261921
0.706549896	0.078125815
0.706156609	0.077990037
0.705762781	0.077854588
0.705368413	0.077719468
0.704973505	0.077584675
0.704578056	0.077450212
0.704182068	0.077316077
0.703785538	0.07718227
0.703388469	0.077048792
0.702990859	0.076915642
0.702592709	0.076782821
0.702194019	0.076650328
0.701794788	0.076518164
0.701395017	0.076386328
0.700994706	0.076254821
0.700593854	0.076123642
0.700192462	0.075992792
0.69979053	0.07586227
0.699388058	0.075732077
0.698985045	0.075602212
0.698581492	0.075472676
0.698177398	0.075343469
0.697772764	0.075214589
0.69736759	0.075086039
0.696961876	0.074957816
0.696555621	0.074829923
0.696148826	0.074702358
0.695741491	0.074575121
0.695333615	0.074448213
0.694925199	0.074321633
0.694516243	0.074195382
0.694106747	0.074069459
0.69369671	0.073943865
0.693286133	0.073818599
0.692875015	0.073693662
0.692463357	0.073569053
0.692051159	0.073444773
0.691638421	0.073320821
0.691225142	0.073197198
0.690811323	0.073073903
0.690396964	0.072950937
0.689982064	0.072828299
0.689566624	0.07270599
0.689150644	0.07258401
0.688734124	0.072462357
0.688317063	0.072341034
0.687899462	0.072220038
0.68748132	0.072099372
0.687062639	0.071979033
0.686643416	0.071859024
0.686223654	0.071739343
0.685803351	0.07161999
0.685382508	0.071500966
0.684961125	0.07138227
0.684539201	0.071263903
0.684116738	0.071145864
0.683693733	0.071028154
0.683270189	0.070910772
0.682846104	0.070793719
0.682421479	0.070676994
0.681996313	0.070560598
0.681570608	0.07044453
0.681144362	0.070328791
0.680717575	0.07021338
0.680290248	0.070098298
0.679862381	0.069983544
0.679433974	0.069869119
0.679005027	0.069755022
0.678575539	0.069641254
0.67814551	0.069527814
0.677714942	0.069414703
0.677283833	0.06930192
0.676852184	0.069189466
0.676419994	0.06907734
0.675987265	0.068965543
0.675553995	0.068854074
0.675120184	0.068742934
0.674685834	0.068632123
0.674250943	0.068521639
0.673815511	0.068411485
0.67337954	0.068301658
0.672943028	0.068192161
0.672505975	0.068082991
0.672068383	0.067974151
0.67163025	0.067865638
0.671191577	0.067757455
0.670752363	0.067649599
0.67031261	0.067542073
0.669872316	0.067434874
0.669431481	0.067328005
0.668990107	0.067221463
0.668548192	0.067115251
0.668105736	0.067009367
0.667662741	0.066903811
0.667219205	0.066798584
0.666775129	0.066693685
0.666330512	0.066589115
0.665885355	0.066484873
0.665439658	0.06638096
0.664993421	0.066277375
0.664546643	0.066174119
0.664099325	0.066071191
0.663651466	0.065968592
0.663203068	0.065866321
0.662754129	0.065764379
0.662304649	0.065662765
0.66185463	0.06556148
0.66140407	0.065460523
0.66095297	0.065359895
0.660501329	0.065259595
0.660049148	0.065159624
0.659596427	0.065059981
0.659143166	0.064960667
0.658689364	0.064861681
0.658235022	0.064763024
0.657780139	0.064664695
0.657324717	0.064566695
0.656868754	0.064469023
0.65641225	0.06437168
0.655955207	0.064274665
0.655497623	0.064177979
0.655039499	0.064081621
0.654580834	0.063985592
0.654121629	0.063889891
0.653661884	0.063794519
0.653201599	0.063699475
0.652740773	0.06360476
0.652279407	0.063510373
0.6518175	0.063416315
0.651355054	0.063322585
0.650892067	0.063229184
0.650428539	0.063136111
0.649964472	0.063043367
0.649499864	0.062950951
0.649034716	0.062858864
0.648569027	0.062767105
0.648102798	0.062675674
0.647636029	0.062584573
0.64716872	0.062493799
0.64670087	0.062403355
0.64623248	0.062313238
0.645763549	0.062223451
0.645294079	0.062133991
0.644824068	0.062044861
0.644353516	0.061956058
0.643882425	0.061867585
0.643410793	0.061779439
0.642938621	0.061691623
0.642465908	0.061604134
0.641992655	0.061516975
0.641518862	0.061430143
0.641044529	0.061343641
0.640569655	0.061257466
0.640094241	0.06117162
0.639618286	0.061086103
0.639141792	0.061000914
0.638664757	0.060916054
0.638187181	0.060831522
0.637709066	0.060747319
0.63723041	0.060663444
0.636751214	0.060579898
0.636271477	0.06049668
0.6357912	0.060413791
0.635310383	0.06033123
0.634829026	0.060248998
0.634347128	0.060167094
0.63386469	0.060085519
0.633381711	0.060004272
0.632898193	0.059923354
0.632414134	0.059842764
0.631929534	0.059762503
0.631444395	0.05968257
0.630958715	0.059602966
0.630472495	0.05952369
0.629985734	0.059444743
0.629498433	0.059366124
0.629010592	0.059287834
0.628522211	0.059209872
0.628033289	0.059132239
0.627543827	0.059054934
0.627053824	0.058977957
0.626563282	0.05890131
0.626072199	0.05882499
0.625580575	0.058749
0.625088412	0.058673337
0.624595708	0.058598004
0.624102464	0.058522998
0.623608679	0.058448321
0.623114354	0.058373973
0.622619489	0.058299953
0.622124084	0.058226262
0.621628138	0.058152899
0.621131652	0.058079865
0.620634625	0.058007159
0.620137059	0.057934782
0.619638952	0.057862733
0.619140304	0.057791013
0.618641117	0.057719621
0.618141389	0.057648558
0.617641121	0.057577823
0.617140312	0.057507417
0.616638963	0.057437339
0.616137074	0.05736759
0.615634645	0.057298169
0.615131675	0.057229076
0.614628165	0.057160313
0.614124114	0.057091877
0.613619524	0.057023771
0.613114393	0.056955992
0.612608721	0.056888542
0.61210251	0.056821421
0.611595758	0.056754628
0.611088466	0.056688164
0.610580633	0.056622028
0.61007226	0.056556221
0.609563347	0.056490742
0.609053893	0.056425592
0.6085439	0.05636077
0.608033366	0.056296277
0.607522291	0.056232112
0.607010677	0.056168276
0.606498522	0.056104768
0.605985826	0.056041588
0.605472591	0.055978738
0.604958815	0.055916215
0.604444498	0.055854022
0.603929642	0.055792156
0.603414245	0.055730619
0.602898308	0.055669411
0.60238183	0.055608531
0.601864813	0.05554798
0.601347255	0.055487757
0.600829156	0.055427863
0.600310517	0.055368297
0.599791338	0.05530906
0.599271619	0.055250151
0.59875136	0.055191571
0.59823056	0.055133319
0.597709219	0.055075395
0.597187339	0.055017801
0.596664918	0.054960534
0.596141957	0.054903597
0.595618455	0.054846987
0.595094414	0.054790706
0.594569832	0.054734754
0.594044709	0.05467913
0.593519046	0.054623835
0.592992843	0.054568868
0.5924661	0.05451423
0.591938816	0.05445992
0.591410993	0.054405939
0.590882628	0.054352286
0.590353724	0.054298961
0.589824279	0.054245966
0.589294294	0.054193298
0.588763768	0.054140959
0.588232703	0.054088949
0.587701096	0.054037267
0.58716895	0.053985914
0.586636263	0.053934889
0.586103036	0.053884193
0.585569269	0.053833825
0.585034961	0.053783786
0.584500113	0.053734075
0.583964725	0.053684693
0.583428797	0.053635639
0.582892328	0.053586913
0.582355319	0.053538517
0.581817769	0.053490448
0.581279679	0.053442708
0.580741049	0.053395297
0.580201879	0.053348214
0.579662168	0.05330146
0.579121917	0.053255034
0.578581126	0.053208937
0.578039794	0.053163168
0.577497922	0.053117728
0.57695551	0.053072616
0.576412558	0.053027832
0.575869065	0.052983378
0.575325032	0.052939251
0.574780458	0.052895453
0.574235344	0.052851984
0.57368969	0.052808843
0.573143496	0.052766031
0.572596761	0.052723547
0.572049486	0.052681392
0.571501671	0.052639565
0.570953315	0.052598066
0.570404419	0.052556897
0.569854983	0.052516055
0.569305006	0.052475542
0.56875449	0.052435358
0.568203432	0.052395502
0.567651835	0.052355975
0.567099697	0.052316776
0.566547019	0.052277906
0.565993801	0.052239364
0.565440042	0.05220115
0.564885743	0.052163266
0.564330904	0.052125709
0.563775524	0.052088481
0.563219604	0.052051582
0.562663144	0.052015011
0.562106143	0.051978769
0.561548602	0.051942855
0.560990521	0.05190727
0.5604319	0.051872013
0.559872738	0.051837084
0.559313036	0.051802485
0.558752794	0.051768213
0.558192011	0.05173427
0.557630688	0.051700656
0.557068825	0.05166737
0.556506421	0.051634413
0.555943477	0.051601784
0.555379993	0.051569484
0.554815968	0.051537512
0.554251403	0.051505868
0.553686298	0.051474554
0.553120653	0.051443567
0.552554467	0.051412909
0.551987741	0.05138258
0.551420474	0.051352579
0.550852668	0.051322907
0.550284321	0.051293563
0.549715433	0.051264547
0.549146006	0.051235861
0.548576038	0.051207502
0.54800553	0.051179472
0.547434481	0.051151771
0.546862892	0.051124398
0.546290763	0.051097354
0.545718094	0.051070638
0.545144884	0.051044251
0.544571134	0.051018192
0.543996843	0.050992461
0.543422013	0.050967059
0.542846642	0.050941986
0.54227073	0.050917241
0.541694279	0.050892825
0.541117287	0.050868737
0.540539754	0.050844978
0.539961682	0.050821547
0.539383069	0.050798444
0.538803916	0.05077567
0.538224222	0.050753225
0.537643989	0.050731108
0.537063215	0.05070932
0.5364819	0.05068786
0.535900045	0.050666729
0.53531765	0.050645926
0.534734715	0.050625451
0.53415124	0.050605305
0.533567224	0.050585488
0.532982667	0.050565999
0.532397571	0.050546839
0.531811934	0.050528007
0.531225757	0.050509504
0.530639039	0.050491329
0.530051781	0.050473482
0.529463983	0.050455964
0.528875645	0.050438775
0.528286766	0.050421914
0.527697347	0.050405382
0.527107388	0.050389178
0.526516888	0.050373302
0.525925848	0.050357756
0.525334268	0.050342537
0.524742148	0.050327647
0.524149487	0.050313086
0.523556286	0.050298853
0.522962544	0.050284949
0.522368262	0.050271373
0.52177344	0.050258125
0.521178078	0.050245207
0.520582175	0.050232616
0.519985732	0.050220354
0.519388749	0.050208421
0.518791225	0.050196816
0.518193161	0.05018554
0.517594557	0.050174592
0.516995412	0.050163972
0.516395728	0.050153681
0.515795502	0.050143719
0.515194737	0.050134085
0.514593431	0.05012478
0.513991585	0.050115803
0.513389199	0.050107154
0.512786272	0.050098834
0.512182805	0.050090843
0.511578798	0.05008318
0.51097425	0.050075846
0.510369162	0.05006884
0.509763534	0.050062162
0.509157365	0.050055814
0.508550656	0.050049793
0.507943407	0.050044101
0.507335618	0.050038738
0.506727288	0.050033703
0.506118418	0.050028997
0.505509007	0.050024619
0.504899057	0.050020569
0.504288566	0.050016848
0.503677534	0.050013456
0.503065963	0.050010392
0.502453851	0.050007657
0.501841199	0.05000525
0.501228006	0.050003171
0.500614273	0.050001421
0.5	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/550-4DV/550-history.txt <==
1	0.2331986595515330000
2	0.0921963717652690000
3	0.0211946884697884000
4	0.0182450658736516000
5	0.0121536104949593000
6	0.0026741240749122900
7	0.0026201799260791900
8	0.0014296918685045100
9	0.0012006898831520800
10	0.0018749124267044500
11	0.0020354791919480100
12	0.0013202346825351200
13	0.0016229243725121200
14	0.0016872508312907600
15	0.0016180112305389000
16	0.0016061850621367900
17	0.0016253746925622400
18	0.0016116159217995600
19	0.0016087401843546400
20	0.0016161412022035300
21	0.0016139789204337200
22	0.0016139789127272000
23	0.0016139789112502100
24	0.0016139789109938600
25	0.0016139789109938600
26	0.0016139789109938600
27	0.0020263430059524800
28	0.0020300142666988900
29	0.0018435031734422900
30	0.0017330875751392600
31	0.0018608327648487000
32	0.0018289164396837900
33	0.0018229734320238500
34	0.0018234869561718000
35	0.0018298625510685500
36	0.0018306871689868400
37	0.0018307030392117300
38	0.0018286121406986500
39	0.0018299447763035800
40	0.0018301708142048700
41	0.0018301708121454600
42	0.0018301708121695400
43	0.0018301708120813800
44	0.0018301708120813800

==> Sections/Shape-optimization-examples/Horn/Figures/550-4DV/shape_550_GIFT_4CV.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49685192   0.05000600   0.00000000
 -0.49371744   0.05002399   0.00000000
 -0.49059658   0.05005398   0.00000000
 -0.48748932   0.05009597   0.00000000
 -0.48439567   0.05014996   0.00000000
 -0.48131563   0.05021594   0.00000000
 -0.47824920   0.05029392   0.00000000
 -0.47519637   0.05038389   0.00000000
 -0.47215716   0.05048586   0.00000000
 -0.46913155   0.05059983   0.00000000
 -0.46611955   0.05072580   0.00000000
 -0.46312116   0.05086376   0.00000000
 -0.46013638   0.05101372   0.00000000
 -0.45716520   0.05117567   0.00000000
 -0.45420764   0.05134962   0.00000000
 -0.45126368   0.05153557   0.00000000
 -0.44833333   0.05173352   0.00000000
 -0.44541659   0.05194346   0.00000000
 -0.44251345   0.05216540   0.00000000
 -0.43962393   0.05239933   0.00000000
 -0.43674801   0.05264526   0.00000000
 -0.43388571   0.05290319   0.00000000
 -0.43103701   0.05317312   0.00000000
 -0.42820191   0.05345504   0.00000000
 -0.42538043   0.05374896   0.00000000
 -0.42257256   0.05405487   0.00000000
 -0.41977829   0.05437278   0.00000000
 -0.41699763   0.05470269   0.00000000
 -0.41423058   0.05504460   0.00000000
 -0.41147714   0.05539850   0.00000000
 -0.40873731   0.05576440   0.00000000
 -0.40601108   0.05614229   0.00000000
 -0.40329846   0.05653218   0.00000000
 -0.40059946   0.05693407   0.00000000
 -0.39791406   0.05734795   0.00000000
 -0.39524226   0.05777384   0.00000000
 -0.39258408   0.05821171   0.00000000
 -0.38993951   0.05866159   0.00000000
 -0.38730854   0.05912346   0.00000000
 -0.38469118   0.05959733   0.00000000
 -0.38208743   0.06008319   0.00000000
 -0.37949729   0.06058105   0.00000000
 -0.37692075   0.06109091   0.00000000
 -0.37435783   0.06161277   0.00000000
 -0.37180851   0.06214662   0.00000000
 -0.36927280   0.06269247   0.00000000
 -0.36675070   0.06325031   0.00000000
 -0.36424221   0.06382015   0.00000000
 -0.36174733   0.06440199   0.00000000
 -0.35926605   0.06499582   0.00000000
 -0.35679838   0.06560166   0.00000000
 -0.35434433   0.06621948   0.00000000
 -0.35190388   0.06684931   0.00000000
 -0.34947703   0.06749113   0.00000000
 -0.34706380   0.06814495   0.00000000
 -0.34466417   0.06881076   0.00000000
 -0.34227816   0.06948857   0.00000000
 -0.33990575   0.07017838   0.00000000
 -0.33754695   0.07088019   0.00000000
 -0.33520175   0.07159399   0.00000000
 -0.33287017   0.07231979   0.00000000
 -0.33055219   0.07305758   0.00000000
 -0.32824783   0.07380737   0.00000000
 -0.32595707   0.07456916   0.00000000
 -0.32367992   0.07534294   0.00000000
 -0.32141637   0.07612873   0.00000000
 -0.31916644   0.07692650   0.00000000
 -0.31693011   0.07773628   0.00000000
 -0.31470740   0.07855805   0.00000000
 -0.31249829   0.07939182   0.00000000
 -0.31030278   0.08023758   0.00000000
 -0.30812089   0.08109534   0.00000000
 -0.30595261   0.08196510   0.00000000
 -0.30379793   0.08284685   0.00000000
 -0.30165686   0.08374061   0.00000000
 -0.29952940   0.08464635   0.00000000
 -0.29741555   0.08556410   0.00000000
 -0.29531531   0.08649384   0.00000000
 -0.29322868   0.08743558   0.00000000
 -0.29115565   0.08838931   0.00000000
 -0.28909623   0.08935504   0.00000000
 -0.28705042   0.09033277   0.00000000
 -0.28501822   0.09132249   0.00000000
 -0.28299963   0.09232422   0.00000000
 -0.28099464   0.09333793   0.00000000
 -0.27900326   0.09436365   0.00000000
 -0.27702550   0.09540136   0.00000000
 -0.27506134   0.09645107   0.00000000
 -0.27311079   0.09751277   0.00000000
 -0.27117384   0.09858647   0.00000000
 -0.26925051   0.09967217   0.00000000
 -0.26734078   0.10076986   0.00000000
 -0.26544466   0.10187956   0.00000000
 -0.26356215   0.10300124   0.00000000
 -0.26169325   0.10413493   0.00000000
 -0.25983796   0.10528061   0.00000000
 -0.25799627   0.10643829   0.00000000
 -0.25616819   0.10760796   0.00000000
 -0.25435373   0.10878963   0.00000000
 -0.25254929   0.10998361   0.00000000
 -0.25073343   0.11119179   0.00000000
 -0.24890256   0.11241449   0.00000000
 -0.24705669   0.11365170   0.00000000
 -0.24519582   0.11490342   0.00000000
 -0.24331994   0.11616966   0.00000000
 -0.24142907   0.11745041   0.00000000
 -0.23952319   0.11874567   0.00000000
 -0.23760230   0.12005545   0.00000000
 -0.23566642   0.12137974   0.00000000
 -0.23371553   0.12271855   0.00000000
 -0.23174964   0.12407187   0.00000000
 -0.22976874   0.12543970   0.00000000
 -0.22777285   0.12682205   0.00000000
 -0.22576195   0.12821891   0.00000000
 -0.22373604   0.12963028   0.00000000
 -0.22169514   0.13105617   0.00000000
 -0.21963923   0.13249657   0.00000000
 -0.21756832   0.13395149   0.00000000
 -0.21548240   0.13542092   0.00000000
 -0.21338148   0.13690486   0.00000000
 -0.21126556   0.13840332   0.00000000
 -0.20913464   0.13991629   0.00000000
 -0.20698872   0.14144378   0.00000000
 -0.20482779   0.14298578   0.00000000
 -0.20265186   0.14454229   0.00000000
 -0.20046092   0.14611331   0.00000000
 -0.19825498   0.14769885   0.00000000
 -0.19603404   0.14929891   0.00000000
 -0.19379810   0.15091348   0.00000000
 -0.19154715   0.15254256   0.00000000
 -0.18928121   0.15418615   0.00000000
 -0.18700025   0.15584426   0.00000000
 -0.18470430   0.15751689   0.00000000
 -0.18239334   0.15920402   0.00000000
 -0.18006738   0.16090567   0.00000000
 -0.17772642   0.16262184   0.00000000
 -0.17537045   0.16435251   0.00000000
 -0.17299948   0.16609771   0.00000000
 -0.17061351   0.16785741   0.00000000
 -0.16821254   0.16963163   0.00000000
 -0.16579656   0.17142037   0.00000000
 -0.16336558   0.17322361   0.00000000
 -0.16091960   0.17504137   0.00000000
 -0.15845861   0.17687365   0.00000000
 -0.15598262   0.17872044   0.00000000
 -0.15349163   0.18058174   0.00000000
 -0.15098564   0.18245755   0.00000000
 -0.14846464   0.18434788   0.00000000
 -0.14592864   0.18625273   0.00000000
 -0.14337764   0.18817209   0.00000000
 -0.14081163   0.19010596   0.00000000
 -0.13823062   0.19205434   0.00000000
 -0.13563461   0.19401724   0.00000000
 -0.13302360   0.19599465   0.00000000
 -0.13039758   0.19798658   0.00000000
 -0.12775656   0.19999302   0.00000000
 -0.12510054   0.20201397   0.00000000
 -0.12242951   0.20404944   0.00000000
 -0.11974348   0.20609942   0.00000000
 -0.11704245   0.20816392   0.00000000
 -0.11432642   0.21024293   0.00000000
 -0.11159538   0.21233645   0.00000000
 -0.10884934   0.21444449   0.00000000
 -0.10608830   0.21656704   0.00000000
 -0.10331225   0.21870410   0.00000000
 -0.10052120   0.22085568   0.00000000
 -0.09771515   0.22302177   0.00000000
 -0.09489410   0.22520238   0.00000000
 -0.09205804   0.22739750   0.00000000
 -0.08920698   0.22960713   0.00000000
 -0.08634092   0.23183128   0.00000000
 -0.08345985   0.23406994   0.00000000
 -0.08056378   0.23632311   0.00000000
 -0.07765271   0.23859080   0.00000000
 -0.07472664   0.24087301   0.00000000
 -0.07178556   0.24316972   0.00000000
 -0.06882948   0.24548095   0.00000000
 -0.06585840   0.24780670   0.00000000
 -0.06287231   0.25014695   0.00000000
 -0.05987122   0.25250172   0.00000000
 -0.05685513   0.25487101   0.00000000
 -0.05382404   0.25725481   0.00000000
 -0.05077794   0.25965312   0.00000000
 -0.04771684   0.26206595   0.00000000
 -0.04464074   0.26449329   0.00000000
 -0.04154963   0.26693514   0.00000000
 -0.03844352   0.26939151   0.00000000
 -0.03532241   0.27186239   0.00000000
 -0.03218630   0.27434779   0.00000000
 -0.02903518   0.27684770   0.00000000
 -0.02586906   0.27936212   0.00000000
 -0.02268794   0.28189106   0.00000000
 -0.01949181   0.28443451   0.00000000
 -0.01628069   0.28699247   0.00000000
 -0.01305455   0.28956495   0.00000000
 -0.00981342   0.29215194   0.00000000
 -0.00655728   0.29475345   0.00000000
 -0.00328614   0.29736947   0.00000000
  0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/550-4DV/spectra_550_optimized_2CV.txt <==
x y 
50	0.944617822763107
57.9831932773109	0.932167276277061
65.9663865546219	0.917123762022831
73.9495798319328	0.898791467809400
81.9327731092437	0.876439953134826
89.9159663865546	0.849340889166223
97.8991596638656	0.816843110588180
105.882352941176	0.778479282480851
113.865546218487	0.734087766202092
121.848739495798	0.683920999327779
129.831932773109	0.628704685770971
137.815126050420	0.569618989767621
145.798319327731	0.508196283272423
153.781512605042	0.446161013169753
161.764705882353	0.385259771498394
169.747899159664	0.327132273233188
177.731092436975	0.273258795018221
185.714285714286	0.224998050366844
193.697478991597	0.183705751953081
201.680672268908	0.150869656900704
209.663865546219	0.128032555504398
217.647058823529	0.116070490718378
225.630252100840	0.113983137237805
233.613445378151	0.118821901047478
241.596638655462	0.127250126603363
249.579831932773	0.136798786116133
257.563025210084	0.146016639943327
265.546218487395	0.154165716874628
273.529411764706	0.160930023099776
280	0.165335820285528
281.512605042017	0.166227880799323
289.495798319328	0.170102351750172
297.478991596639	0.172658051578234
305.462184873950	0.174024470169372
313.445378151261	0.174334949533966
321.428571428571	0.173715456998761
329.411764705882	0.172279740615229
337.394957983193	0.170128581337432
345.378151260504	0.167351383947117
353.361344537815	0.164028666799550
361.344537815126	0.160234309820963
369.327731092437	0.156036770793016
377.310924369748	0.151498882684445
385.294117647059	0.146676264102255
393.277310924370	0.141614757600559
400	0.137191990690850
401.260504201681	0.136347596947401
409.243697478992	0.130893138773619
417.226890756303	0.125253940035503
425.210084033613	0.119417721064227
433.193277310924	0.113360373102415
441.176470588235	0.107050739387032
449.159663865546	0.100456526829385
457.142857142857	0.0935504792382425
465.126050420168	0.0863159045907453
473.109243697479	0.0787507861154960
481.092436974790	0.0708699680841149
489.075630252101	0.0627052249124794
497.058823529412	0.0543033350487973
505.042016806723	0.0457225453014507
513.025210084034	0.0370280015589897
521.008403361345	0.0282868293477249
528.991596638655	0.0195635867344180
536.974789915966	0.0109169508492734
544.957983193277	0.00240524405002212
550	0.0018301708120813800
552.941176470588	0.00597167786200720
560.924369747899	0.0141276419379246
568.907563025210	0.0220614128044324
576.890756302521	0.0297462875606940
584.873949579832	0.0371552612769787
592.857142857143	0.0442559374088879
600.840336134454	0.0510076680420326
608.823529411765	0.0573602659680073
616.806722689076	0.0632544993534903
624.789915966387	0.0686244124268268
632.773109243698	0.0734012776443032
640.756302521008	0.0775187640720147
648.739495798319	0.0809187352225443
656.722689075630	0.0835569868591075
664.705882352941	0.0854082131103559
672.689075630252	0.0864695494355166
680.672268907563	0.0867621738176637
688.655462184874	0.0863306340776748
696.638655462185	0.0852397884561096
704.621848739496	0.0835694838010225
712.605042016807	0.0814073454700253
720.588235294118	0.0788403143168028
728.571428571429	0.0759458283632218
736.554621848740	0.0727837725388575
744.537815126050	0.0693904355081322
752.521008403361	0.0657756242862693
760.504201680672	0.0619237313606966
768.487394957983	0.0577989574180903
776.470588235294	0.0533542248678484
780	0.0512747286164320
784.453781512605	0.0485428209024853
792.436974789916	0.0433317451242941
800.420168067227	0.0377163976994911
808.403361344538	0.0317383196261182
816.386554621849	0.0255138263176673
824.369747899160	0.0193027883519261
832.352941176471	0.0137300260225222
840.336134453782	0.0104277988123827
848.319327731093	0.0115840429297084
856.302521008403	0.0159641907470209
864.285714285714	0.0212034917471134
872.268907563025	0.0262252228539177
880.252100840336	0.0305403599315807
888.235294117647	0.0338603065532770
896.218487394958	0.0359916100530045
904.201680672269	0.0368076976266257
912.184873949580	0.0362414961091248
920.168067226891	0.0342836406953235
928.151260504202	0.0309815672027543
936.134453781513	0.0264380035809487
944.117647058824	0.0208089256286278
952.100840336134	0.0143044281682022
960.084033613445	0.00722714793968331
968.067226890756	0.00201833191032065
976.050420168067	0.00857379375915537
984.033613445378	0.0160201905688100
992.016806722689	0.0230770724134077
1000	0.0294295998885863

==> Sections/Shape-optimization-examples/Horn/Figures/780-2DV/780-FEM-shape.txt <==
1	0.3
0.999526316	0.299445752
0.999052632	0.298892088
0.998578947	0.298339006
0.998105263	0.297786507
0.997631579	0.297234591
0.997157895	0.296683259
0.996684211	0.296132509
0.996210526	0.295582343
0.995736842	0.295032759
0.995263158	0.294483759
0.994789474	0.293935341
0.994315789	0.293387507
0.993842105	0.292840255
0.993368421	0.292293587
0.992894737	0.291747501
0.992421053	0.291201999
0.991947368	0.290657079
0.991473684	0.290112743
0.991	0.28956899
0.990526316	0.289025819
0.990052632	0.288483232
0.989578947	0.287941228
0.989105263	0.287399806
0.988631579	0.286858968
0.988157895	0.286318713
0.987684211	0.285779041
0.987210526	0.285239952
0.986736842	0.284701446
0.986263158	0.284163522
0.985789474	0.283626182
0.985315789	0.283089425
0.984842105	0.282553251
0.984368421	0.28201766
0.983894737	0.281482652
0.983421053	0.280948227
0.982947368	0.280414385
0.982473684	0.279881126
0.982	0.27934845
0.981526316	0.278816357
0.981052632	0.278284848
0.980578947	0.277753921
0.980105263	0.277223577
0.979631579	0.276693816
0.979157895	0.276164638
0.978684211	0.275636044
0.978210526	0.275108032
0.977736842	0.274580603
0.977263158	0.274053757
0.976789474	0.273527495
0.976315789	0.273001815
0.975842105	0.272476718
0.975368421	0.271952205
0.974894737	0.271428279
0.974421053	0.270905056
0.973947368	0.270382589
0.973473684	0.269860877
0.973	0.269339922
0.972526316	0.268819722
0.972052632	0.268300278
0.971578947	0.26778159
0.971105263	0.267263657
0.970631579	0.26674648
0.970157895	0.266230059
0.969684211	0.265714394
0.969210526	0.265199485
0.968736842	0.264685331
0.968263158	0.264171933
0.967789474	0.263659291
0.967315789	0.263147404
0.966842105	0.262636273
0.966368421	0.262125899
0.965894737	0.261616279
0.965421053	0.261107416
0.964947368	0.260599308
0.964473684	0.260091956
0.964	0.25958536
0.963526316	0.25907952
0.963052632	0.258574435
0.962578947	0.258070106
0.962105263	0.257566533
0.961631579	0.257063715
0.961157895	0.256561654
0.960684211	0.256060348
0.960210526	0.255559798
0.959736842	0.255060003
0.959263158	0.254560964
0.958789474	0.254062682
0.958315789	0.253565154
0.957842105	0.253068383
0.957368421	0.252572367
0.956894737	0.252077108
0.956421053	0.251582603
0.955947368	0.251088855
0.955473684	0.250595862
0.955	0.250103626
0.954526316	0.249612144
0.954052632	0.249121419
0.953578947	0.24863145
0.953105263	0.248142236
0.952631579	0.247653778
0.952157895	0.247166075
0.951684211	0.246679129
0.951210526	0.246192938
0.950736842	0.245707503
0.950263158	0.245222824
0.949789474	0.244738897
0.949315789	0.244255705
0.948842105	0.243773243
0.948368421	0.24329151
0.947894737	0.242810507
0.947421053	0.242330234
0.946947368	0.241850691
0.946473684	0.241371877
0.946	0.240893794
0.945526316	0.24041644
0.945052632	0.239939816
0.944578947	0.239463922
0.944105263	0.238988757
0.943631579	0.238514323
0.943157895	0.238040618
0.942684211	0.237567643
0.942210526	0.237095398
0.941736842	0.236623883
0.941263158	0.236153097
0.940789474	0.235683041
0.940315789	0.235213715
0.939842105	0.234745119
0.939368421	0.234277253
0.938894737	0.233810117
0.938421053	0.23334371
0.937947368	0.232878033
0.937473684	0.232413086
0.937	0.231948869
0.936526316	0.231485382
0.936052632	0.231022624
0.935578947	0.230560596
0.935105263	0.230099298
0.934631579	0.22963873
0.934157895	0.229178892
0.933684211	0.228719783
0.933210526	0.228261404
0.932736842	0.227803755
0.932263158	0.227346836
0.931789474	0.226890647
0.931315789	0.226435188
0.930842105	0.225980458
0.930368421	0.225526458
0.929894737	0.225073188
0.929421053	0.224620648
0.928947368	0.224168837
0.928473684	0.223717757
0.928	0.223267406
0.927526316	0.222817785
0.927052632	0.222368894
0.926578947	0.221920732
0.926105263	0.221473301
0.925631579	0.221026599
0.925157895	0.220580627
0.924684211	0.220135379
0.924210526	0.219690837
0.923736842	0.219246998
0.923263158	0.218803863
0.922789474	0.218361432
0.922315789	0.217919705
0.921842105	0.217478682
0.921368421	0.217038362
0.920894737	0.216598747
0.920421053	0.216159835
0.919947368	0.215721627
0.919473684	0.215284124
0.919	0.214847323
0.918526316	0.214411227
0.918052632	0.213975835
0.917578947	0.213541147
0.917105263	0.213107162
0.916631579	0.212673881
0.916157895	0.212241304
0.915684211	0.211809431
0.915210526	0.211378262
0.914736842	0.210947797
0.914263158	0.210518036
0.913789474	0.210088978
0.913315789	0.209660625
0.912842105	0.209232975
0.912368421	0.208806029
0.911894737	0.208379787
0.911421053	0.207954249
0.910947368	0.207529414
0.910473684	0.207105284
0.91	0.206681857
0.909526316	0.206259135
0.909052632	0.205837116
0.908578947	0.205415801
0.908105263	0.20499519
0.907631579	0.204575283
0.907157895	0.204156079
0.906684211	0.20373758
0.906210526	0.203319784
0.905736842	0.202902692
0.905263158	0.202486305
0.904789474	0.20207062
0.904315789	0.20165564
0.903842105	0.201241364
0.903368421	0.200827792
0.902894737	0.200414923
0.902421053	0.200002758
0.901947368	0.199591298
0.901473684	0.199180541
0.901	0.198770488
0.900526316	0.198361138
0.900052632	0.197952493
0.899578947	0.197544541
0.899105263	0.197137268
0.898631579	0.196730672
0.898157895	0.196324754
0.897684211	0.195919514
0.897210526	0.195514952
0.896736842	0.195111068
0.896263158	0.194707862
0.895789474	0.194305334
0.895315789	0.193903484
0.894842105	0.193502311
0.894368421	0.193101817
0.893894737	0.192702
0.893421053	0.192302862
0.892947368	0.191904401
0.892473684	0.191506618
0.892	0.191109514
0.891526316	0.190713087
0.891052632	0.190317338
0.890578947	0.189922267
0.890105263	0.189527874
0.889631579	0.189134159
0.889157895	0.188741121
0.888684211	0.188348762
0.888210526	0.187957081
0.887736842	0.187566077
0.887263158	0.187175751
0.886789474	0.186786104
0.886315789	0.186397134
0.885842105	0.186008842
0.885368421	0.185621228
0.884894737	0.185234293
0.884421053	0.184848035
0.883947368	0.184462454
0.883473684	0.184077552
0.883	0.183693328
0.882526316	0.183309782
0.882052632	0.182926913
0.881578947	0.182544723
0.881105263	0.18216321
0.880631579	0.181782376
0.880157895	0.181402219
0.879684211	0.18102274
0.879210526	0.180643939
0.878736842	0.180265816
0.878263158	0.179888371
0.877789474	0.179511604
0.877315789	0.179135515
0.876842105	0.178760104
0.876368421	0.17838537
0.875894737	0.178011315
0.875421053	0.177637938
0.874947368	0.177265238
0.874473684	0.1768932
0.874	0.176521815
0.873526316	0.176151081
0.873052632	0.175781
0.872578947	0.17541157
0.872105263	0.175042793
0.871631579	0.174674667
0.871157895	0.174307193
0.870684211	0.173940372
0.870210526	0.173574202
0.869736842	0.173208684
0.869263158	0.172843819
0.868789474	0.172479605
0.868315789	0.172116043
0.867842105	0.171753134
0.867368421	0.171390876
0.866894737	0.17102927
0.866421053	0.170668316
0.865947368	0.170308014
0.865473684	0.169948364
0.865	0.169589367
0.864526316	0.169231021
0.864052632	0.168873327
0.863578947	0.168516285
0.863105263	0.168159895
0.862631579	0.167804157
0.862157895	0.167449071
0.861684211	0.167094637
0.861210526	0.166740855
0.860736842	0.166387725
0.860263158	0.166035247
0.859789474	0.16568342
0.859315789	0.165332246
0.858842105	0.164981724
0.858368421	0.164631854
0.857894737	0.164282636
0.857421053	0.16393407
0.856947368	0.163586155
0.856473684	0.163238893
0.856	0.162892283
0.855526316	0.162546325
0.855052632	0.162201018
0.854578947	0.161856364
0.854105263	0.161512362
0.853631579	0.161169011
0.853157895	0.160826313
0.852684211	0.160484266
0.852210526	0.160142872
0.851736842	0.15980213
0.851263158	0.159462039
0.850789474	0.159122601
0.850315789	0.158783814
0.849842105	0.158445678
0.849368421	0.158108174
0.848894737	0.157771296
0.848421053	0.157435044
0.847947368	0.157099418
0.847473684	0.156764418
0.847	0.156430044
0.846526316	0.156096296
0.846052632	0.155763174
0.845578947	0.155430678
0.845105263	0.155098808
0.844631579	0.154767564
0.844157895	0.154436946
0.843684211	0.154106955
0.843210526	0.153777589
0.842736842	0.153448849
0.842263158	0.153120736
0.841789474	0.152793248
0.841315789	0.152466386
0.840842105	0.152140151
0.840368421	0.151814541
0.839894737	0.151489558
0.839421053	0.151165201
0.838947368	0.150841469
0.838473684	0.150518364
0.838	0.150195884
0.837526316	0.149874031
0.837052632	0.149552804
0.836578947	0.149232203
0.836105263	0.148912228
0.835631579	0.148592878
0.835157895	0.148274155
0.834684211	0.147956058
0.834210526	0.147638587
0.833736842	0.147321742
0.833263158	0.147005523
0.832789474	0.14668993
0.832315789	0.146374964
0.831842105	0.146060623
0.831368421	0.145746908
0.830894737	0.145433819
0.830421053	0.145121356
0.829947368	0.14480952
0.829473684	0.144498309
0.829	0.144187724
0.828526316	0.143877766
0.828052632	0.143568433
0.827578947	0.143259727
0.827105263	0.142951646
0.826631579	0.142644192
0.826157895	0.142337363
0.825684211	0.142031161
0.825210526	0.141725585
0.824736842	0.14142063
0.824263158	0.141116279
0.823789474	0.140812527
0.823315789	0.140509376
0.822842105	0.140206824
0.822368421	0.139904873
0.821894737	0.139603522
0.821421053	0.139302771
0.820947368	0.13900262
0.820473684	0.138703069
0.82	0.138404118
0.819526316	0.138105767
0.819052632	0.137808017
0.818578947	0.137510866
0.818105263	0.137214316
0.817631579	0.136918365
0.817157895	0.136623015
0.816684211	0.136328265
0.816210526	0.136034115
0.815736842	0.135740565
0.815263158	0.135447615
0.814789474	0.135155265
0.814315789	0.134863515
0.813842105	0.134572366
0.813368421	0.134281816
0.812894737	0.133991867
0.812421053	0.133702517
0.811947368	0.133413768
0.811473684	0.133125619
0.811	0.13283807
0.810526316	0.132551121
0.810052632	0.132264772
0.809578947	0.131979023
0.809105263	0.131693874
0.808631579	0.131409326
0.808157895	0.131125377
0.807684211	0.130842029
0.807210526	0.130559281
0.806736842	0.130277132
0.806263158	0.129995584
0.805789474	0.129714636
0.805315789	0.129434288
0.804842105	0.12915454
0.804368421	0.128875393
0.803894737	0.128596845
0.803421053	0.128318897
0.802947368	0.12804155
0.802473684	0.127764802
0.802	0.127488655
0.801526316	0.127213108
0.801052632	0.126938161
0.800578947	0.126663814
0.800105263	0.126390067
0.799631579	0.126116912
0.799157895	0.125844332
0.798684211	0.125572326
0.798210526	0.125300895
0.797736842	0.125030037
0.797263158	0.124759754
0.796789474	0.124490045
0.796315789	0.12422091
0.795842105	0.123952349
0.795368421	0.123684362
0.794894737	0.123416949
0.794421053	0.123150111
0.793947368	0.122883847
0.793473684	0.122618157
0.793	0.122353041
0.792526316	0.122088499
0.792052632	0.121824531
0.791578947	0.121561138
0.791105263	0.121298318
0.790631579	0.121036073
0.790157895	0.120774402
0.789684211	0.120513305
0.789210526	0.120252782
0.788736842	0.119992833
0.788263158	0.119733459
0.787789474	0.119474659
0.787315789	0.119216432
0.786842105	0.11895878
0.786368421	0.118701702
0.785894737	0.118445199
0.785421053	0.118189269
0.784947368	0.117933914
0.784473684	0.117679132
0.784	0.117424925
0.783526316	0.117171292
0.783052632	0.116918233
0.782578947	0.116665748
0.782105263	0.116413838
0.781631579	0.116162501
0.781157895	0.115911739
0.780684211	0.115661551
0.780210526	0.115411937
0.779736842	0.115162897
0.779263158	0.114914431
0.778789474	0.11466654
0.778315789	0.114419223
0.777842105	0.114172479
0.777368421	0.11392631
0.776894737	0.113680715
0.776421053	0.113435695
0.775947368	0.113191248
0.775473684	0.112947375
0.775	0.112704077
0.774526316	0.11246134
0.774052632	0.112219151
0.773578947	0.11197751
0.773105263	0.111736418
0.772631579	0.111495873
0.772157895	0.111255877
0.771684211	0.111016429
0.771210526	0.110777529
0.770736842	0.110539178
0.770263158	0.110301374
0.769789474	0.110064119
0.769315789	0.109827412
0.768842105	0.109591254
0.768368421	0.109355643
0.767894737	0.109120581
0.767421053	0.108886067
0.766947368	0.108652101
0.766473684	0.108418683
0.766	0.108185814
0.765526316	0.107953492
0.765052632	0.107721719
0.764578947	0.107490494
0.764105263	0.107259818
0.763631579	0.107029689
0.763157895	0.106800109
0.762684211	0.106571077
0.762210526	0.106342593
0.761736842	0.106114658
0.761263158	0.10588727
0.760789474	0.105660431
0.760315789	0.10543414
0.759842105	0.105208397
0.759368421	0.104983202
0.758894737	0.104758556
0.758421053	0.104534458
0.757947368	0.104310908
0.757473684	0.104087906
0.757	0.103865452
0.756526316	0.103643547
0.756052632	0.10342219
0.755578947	0.103201381
0.755105263	0.10298112
0.754631579	0.102761407
0.754157895	0.102542243
0.753684211	0.102323627
0.753210526	0.102105559
0.752736842	0.101888039
0.752263158	0.101671068
0.751789474	0.101454644
0.751315789	0.101238769
0.750842105	0.101023442
0.750368421	0.100808663
0.749894737	0.100594432
0.749421053	0.100380731
0.748947368	0.100167552
0.748473684	0.099954896
0.748	0.099742762
0.747526316	0.09953115
0.747052632	0.09932006
0.746578947	0.099109492
0.746105263	0.098899447
0.745631579	0.098689924
0.745157895	0.098480923
0.744684211	0.098272445
0.744210526	0.098064489
0.743736842	0.097857055
0.743263158	0.097650143
0.742789474	0.097443754
0.742315789	0.097237886
0.741842105	0.097032542
0.741368421	0.096827719
0.740894737	0.096623419
0.740421053	0.096419641
0.739947368	0.096216385
0.739473684	0.096013651
0.739	0.09581144
0.738526316	0.095609751
0.738052632	0.095408584
0.737578947	0.095207939
0.737105263	0.095007817
0.736631579	0.094808217
0.736157895	0.094609139
0.735684211	0.094410584
0.735210526	0.094212551
0.734736842	0.09401504
0.734263158	0.093818051
0.733789474	0.093621584
0.733315789	0.09342564
0.732842105	0.093230218
0.732368421	0.093035319
0.731894737	0.092840941
0.731421053	0.092647086
0.730947368	0.092453753
0.730473684	0.092260942
0.73	0.092068654
0.729526316	0.091876888
0.729052632	0.091685644
0.728578947	0.091494923
0.728105263	0.091304723
0.727631579	0.091115046
0.727157895	0.090925891
0.726684211	0.090737259
0.726210526	0.090549149
0.725736842	0.090361561
0.725263158	0.090174495
0.724789474	0.089987949
0.724315789	0.089801903
0.723842105	0.089616354
0.723368421	0.0894313
0.722894737	0.089246744
0.722421053	0.089062683
0.721947368	0.088879119
0.721473684	0.088696051
0.721	0.08851348
0.720526316	0.088331404
0.720052632	0.088149826
0.719578947	0.087968743
0.719105263	0.087788157
0.718631579	0.087608067
0.718157895	0.087428473
0.717684211	0.087249376
0.717210526	0.087070775
0.716736842	0.08689267
0.716263158	0.086715062
0.715789474	0.08653795
0.715315789	0.086361334
0.714842105	0.086185215
0.714368421	0.086009592
0.713894737	0.085834465
0.713421053	0.085659834
0.712947368	0.0854857
0.712473684	0.085312063
0.712	0.085138921
0.711526316	0.084966276
0.711052632	0.084794127
0.710578947	0.084622474
0.710105263	0.084451318
0.709631579	0.084280658
0.709157895	0.084110495
0.708684211	0.083940827
0.708210526	0.083771656
0.707736842	0.083602982
0.707263158	0.083434803
0.706789474	0.083267121
0.706315789	0.083099936
0.705842105	0.082933246
0.705368421	0.082767053
0.704894737	0.082601357
0.704421053	0.082436156
0.703947368	0.082271452
0.703473684	0.082107244
0.703	0.081943533
0.702526316	0.081780318
0.702052632	0.081617599
0.701578947	0.081455376
0.701105263	0.08129365
0.700631579	0.08113242
0.700157895	0.080971687
0.699684211	0.080811444
0.699210526	0.080651672
0.698736842	0.080492372
0.698263158	0.080333541
0.697789474	0.080175181
0.697315789	0.080017291
0.696842105	0.079859872
0.696368421	0.079702923
0.695894737	0.079546444
0.695421053	0.079390436
0.694947368	0.079234898
0.694473684	0.079079831
0.694	0.078925234
0.693526316	0.078771107
0.693052632	0.078617451
0.692578947	0.078464265
0.692105263	0.078311549
0.691631579	0.078159304
0.691157895	0.078007529
0.690684211	0.077856225
0.690210526	0.07770539
0.689736842	0.077555027
0.689263158	0.077405133
0.688789474	0.07725571
0.688315789	0.077106758
0.687842105	0.076958275
0.687368421	0.076810264
0.686894737	0.076662722
0.686421053	0.076515651
0.685947368	0.07636905
0.685473684	0.07622292
0.685	0.07607726
0.684526316	0.07593207
0.684052632	0.075787351
0.683578947	0.075643102
0.683105263	0.075499324
0.682631579	0.075356015
0.682157895	0.075213178
0.681684211	0.07507081
0.681210526	0.074928913
0.680736842	0.074787487
0.680263158	0.07464653
0.679789474	0.074506044
0.679315789	0.074366029
0.678842105	0.074226484
0.678368421	0.074087409
0.677894737	0.073948805
0.677421053	0.073810671
0.676947368	0.073673007
0.676473684	0.073535814
0.676	0.073399091
0.675526316	0.073262838
0.675052632	0.073127056
0.674578947	0.072991734
0.674105263	0.072856856
0.673631579	0.072722423
0.673157895	0.072588435
0.672684211	0.072454891
0.672210526	0.072321791
0.671736842	0.072189136
0.671263158	0.072056925
0.670789474	0.071925158
0.670315789	0.071793836
0.669842105	0.071662959
0.669368421	0.071532526
0.668894737	0.071402537
0.668421053	0.071272993
0.667947368	0.071143893
0.667473684	0.071015237
0.667	0.070887026
0.666526316	0.07075926
0.666052632	0.070631938
0.665578947	0.07050506
0.665105263	0.070378627
0.664631579	0.070252638
0.664157895	0.070127093
0.663684211	0.070001993
0.663210526	0.069877338
0.662736842	0.069753126
0.662263158	0.06962936
0.661789474	0.069506038
0.661315789	0.06938316
0.660842105	0.069260726
0.660368421	0.069138737
0.659894737	0.069017193
0.659421053	0.068896093
0.658947368	0.068775437
0.658473684	0.068655226
0.658	0.068535459
0.657526316	0.068416136
0.657052632	0.068297258
0.656578947	0.068178825
0.656105263	0.068060836
0.655631579	0.067943291
0.655157895	0.067826191
0.654684211	0.067709535
0.654210526	0.067593323
0.653736842	0.067477556
0.653263158	0.067362234
0.652789474	0.067247356
0.652315789	0.067132922
0.651842105	0.067018933
0.651368421	0.066905388
0.650894737	0.066792288
0.650421053	0.066679632
0.649947368	0.06656742
0.649473684	0.066455637
0.649	0.066344272
0.648526316	0.066233326
0.648052632	0.066122799
0.647578947	0.06601269
0.647105263	0.065902999
0.646631579	0.065793727
0.646157895	0.065684874
0.645684211	0.065576439
0.645210526	0.065468422
0.644736842	0.065360824
0.644263158	0.065253644
0.643789474	0.065146883
0.643315789	0.06504054
0.642842105	0.064934616
0.642368421	0.064829111
0.641894737	0.064724023
0.641421053	0.064619355
0.640947368	0.064515104
0.640473684	0.064411273
0.64	0.064307859
0.639526316	0.064204865
0.639052632	0.064102288
0.638578947	0.064000131
0.638105263	0.063898391
0.637631579	0.06379707
0.637157895	0.063696168
0.636684211	0.063595684
0.636210526	0.063495619
0.635736842	0.063395972
0.635263158	0.063296744
0.634789474	0.063197934
0.634315789	0.063099542
0.633842105	0.063001569
0.633368421	0.062904015
0.632894737	0.062806879
0.632421053	0.062710161
0.631947368	0.062613862
0.631473684	0.062517982
0.631	0.06242252
0.630526316	0.062327476
0.630052632	0.062232851
0.629578947	0.062138645
0.629105263	0.062044857
0.628631579	0.061951487
0.628157895	0.061858536
0.627684211	0.061766003
0.627210526	0.061673889
0.626736842	0.061582193
0.626263158	0.061490916
0.625789474	0.061400058
0.625315789	0.061309617
0.624842105	0.061219594
0.624368421	0.061129969
0.623894737	0.061040737
0.623421053	0.060951897
0.622947368	0.06086345
0.622473684	0.060775395
0.622	0.060687733
0.621526316	0.060600464
0.621052632	0.060513587
0.620578947	0.060427102
0.620105263	0.06034101
0.619631579	0.060255311
0.619157895	0.060170004
0.618684211	0.060085089
0.618210526	0.060000568
0.617736842	0.059916438
0.617263158	0.059832702
0.616789474	0.059749358
0.616315789	0.059666406
0.615842105	0.059583847
0.615368421	0.05950168
0.614894737	0.059419906
0.614421053	0.059338525
0.613947368	0.059257536
0.613473684	0.059176939
0.613	0.059096736
0.612526316	0.059016924
0.612052632	0.058937506
0.611578947	0.058858479
0.611105263	0.058779846
0.610631579	0.058701605
0.610157895	0.058623756
0.609684211	0.0585463
0.609210526	0.058469236
0.608736842	0.058392565
0.608263158	0.058316287
0.607789474	0.058240401
0.607315789	0.058164908
0.606842105	0.058089807
0.606368421	0.058015099
0.605894737	0.057940783
0.605421053	0.05786686
0.604947368	0.057793329
0.604473684	0.057720191
0.604	0.057647446
0.603526316	0.057575093
0.603052632	0.057503132
0.602578947	0.057431564
0.602105263	0.057360389
0.601631579	0.057289606
0.601157895	0.057219216
0.600684211	0.057149218
0.600210526	0.057079613
0.599736842	0.057010396
0.599263158	0.056941549
0.598789474	0.056873068
0.598315789	0.056804953
0.597842105	0.056737206
0.597368421	0.056669825
0.596894737	0.05660281
0.596421053	0.056536162
0.595947368	0.056469881
0.595473684	0.056403966
0.595	0.056338418
0.594526316	0.056273236
0.594052632	0.056208422
0.593578947	0.056143973
0.593105263	0.056079891
0.592631579	0.056016176
0.592157895	0.055952828
0.591684211	0.055889846
0.591210526	0.055827231
0.590736842	0.055764982
0.590263158	0.0557031
0.589789474	0.055641584
0.589315789	0.055580435
0.588842105	0.055519653
0.588368421	0.055459237
0.587894737	0.055399188
0.587421053	0.055339505
0.586947368	0.055280189
0.586473684	0.05522124
0.586	0.055162657
0.585526316	0.055104441
0.585052632	0.055046592
0.584578947	0.054989109
0.584105263	0.054931992
0.583631579	0.054875242
0.583157895	0.054818859
0.582684211	0.054762843
0.582210526	0.054707193
0.581736842	0.054651909
0.581263158	0.054596993
0.580789474	0.054542442
0.580315789	0.054488259
0.579842105	0.054434442
0.579368421	0.054380991
0.578894737	0.054327908
0.578421053	0.05427519
0.577947368	0.05422284
0.577473684	0.054170856
0.577	0.054119239
0.576526316	0.054067988
0.576052632	0.054017104
0.575578947	0.053966586
0.575105263	0.053916435
0.574631579	0.053866643
0.574157895	0.053817192
0.573684211	0.053768081
0.573210526	0.053719312
0.572736842	0.053670883
0.572263158	0.053622794
0.571789474	0.053575047
0.571315789	0.05352764
0.570842105	0.053480573
0.570368421	0.053433848
0.569894737	0.053387463
0.569421053	0.053341418
0.568947368	0.053295714
0.568473684	0.053250351
0.568	0.053205329
0.567526316	0.053160647
0.567052632	0.053116306
0.566578947	0.053072305
0.566105263	0.053028646
0.565631579	0.052985326
0.565157895	0.052942348
0.564684211	0.05289971
0.564210526	0.052857413
0.563736842	0.052815456
0.563263158	0.05277384
0.562789474	0.052732565
0.562315789	0.052691631
0.561842105	0.052651037
0.561368421	0.052610783
0.560894737	0.052570871
0.560421053	0.052531299
0.559947368	0.052492067
0.559473684	0.052453177
0.559	0.052414627
0.558526316	0.052376417
0.558052632	0.052338549
0.557578947	0.052301021
0.557105263	0.052263833
0.556631579	0.052226986
0.556157895	0.05219048
0.555684211	0.052154315
0.555210526	0.05211849
0.554736842	0.052083006
0.554263158	0.052047863
0.553789474	0.05201306
0.553315789	0.051978598
0.552842105	0.051944476
0.552368421	0.051910695
0.551894737	0.051877255
0.551421053	0.051844155
0.550947368	0.051811397
0.550473684	0.051778978
0.55	0.051746901
0.549526316	0.051715151
0.549052632	0.051683716
0.548578947	0.051652595
0.548105263	0.051621789
0.547631579	0.051591298
0.547157895	0.051561122
0.546684211	0.05153126
0.546210526	0.051501713
0.545736842	0.051472481
0.545263158	0.051443564
0.544789474	0.051414961
0.544315789	0.051386673
0.543842105	0.0513587
0.543368421	0.051331041
0.542894737	0.051303697
0.542421053	0.051276668
0.541947368	0.051249953
0.541473684	0.051223553
0.541	0.051197468
0.540526316	0.051171698
0.540052632	0.051146242
0.539578947	0.051121101
0.539105263	0.051096275
0.538631579	0.051071763
0.538157895	0.051047567
0.537684211	0.051023684
0.537210526	0.051000117
0.536736842	0.050976864
0.536263158	0.050953926
0.535789474	0.050931303
0.535315789	0.050908994
0.534842105	0.050887001
0.534368421	0.050865321
0.533894737	0.050843957
0.533421053	0.050822907
0.532947368	0.050802172
0.532473684	0.050781752
0.532	0.050761646
0.531526316	0.050741855
0.531052632	0.050722379
0.530578947	0.050703218
0.530105263	0.050684371
0.529631579	0.050665839
0.529157895	0.050647622
0.528684211	0.050629719
0.528210526	0.050612131
0.527736842	0.050594858
0.527263158	0.050577899
0.526789474	0.050561255
0.526315789	0.050544926
0.525842105	0.050528912
0.525368421	0.050513212
0.524894737	0.050497825
0.524421053	0.050482686
0.523947368	0.050467767
0.523473684	0.050453068
0.523	0.050438589
0.522526316	0.050424329
0.522052632	0.05041029
0.521578947	0.05039647
0.521105263	0.05038287
0.520631579	0.05036949
0.520157895	0.050356329
0.519684211	0.050343389
0.519210526	0.050330668
0.518736842	0.050318167
0.518263158	0.050305886
0.517789474	0.050293824
0.517315789	0.050281983
0.516842105	0.050270361
0.516368421	0.050258959
0.515894737	0.050247777
0.515421053	0.050236815
0.514947368	0.050226073
0.514473684	0.05021555
0.514	0.050205247
0.513526316	0.050195164
0.513052632	0.050185301
0.512578947	0.050175658
0.512105263	0.050166234
0.511631579	0.050157031
0.511157895	0.050148047
0.510684211	0.050139283
0.510210526	0.050130738
0.509736842	0.050122414
0.509263158	0.050114309
0.508789474	0.050106425
0.508315789	0.05009876
0.507842105	0.050091315
0.507368421	0.050084089
0.506894737	0.050077084
0.506421053	0.050070298
0.505947368	0.050063732
0.505473684	0.050057386
0.505	0.05005126
0.504526316	0.050045353
0.504052632	0.050039667
0.503578947	0.0500342
0.503105263	0.050028953
0.502631579	0.050023926
0.502157895	0.050019118
0.501684211	0.050014531
0.501210526	0.050010163
0.500736842	0.050006015
0.500263158	0.050002087
0.499789474	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/780-2DV/780-IGA-cpt.txt <==
-0.5	0.05
-0.291984408778757	0.0514964648705724
0	0.3

==> Sections/Shape-optimization-examples/Horn/Figures/780-2DV/780-IGA-shape.txt <==
1	0.3
0.999466797	0.299504651
0.998933669	0.299009793
0.998400615	0.298515426
0.997867636	0.298021551
0.997334731	0.297528167
0.996801901	0.297035274
0.996269146	0.296542872
0.995736465	0.296050962
0.995203859	0.295559542
0.994671328	0.295068614
0.994138871	0.294578177
0.993606489	0.294088232
0.993074182	0.293598778
0.992541949	0.293109814
0.992009791	0.292621342
0.991477707	0.292133362
0.990945698	0.291645872
0.990413764	0.291158874
0.989881904	0.290672367
0.989350119	0.290186351
0.988818409	0.289700827
0.988286773	0.289215794
0.987755211	0.288731251
0.987223725	0.288247201
0.986692313	0.287763641
0.986160976	0.287280573
0.985629713	0.286797995
0.985098525	0.28631591
0.984567411	0.285834315
0.984036373	0.285353211
0.983505408	0.284872599
0.982974519	0.284392478
0.982443704	0.283912848
0.981912964	0.28343371
0.981382298	0.282955062
0.980851707	0.282476906
0.980321191	0.281999241
0.979790749	0.281522068
0.979260382	0.281045385
0.978730089	0.280569194
0.978199871	0.280093494
0.977669728	0.279618285
0.977139659	0.279143568
0.976609665	0.278669342
0.976079746	0.278195607
0.975549901	0.277722363
0.975020131	0.27724961
0.974490435	0.276777349
0.973960815	0.276305579
0.973431268	0.2758343
0.972901797	0.275363512
0.9723724	0.274893216
0.971843077	0.27442341
0.97131383	0.273954096
0.970784656	0.273485274
0.970255558	0.273016942
0.969726534	0.272549102
0.969197585	0.272081753
0.96866871	0.271614895
0.96813991	0.271148528
0.967611185	0.270682653
0.967082534	0.270217269
0.966553958	0.269752376
0.966025457	0.269287974
0.96549703	0.268824063
0.964968678	0.268360644
0.9644404	0.267897716
0.963912197	0.267435279
0.963384069	0.266973334
0.962856015	0.266511879
0.962328036	0.266050916
0.961800132	0.265590444
0.961272302	0.265130464
0.960744547	0.264670974
0.960216866	0.264211976
0.95968926	0.263753469
0.959161729	0.263295453
0.958634272	0.262837929
0.95810689	0.262380895
0.957579583	0.261924353
0.95705235	0.261468303
0.956525192	0.261012743
0.955998108	0.260557675
0.955471099	0.260103097
0.954944165	0.259649011
0.954417305	0.259195417
0.95389052	0.258742313
0.95336381	0.258289701
0.952837174	0.25783758
0.952310613	0.25738595
0.951784127	0.256934812
0.951257715	0.256484164
0.950731378	0.256034008
0.950205115	0.255584343
0.949678927	0.25513517
0.949152814	0.254686487
0.948626775	0.254238296
0.948100811	0.253790596
0.947574921	0.253343387
0.947049106	0.25289667
0.946523366	0.252450444
0.9459977	0.252004709
0.94547211	0.251559465
0.944946593	0.251114712
0.944421151	0.250670451
0.943895784	0.250226681
0.943370492	0.249783402
0.942845274	0.249340614
0.942320131	0.248898318
0.941795062	0.248456512
0.941270068	0.248015199
0.940745149	0.247574376
0.940220304	0.247134044
0.939695534	0.246694204
0.939170839	0.246254855
0.938646218	0.245815997
0.938121672	0.24537763
0.9375972	0.244939755
0.937072803	0.244502371
0.936548481	0.244065478
0.936024233	0.243629076
0.93550006	0.243193166
0.934975962	0.242757746
0.934451938	0.242322818
0.933927989	0.241888382
0.933404114	0.241454436
0.932880315	0.241020982
0.932356589	0.240588019
0.931832939	0.240155547
0.931309363	0.239723566
0.930785861	0.239292077
0.930262434	0.238861078
0.929739082	0.238430571
0.929215805	0.238000556
0.928692602	0.237571031
0.928169474	0.237141998
0.92764642	0.236713456
0.927123441	0.236285405
0.926600537	0.235857845
0.926077707	0.235430777
0.925554952	0.2350042
0.925032271	0.234578114
0.924509665	0.234152519
0.923987134	0.233727416
0.923464678	0.233302804
0.922942296	0.232878683
0.922419988	0.232455053
0.921897756	0.232031914
0.921375597	0.231609267
0.920853514	0.231187111
0.920331505	0.230765446
0.919809571	0.230344272
0.919287711	0.22992359
0.918765926	0.229503399
0.918244216	0.229083699
0.91772258	0.22866449
0.917201019	0.228245773
0.916679533	0.227827546
0.916158121	0.227409811
0.915636784	0.226992567
0.915115521	0.226575815
0.914594333	0.226159554
0.91407322	0.225743783
0.913552181	0.225328505
0.913031217	0.224913717
0.912510328	0.22449942
0.911989513	0.224085615
0.911468773	0.223672301
0.910948108	0.223259478
0.910427517	0.222847147
0.909907	0.222435307
0.909386559	0.222023958
0.908866192	0.2216131
0.908345899	0.221202733
0.907825682	0.220792858
0.907305538	0.220383474
0.90678547	0.219974581
0.906265476	0.219566179
0.905745557	0.219158268
0.905225712	0.218750849
0.904705942	0.218343921
0.904186247	0.217937484
0.903666626	0.217531539
0.90314708	0.217126085
0.902627608	0.216721121
0.902108212	0.21631665
0.901588889	0.215912669
0.901069642	0.21550918
0.900550469	0.215106181
0.90003137	0.214703674
0.899512347	0.214301659
0.898993398	0.213900134
0.898474523	0.213499101
0.897955723	0.213098559
0.897436998	0.212698508
0.896918347	0.212298948
0.896399771	0.21189988
0.89588127	0.211501303
0.895362843	0.211103217
0.894844491	0.210705622
0.894326214	0.210308519
0.893808011	0.209911907
0.893289883	0.209515786
0.892771829	0.209120156
0.89225385	0.208725017
0.891735946	0.20833037
0.891218116	0.207936214
0.890700361	0.207542549
0.890182681	0.207149375
0.889665075	0.206756693
0.889147544	0.206364502
0.888630088	0.205972802
0.888112706	0.205581593
0.887595398	0.205190876
0.887078166	0.20480065
0.886561008	0.204410914
0.886043924	0.204021671
0.885526916	0.203632918
0.885009981	0.203244657
0.884493122	0.202856887
0.883976337	0.202469608
0.883459627	0.20208282
0.882942991	0.201696524
0.88242643	0.201310718
0.881909944	0.200925405
0.881393532	0.200540582
0.880877195	0.20015625
0.880360932	0.19977241
0.879844745	0.199389061
0.879328631	0.199006203
0.878812593	0.198623836
0.878296629	0.198241961
0.877780739	0.197860577
0.877264925	0.197479684
0.876749185	0.197099282
0.876233519	0.196719372
0.875717928	0.196339953
0.875202412	0.195961025
0.87468697	0.195582588
0.874171603	0.195204642
0.873656311	0.194827188
0.873141093	0.194450225
0.87262595	0.194073753
0.872110882	0.193697772
0.871595888	0.193322283
0.871080969	0.192947285
0.870566124	0.192572778
0.870051354	0.192198762
0.869536659	0.191825238
0.869022038	0.191452204
0.868507492	0.191079662
0.867993021	0.190707612
0.867478624	0.190336052
0.866964302	0.189964984
0.866450055	0.189594406
0.865935882	0.189224321
0.865421783	0.188854726
0.86490776	0.188485622
0.864393811	0.18811701
0.863879936	0.187748889
0.863366136	0.18738126
0.862852411	0.187014121
0.862338761	0.186647474
0.861825185	0.186281318
0.861311684	0.185915653
0.860798257	0.185550479
0.860284905	0.185185797
0.859771628	0.184821606
0.859258425	0.184457906
0.858745297	0.184094697
0.858232243	0.183731979
0.857719264	0.183369753
0.85720636	0.183008018
0.856693531	0.182646774
0.856180776	0.182286022
0.855668095	0.181925761
0.85515549	0.18156599
0.854642958	0.181206712
0.854130502	0.180847924
0.85361812	0.180489627
0.853105813	0.180131822
0.85259358	0.179774508
0.852081422	0.179417686
0.851569339	0.179061354
0.85105733	0.178705514
0.850545396	0.178350165
0.850033537	0.177995307
0.849521752	0.17764094
0.849010042	0.177287065
0.848498406	0.176933681
0.847986845	0.176580788
0.847475359	0.176228386
0.846963947	0.175876476
0.84645261	0.175525057
0.845941348	0.175174129
0.84543016	0.174823692
0.844919047	0.174473746
0.844408008	0.174124292
0.843897045	0.173775329
0.843386155	0.173426857
0.842875341	0.173078876
0.842364601	0.172731387
0.841853935	0.172384389
0.841343344	0.172037882
0.840832828	0.171691866
0.840322387	0.171346342
0.83981202	0.171001308
0.839301728	0.170656766
0.83879151	0.170312716
0.838281367	0.169969156
0.837771299	0.169626088
0.837261305	0.169283511
0.836751386	0.168941425
0.836241541	0.16859983
0.835731771	0.168258727
0.835222076	0.167918114
0.834712455	0.167577993
0.83420291	0.167238364
0.833693438	0.166899225
0.833184041	0.166560578
0.832674719	0.166222422
0.832165472	0.165884757
0.831656299	0.165547583
0.831147201	0.165210901
0.830638177	0.16487471
0.830129228	0.16453901
0.829620354	0.164203801
0.829111554	0.163869084
0.828602829	0.163534858
0.828094179	0.163201123
0.827585603	0.162867879
0.827077102	0.162535126
0.826568675	0.162202865
0.826060323	0.161871095
0.825552046	0.161539816
0.825043843	0.161209028
0.824535715	0.160878732
0.824027662	0.160548927
0.823519683	0.160219613
0.823011779	0.15989079
0.822503949	0.159562458
0.821996194	0.159234618
0.821488514	0.158907269
0.820980908	0.158580411
0.820473377	0.158254045
0.819965921	0.157928169
0.819458539	0.157602785
0.818951232	0.157277892
0.818444	0.156953491
0.817936842	0.15662958
0.817429758	0.156306161
0.81692275	0.155983233
0.816415816	0.155660796
0.815908956	0.155338851
0.815402172	0.155017396
0.814895462	0.154696433
0.814388826	0.154375962
0.813882265	0.154055981
0.813375779	0.153736492
0.812869367	0.153417493
0.81236303	0.153098986
0.811856768	0.152780971
0.81135058	0.152463446
0.810844467	0.152146413
0.810338429	0.151829871
0.809832465	0.15151382
0.809326576	0.151198261
0.808820761	0.150883192
0.808315021	0.150568615
0.807809356	0.150254529
0.807303765	0.149940935
0.806798249	0.149627831
0.806292808	0.149315219
0.805787441	0.149003098
0.805282149	0.148691468
0.804776931	0.14838033
0.804271788	0.148069683
0.80376672	0.147759527
0.803261726	0.147449862
0.802756807	0.147140688
0.802251963	0.146832006
0.801747193	0.146523815
0.801242498	0.146216115
0.800737877	0.145908906
0.800233331	0.145602189
0.79972886	0.145295962
0.799224463	0.144990227
0.798720141	0.144684984
0.798215894	0.144380231
0.797711721	0.14407597
0.797207623	0.1437722
0.796703599	0.143468921
0.79619965	0.143166133
0.795695776	0.142863837
0.795191977	0.142562032
0.794688252	0.142260718
0.794184601	0.141959895
0.793681025	0.141659563
0.793177524	0.141359723
0.792674098	0.141060374
0.792170746	0.140761516
0.791667469	0.14046315
0.791164266	0.140165274
0.790661138	0.13986789
0.790158085	0.139570997
0.789655106	0.139274596
0.789152202	0.138978685
0.788649372	0.138683266
0.788146618	0.138388338
0.787643937	0.138093901
0.787141332	0.137799956
0.786638801	0.137506502
0.786136345	0.137213538
0.785633963	0.136921067
0.785131656	0.136629086
0.784629423	0.136337597
0.784127265	0.136046599
0.783625182	0.135756092
0.783123174	0.135466076
0.78262124	0.135176551
0.78211938	0.134887518
0.781617596	0.134598976
0.781115886	0.134310925
0.78061425	0.134023366
0.780112689	0.133736298
0.779611203	0.13344972
0.779109792	0.133163635
0.778608455	0.13287804
0.778107193	0.132592937
0.777606005	0.132308324
0.777104892	0.132024203
0.776603853	0.131740574
0.77610289	0.131457435
0.775602001	0.131174788
0.775101186	0.130892632
0.774600446	0.130610967
0.774099781	0.130329793
0.77359919	0.130049111
0.773098674	0.12976892
0.772598233	0.12948922
0.772097866	0.129210011
0.771597574	0.128931294
0.771097357	0.128653068
0.770597214	0.128375333
0.770097145	0.128098089
0.769597152	0.127821336
0.769097233	0.127545075
0.768597388	0.127269305
0.768097619	0.126994026
0.767597924	0.126719239
0.767098303	0.126444942
0.766598757	0.126171137
0.766099286	0.125897823
0.765599889	0.125625
0.765100568	0.125352669
0.76460132	0.125080829
0.764102147	0.12480948
0.763603049	0.124538622
0.763104026	0.124268255
0.762605077	0.12399838
0.762106203	0.123728996
0.761607403	0.123460103
0.761108678	0.123191701
0.760610028	0.122923791
0.760111452	0.122656372
0.759612951	0.122389444
0.759114525	0.122123007
0.758616173	0.121857061
0.758117896	0.121591607
0.757619693	0.121326644
0.757121566	0.121062172
0.756623512	0.120798192
0.756125534	0.120534702
0.75562763	0.120271704
0.7551298	0.120009197
0.754632045	0.119747182
0.754134365	0.119485657
0.75363676	0.119224624
0.753139229	0.118964082
0.752641773	0.118704031
0.752144391	0.118444472
0.751647084	0.118185403
0.751149852	0.117926826
0.750652694	0.11766874
0.750155611	0.117411146
0.749658602	0.117154042
0.749161668	0.11689743
0.748664809	0.116641309
0.748168024	0.116385679
0.747671314	0.116130541
0.747174679	0.115875894
0.746678118	0.115621738
0.746181632	0.115368073
0.745685221	0.115114899
0.745188884	0.114862217
0.744692622	0.114610026
0.744196434	0.114358326
0.743700321	0.114107117
0.743204283	0.1138564
0.742708319	0.113606174
0.74221243	0.113356439
0.741716616	0.113107195
0.741220876	0.112858442
0.740725211	0.112610181
0.74022962	0.112362411
0.739734104	0.112115132
0.739238663	0.111868345
0.738743296	0.111622048
0.738248004	0.111376243
0.737752787	0.111130929
0.737257644	0.110886106
0.736762576	0.110641775
0.736267582	0.110397935
0.735772663	0.110154586
0.735277819	0.109911728
0.734783049	0.109669361
0.734288354	0.109427486
0.733793734	0.109186102
0.733299188	0.108945209
0.732804717	0.108704807
0.73231032	0.108464897
0.731815998	0.108225478
0.731321751	0.10798655
0.730827579	0.107748113
0.73033348	0.107510168
0.729839457	0.107272713
0.729345508	0.10703575
0.728851634	0.106799278
0.728357835	0.106563298
0.72786411	0.106327808
0.72737046	0.10609281
0.726876884	0.105858303
0.726383383	0.105624288
0.725889957	0.105390763
0.725396605	0.10515773
0.724903328	0.104925188
0.724410125	0.104693137
0.723916997	0.104461578
0.723423944	0.10423051
0.722930966	0.103999932
0.722438062	0.103769847
0.721945232	0.103540252
0.721452478	0.103311149
0.720959798	0.103082536
0.720467192	0.102854415
0.719974661	0.102626786
0.719482205	0.102399647
0.718989824	0.102173
0.718497517	0.101946844
0.718005284	0.101721179
0.717513127	0.101496006
0.717021044	0.101271323
0.716529035	0.101047132
0.716037101	0.100823432
0.715545242	0.100600224
0.715053458	0.100377506
0.714561748	0.10015528
0.714070112	0.099933545
0.713578552	0.099712301
0.713087066	0.099491549
0.712595654	0.099271288
0.712104318	0.099051517
0.711613055	0.098832239
0.711121868	0.098613451
0.710630755	0.098395155
0.710139717	0.09817735
0.709648753	0.097960036
0.709157864	0.097743213
0.70866705	0.097526881
0.70817631	0.097311041
0.707685645	0.097095692
0.707195054	0.096880834
0.706704538	0.096666468
0.706214097	0.096452593
0.705723731	0.096239209
0.705233439	0.096026316
0.704743221	0.095813914
0.704253078	0.095602004
0.70376301	0.095390584
0.703273017	0.095179656
0.702783098	0.09496922
0.702293254	0.094759274
0.701803484	0.09454982
0.701313789	0.094340857
0.700824169	0.094132385
0.700334623	0.093924405
0.699845152	0.093716915
0.699355756	0.093509917
0.698866434	0.09330341
0.698377187	0.093097395
0.697888014	0.09289187
0.697398916	0.092686837
0.696909893	0.092482295
0.696420944	0.092278244
0.69593207	0.092074685
0.695443271	0.091871616
0.694954546	0.091669039
0.694465896	0.091466953
0.69397732	0.091265359
0.693488819	0.091064255
0.693000393	0.090863643
0.692512041	0.090663522
0.692023764	0.090463893
0.691535562	0.090264754
0.691047434	0.090066107
0.690559381	0.089867951
0.690071402	0.089670286
0.689583498	0.089473113
0.689095669	0.08927643
0.688607915	0.089080239
0.688120235	0.088884539
0.687632629	0.088689331
0.687145098	0.088494613
0.686657642	0.088300387
0.686170261	0.088106652
0.685682954	0.087913408
0.685195722	0.087720656
0.684708564	0.087528395
0.684221481	0.087336625
0.683734473	0.087145346
0.683247539	0.086954558
0.68276068	0.086764262
0.682273895	0.086574457
0.681787185	0.086385143
0.68130055	0.08619632
0.68081399	0.086007989
0.680327504	0.085820148
0.679841092	0.085632799
0.679354756	0.085445942
0.678868494	0.085259575
0.678382306	0.0850737
0.677896193	0.084888316
0.677410155	0.084703423
0.676924191	0.084519021
0.676438303	0.084335111
0.675952488	0.084151692
0.675466749	0.083968764
0.674981083	0.083786327
0.674495493	0.083604381
0.674009977	0.083422927
0.673524536	0.083241964
0.67303917	0.083061492
0.672553878	0.082881512
0.67206866	0.082702023
0.671583518	0.082523024
0.67109845	0.082344518
0.670613456	0.082166502
0.670128537	0.081988977
0.669643693	0.081811944
0.669158924	0.081635402
0.668674229	0.081459352
0.668189609	0.081283792
0.667705063	0.081108724
0.667220592	0.080934147
0.666736196	0.080760061
0.666251874	0.080586466
0.665767627	0.080413363
0.665283454	0.080240751
0.664799356	0.08006863
0.664315333	0.079897
0.663831384	0.079725862
0.66334751	0.079555214
0.662863711	0.079385058
0.662379986	0.079215394
0.661896336	0.07904622
0.661412761	0.078877538
0.66092926	0.078709347
0.660445834	0.078541647
0.659962482	0.078374438
0.659479205	0.078207721
0.658996003	0.078041495
0.658512875	0.07787576
0.658029822	0.077710516
0.657546843	0.077545763
0.65706394	0.077381502
0.65658111	0.077217732
0.656098356	0.077054453
0.655615676	0.076891666
0.655133071	0.076729369
0.65465054	0.076567564
0.654168084	0.07640625
0.653685702	0.076245428
0.653203396	0.076085096
0.652721163	0.075925256
0.652239006	0.075765907
0.651756923	0.075607049
0.651274915	0.075448683
0.650792981	0.075290807
0.650311122	0.075133423
0.649829338	0.074976531
0.649347628	0.074820129
0.648865993	0.074664219
0.648384432	0.074508799
0.647902946	0.074353871
0.647421535	0.074199435
0.646940198	0.074045489
0.646458936	0.073892035
0.645977749	0.073739072
0.645496636	0.0735866
0.645015598	0.07343462
0.644534634	0.07328313
0.644053746	0.073132132
0.643572931	0.072981625
0.643092192	0.07283161
0.642611527	0.072682085
0.642130936	0.072533052
0.641650421	0.07238451
0.64116998	0.072236459
0.640689613	0.0720889
0.640209321	0.071941832
0.639729104	0.071795255
0.639248961	0.071649169
0.638768893	0.071503574
0.6382889	0.071358471
0.637808981	0.071213859
0.637329137	0.071069738
0.636849368	0.070926108
0.636369673	0.07078297
0.635890053	0.070640322
0.635410507	0.070498166
0.634931036	0.070356502
0.63445164	0.070215328
0.633972318	0.070074646
0.633493071	0.069934455
0.633013899	0.069794755
0.632534801	0.069655546
0.632055778	0.069516829
0.631576829	0.069378603
0.631097955	0.069240868
0.630619156	0.069103624
0.630140431	0.068966872
0.629661781	0.06883061
0.629183206	0.06869484
0.628704705	0.068559561
0.628226279	0.068424774
0.627747927	0.068290478
0.62726965	0.068156672
0.626791448	0.068023358
0.626313321	0.067890536
0.625835268	0.067758204
0.625357289	0.067626364
0.624879385	0.067495015
0.624401556	0.067364157
0.623923802	0.067233791
0.623446122	0.067103916
0.622968517	0.066974532
0.622490986	0.066845639
0.62201353	0.066717237
0.621536149	0.066589327
0.621058842	0.066461908
0.62058161	0.06633498
0.620104452	0.066208543
0.619627369	0.066082598
0.619150361	0.065957143
0.618673428	0.06583218
0.618196569	0.065707709
0.617719784	0.065583728
0.617243075	0.065460239
0.61676644	0.065337241
0.616289879	0.065214734
0.615813393	0.065092718
0.615336982	0.064971194
0.614860645	0.06485016
0.614384384	0.064729619
0.613908196	0.064609568
0.613432083	0.064490008
0.612956045	0.06437094
0.612480082	0.064252363
0.612004193	0.064134277
0.611528379	0.064016683
0.611052639	0.063899579
0.610576975	0.063782967
0.610101384	0.063666846
0.609625869	0.063551217
0.609150428	0.063436078
0.608675061	0.063321431
0.608199769	0.063207275
0.607724552	0.06309361
0.60724941	0.062980437
0.606774342	0.062867754
0.606299348	0.062755563
0.60582443	0.062643863
0.605349586	0.062532655
0.604874816	0.062421937
0.604400122	0.062311711
0.603925502	0.062201976
0.603450956	0.062092733
0.602976485	0.06198398
0.602502089	0.061875719
0.602027767	0.061767949
0.60155352	0.06166067
0.601079348	0.061553883
0.60060525	0.061447586
0.600131227	0.061341781
0.599657279	0.061236467
0.599183405	0.061131645
0.598709605	0.061027313
0.598235881	0.060923473
0.597762231	0.060820124
0.597288656	0.060717266
0.596815155	0.0606149
0.596341729	0.060513024
0.595868377	0.06041164
0.5953951	0.060310748
0.594921898	0.060210346
0.594448771	0.060110436
0.593975718	0.060011016
0.593502739	0.059912089
0.593029836	0.059813652
0.592557007	0.059715706
0.592084252	0.059618252
0.591611572	0.059521289
0.591138967	0.059424817
0.590666437	0.059328837
0.590193981	0.059233348
0.589721599	0.05913835
0.589249293	0.059043843
0.588777061	0.058949827
0.588304903	0.058856303
0.587832821	0.058763269
0.587360812	0.058670728
0.586888879	0.058578677
0.58641702	0.058487117
0.585945236	0.058396049
0.585473526	0.058305472
0.585001891	0.058215386
0.584530331	0.058125792
0.584058845	0.058036688
0.583587434	0.057948076
0.583116097	0.057859955
0.582644835	0.057772326
0.582173648	0.057685187
0.581702535	0.05759854
0.581231497	0.057512384
0.580760534	0.057426719
0.580289645	0.057341546
0.579818831	0.057256863
0.579348092	0.057172672
0.578877427	0.057088973
0.578406837	0.057005764
0.577936321	0.056923047
0.57746588	0.05684082
0.576995514	0.056759086
0.576525222	0.056677842
0.576055005	0.056597089
0.575584862	0.056516828
0.575114795	0.056437058
0.574644801	0.056357779
0.574174883	0.056278992
0.573705039	0.056200695
0.57323527	0.05612289
0.572765575	0.056045576
0.572295955	0.055968754
0.571826409	0.055892422
0.571356939	0.055816582
0.570887542	0.055741233
0.570418221	0.055666376
0.569948974	0.055592009
0.569479802	0.055518134
0.569010704	0.05544475
0.568541681	0.055371857
0.568072732	0.055299455
0.567603859	0.055227545
0.567135059	0.055156126
0.566666335	0.055085198
0.566197685	0.055014761
0.56572911	0.054944816
0.565260609	0.054875362
0.564792183	0.054806399
0.564323832	0.054737927
0.563855555	0.054669946
0.563387353	0.054602457
0.562919225	0.054535459
0.562451172	0.054468952
0.561983194	0.054402937
0.561515291	0.054337412
0.561047462	0.054272379
0.560579707	0.054207837
0.560112027	0.054143786
0.559644422	0.054080227
0.559176892	0.054017159
0.558709436	0.053954582
0.558242055	0.053892496
0.557774748	0.053830901
0.557307516	0.053769798
0.556840359	0.053709186
0.556373276	0.053649065
0.555906268	0.053589435
0.555439335	0.053530297
0.554972476	0.05347165
0.554505691	0.053413494
0.554038982	0.053355829
0.553572347	0.053298655
0.553105787	0.053241973
0.552639301	0.053185782
0.55217289	0.053130082
0.551706553	0.053074874
0.551240292	0.053020156
0.550774104	0.05296593
0.550307992	0.052912195
0.549841954	0.052858952
0.549375991	0.052806199
0.548910102	0.052753938
0.548444288	0.052702168
0.547978548	0.052650889
0.547512884	0.052600102
0.547047294	0.052549805
0.546581778	0.0525
0.546116337	0.052450686
0.545650971	0.052401864
0.545185679	0.052353532
0.544720462	0.052305692
0.54425532	0.052258343
0.543790252	0.052211485
0.543325259	0.052165119
0.54286034	0.052119244
0.542395496	0.05207386
0.541930727	0.052028967
0.541466033	0.051984565
0.541001413	0.051940655
0.540536867	0.051897236
0.540072396	0.051854308
0.539608	0.051811871
0.539143679	0.051769926
0.538679432	0.051728472
0.53821526	0.051687509
0.537751162	0.051647037
0.537287139	0.051607056
0.536823191	0.051567567
0.536359317	0.051528569
0.535895518	0.051490062
0.535431794	0.051452047
0.534968144	0.051414522
0.534504568	0.051377489
0.534041068	0.051340947
0.533577642	0.051304896
0.533114291	0.051269337
0.532651014	0.051234269
0.532187812	0.051199692
0.531724684	0.051165606
0.531261632	0.051132011
0.530798653	0.051098908
0.53033575	0.051066296
0.529872921	0.051034175
0.529410167	0.051002545
0.528947487	0.050971407
0.528484882	0.05094076
0.528022351	0.050910604
0.527559896	0.050880939
0.527097515	0.050851766
0.526635208	0.050823083
0.526172976	0.050794892
0.525710819	0.050767192
0.525248736	0.050739984
0.524786728	0.050713267
0.524324795	0.05068704
0.523862936	0.050661305
0.523401152	0.050636062
0.522939442	0.050611309
0.522477807	0.050587048
0.522016247	0.050563278
0.521554762	0.050539999
0.521093351	0.050517212
0.520632014	0.050494916
0.520170752	0.05047311
0.519709565	0.050451797
0.519248453	0.050430974
0.518787415	0.050410643
0.518326452	0.050390802
0.517865563	0.050371454
0.517404749	0.050352596
0.51694401	0.050334229
0.516483345	0.050316354
0.516022755	0.05029897
0.51556224	0.050282077
0.515101799	0.050265676
0.514641432	0.050249765
0.514181141	0.050234346
0.513720924	0.050219418
0.513260782	0.050204982
0.512800714	0.050191036
0.512340721	0.050177582
0.511880802	0.050164619
0.511420959	0.050152147
0.510961189	0.050140167
0.510501495	0.050128678
0.510041875	0.05011768
0.50958233	0.050107173
0.509122859	0.050097157
0.508663463	0.050087633
0.508204141	0.0500786
0.507744895	0.050070058
0.507285722	0.050062007
0.506826625	0.050054448
0.506367602	0.050047379
0.505908654	0.050040802
0.50544978	0.050034717
0.504990981	0.050029122
0.504532257	0.050024019
0.504073607	0.050019407
0.503615032	0.050015286
0.503156531	0.050011656
0.502698105	0.050008518
0.502239754	0.05000587
0.501781477	0.050003715
0.501323275	0.05000205
0.500865148	0.050000876
0.500407095	0.050000194
0.499944934	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/780-2DV/780-IGABEM-cpt.txt <==
0.5	0.05
0.723014866	0.050531918
1	0.3

==> Sections/Shape-optimization-examples/Horn/Figures/780-2DV/780-IGABEM-shape.txt <==
1	0.3
0.999450964	0.299505704
0.998902033	0.299011898
0.998353209	0.29851858
0.99780449	0.298025752
0.997255878	0.297533413
0.996707372	0.297041563
0.996158972	0.296550202
0.995610678	0.29605933
0.99506249	0.295568948
0.994514408	0.295079054
0.993966432	0.29458965
0.993418562	0.294100735
0.992870798	0.293612309
0.99232314	0.293124372
0.991775588	0.292636924
0.991228142	0.292149966
0.990680803	0.291663496
0.990133569	0.291177516
0.989586441	0.290692025
0.98903942	0.290207023
0.988492504	0.28972251
0.987945695	0.289238486
0.987398992	0.288754951
0.986852394	0.288271906
0.986305903	0.287789349
0.985759518	0.287307282
0.985213238	0.286825704
0.984667065	0.286344615
0.984120998	0.285864015
0.983575037	0.285383905
0.983029182	0.284904283
0.982483433	0.284425151
0.98193779	0.283946507
0.981392253	0.283468353
0.980846822	0.282990688
0.980301497	0.282513512
0.979756279	0.282036826
0.979211166	0.281560628
0.978666159	0.28108492
0.978121259	0.2806097
0.977576464	0.28013497
0.977031775	0.279660729
0.976487193	0.279186977
0.975942717	0.278713714
0.975398346	0.278240941
0.974854082	0.277768656
0.974309924	0.277296861
0.973765871	0.276825555
0.973221925	0.276354738
0.972678085	0.27588441
0.972134351	0.275414571
0.971590723	0.274945221
0.971047201	0.274476361
0.970503785	0.27400799
0.969960475	0.273540107
0.969417271	0.273072714
0.968874173	0.27260581
0.968331181	0.272139395
0.967788296	0.27167347
0.967245516	0.271208033
0.966702842	0.270743086
0.966160275	0.270278628
0.965617813	0.269814658
0.965075458	0.269351178
0.964533208	0.268888188
0.963991065	0.268425686
0.963449028	0.267963673
0.962907096	0.26750215
0.962365271	0.267041115
0.961823552	0.26658057
0.961281939	0.266120514
0.960740431	0.265660947
0.96019903	0.26520187
0.959657735	0.264743281
0.959116546	0.264285182
0.958575463	0.263827571
0.958034487	0.26337045
0.957493616	0.262913818
0.956952851	0.262457675
0.956412192	0.262002021
0.95587164	0.261546857
0.955331193	0.261092181
0.954790852	0.260637995
0.954250618	0.260184297
0.953710489	0.259731089
0.953170467	0.25927837
0.95263055	0.258826141
0.95209074	0.2583744
0.951551036	0.257923148
0.951011437	0.257472386
0.950471945	0.257022113
0.949932559	0.256572329
0.949393279	0.256123034
0.948854105	0.255674228
0.948315037	0.255225911
0.947776075	0.254778083
0.947237219	0.254330745
0.946698469	0.253883896
0.946159825	0.253437535
0.945621287	0.252991664
0.945082855	0.252546283
0.94454453	0.25210139
0.94400631	0.251656986
0.943468196	0.251213072
0.942930189	0.250769646
0.942392287	0.25032671
0.941854492	0.249884263
0.941316802	0.249442305
0.940779219	0.249000836
0.940241742	0.248559857
0.93970437	0.248119366
0.939167105	0.247679365
0.938629946	0.247239853
0.938092893	0.246800829
0.937555946	0.246362296
0.937019105	0.245924251
0.93648237	0.245486695
0.935945741	0.245049628
0.935409218	0.244613051
0.934872801	0.244176963
0.93433649	0.243741364
0.933800285	0.243306254
0.933264186	0.242871633
0.932728194	0.242437501
0.932192307	0.242003859
0.931656527	0.241570705
0.931120852	0.241138041
0.930585284	0.240705866
0.930049821	0.24027418
0.929514465	0.239842983
0.928979214	0.239412275
0.92844407	0.238982056
0.927909032	0.238552327
0.9273741	0.238123086
0.926839273	0.237694335
0.926304553	0.237266073
0.925769939	0.2368383
0.925235431	0.236411016
0.924701029	0.235984222
0.924166733	0.235557916
0.923632543	0.2351321
0.92309846	0.234706773
0.922564482	0.234281935
0.92203061	0.233857586
0.921496844	0.233433726
0.920963185	0.233010355
0.920429631	0.232587474
0.919896183	0.232165081
0.919362842	0.231743178
0.918829606	0.231321764
0.918296477	0.230900839
0.917763454	0.230480403
0.917230536	0.230060456
0.916697725	0.229640999
0.91616502	0.22922203
0.915632421	0.228803551
0.915099928	0.228385561
0.91456754	0.22796806
0.914035259	0.227551048
0.913503084	0.227134525
0.912971015	0.226718491
0.912439053	0.226302947
0.911907196	0.225887892
0.911375445	0.225473325
0.9108438	0.225059248
0.910312261	0.22464566
0.909780829	0.224232562
0.909249502	0.223819952
0.908718282	0.223407831
0.908187167	0.2229962
0.907656159	0.222585058
0.907125256	0.222174405
0.90659446	0.221764241
0.906063769	0.221354566
0.905533185	0.22094538
0.905002707	0.220536684
0.904472335	0.220128476
0.903942069	0.219720758
0.903411908	0.219313529
0.902881854	0.218906789
0.902351906	0.218500538
0.901822064	0.218094776
0.901292328	0.217689504
0.900762699	0.21728472
0.900233175	0.216880426
0.899703757	0.216476621
0.899174445	0.216073305
0.89864524	0.215670478
0.89811614	0.21526814
0.897587146	0.214866291
0.897058259	0.214464932
0.896529477	0.214064062
0.896000802	0.21366368
0.895472232	0.213263788
0.894943769	0.212864385
0.894415412	0.212465472
0.893887161	0.212067047
0.893359015	0.211669111
0.892830976	0.211271665
0.892303043	0.210874708
0.891775216	0.21047824
0.891247495	0.210082261
0.89071988	0.209686771
0.890192371	0.20929177
0.889664968	0.208897259
0.889137671	0.208503236
0.888610481	0.208109703
0.888083396	0.207716659
0.887556417	0.207324104
0.887029544	0.206932038
0.886502778	0.206540461
0.885976117	0.206149374
0.885449563	0.205758775
0.884923114	0.205368666
0.884396772	0.204979046
0.883870536	0.204589915
0.883344405	0.204201273
0.882818381	0.20381312
0.882292463	0.203425456
0.88176665	0.203038282
0.881240944	0.202651597
0.880715344	0.2022654
0.88018985	0.201879693
0.879664462	0.201494475
0.87913918	0.201109747
0.878614004	0.200725507
0.878088935	0.200341756
0.877563971	0.199958495
0.877039113	0.199575723
0.876514361	0.19919344
0.875989716	0.198811646
0.875465176	0.198430341
0.874940742	0.198049525
0.874416415	0.197669199
0.873892193	0.197289361
0.873368078	0.196910013
0.872844069	0.196531154
0.872320165	0.196152784
0.871796368	0.195774903
0.871272677	0.195397511
0.870749091	0.195020609
0.870225612	0.194644195
0.869702239	0.194268271
0.869178972	0.193892836
0.868655811	0.19351789
0.868132756	0.193143433
0.867609807	0.192769465
0.867086964	0.192395986
0.866564228	0.192022997
0.866041597	0.191650497
0.865519072	0.191278485
0.864996653	0.190906963
0.864474341	0.19053593
0.863952134	0.190165387
0.863430034	0.189795332
0.862908039	0.189425766
0.862386151	0.18905669
0.861864368	0.188688103
0.861342692	0.188320005
0.860821122	0.187952396
0.860299657	0.187585276
0.859778299	0.187218645
0.859257047	0.186852504
0.858735901	0.186486851
0.858214861	0.186121688
0.857693927	0.185757014
0.857173099	0.185392829
0.856652377	0.185029133
0.856131761	0.184665926
0.855611251	0.184303209
0.855090847	0.18394098
0.85457055	0.183579241
0.854050358	0.183217991
0.853530272	0.18285723
0.853010293	0.182496958
0.852490419	0.182137175
0.851970652	0.181777881
0.85145099	0.181419077
0.850931435	0.181060762
0.850411985	0.180702935
0.849892642	0.180345598
0.849373405	0.17998875
0.848854273	0.179632392
0.848335248	0.179276522
0.847816329	0.178921141
0.847297516	0.17856625
0.846778809	0.178211848
0.846260208	0.177857935
0.845741713	0.177504511
0.845223324	0.177151576
0.844705041	0.17679913
0.844186865	0.176447174
0.843668794	0.176095706
0.843150829	0.175744728
0.84263297	0.175394239
0.842115218	0.175044239
0.841597571	0.174694728
0.841080031	0.174345706
0.840562596	0.173997174
0.840045268	0.17364913
0.839528045	0.173301576
0.839010929	0.172954511
0.838493919	0.172607935
0.837977015	0.172261848
0.837460216	0.17191625
0.836943524	0.171571141
0.836426938	0.171226522
0.835910458	0.170882392
0.835394084	0.17053875
0.834877816	0.170195598
0.834361654	0.169852935
0.833845598	0.169510761
0.833329648	0.169169077
0.832813805	0.168827881
0.832298067	0.168487175
0.831782435	0.168146958
0.83126691	0.16780723
0.83075149	0.167467991
0.830236176	0.167129241
0.829720969	0.16679098
0.829205868	0.166453209
0.828690872	0.166115926
0.828175983	0.165779133
0.827661199	0.165442829
0.827146522	0.165107014
0.826631951	0.164771688
0.826117486	0.164436851
0.825603127	0.164102504
0.825088874	0.163768645
0.824574727	0.163435276
0.824060686	0.163102396
0.823546751	0.162770005
0.823032922	0.162438103
0.822519199	0.16210669
0.822005582	0.161775766
0.821492071	0.161445332
0.820978667	0.161115386
0.820465368	0.16078593
0.819952175	0.160456963
0.819439089	0.160128485
0.818926108	0.159800496
0.818413234	0.159472997
0.817900466	0.159145986
0.817387803	0.158819465
0.816875247	0.158493433
0.816362797	0.158167889
0.815850452	0.157842836
0.815338214	0.157518271
0.814826082	0.157194195
0.814314056	0.156870608
0.813802136	0.156547511
0.813290322	0.156224903
0.812778614	0.155902784
0.812267012	0.155581154
0.811755516	0.155260013
0.811244126	0.154939361
0.810732843	0.154619198
0.810221665	0.154299525
0.809710593	0.153980341
0.809199628	0.153661645
0.808688768	0.153343439
0.808178015	0.153025723
0.807667367	0.152708495
0.807156826	0.152391756
0.80664639	0.152075507
0.806136061	0.151759746
0.805625838	0.151444475
0.80511572	0.151129693
0.804605709	0.1508154
0.804095804	0.150501596
0.803586005	0.150188282
0.803076312	0.149875456
0.802566725	0.14956312
0.802057244	0.149251272
0.801547869	0.148939914
0.8010386	0.148629045
0.800529437	0.148318666
0.80002038	0.148008775
0.79951143	0.147699373
0.799002585	0.147390461
0.798493846	0.147082038
0.797985214	0.146774103
0.797476687	0.146466658
0.796968267	0.146159703
0.796459952	0.145853236
0.795951744	0.145547258
0.795443642	0.14524177
0.794935645	0.14493677
0.794427755	0.14463226
0.793919971	0.144328239
0.793412293	0.144024707
0.792904721	0.143721665
0.792397254	0.143419111
0.791889894	0.143117046
0.79138264	0.142815471
0.790875493	0.142514385
0.790368451	0.142213788
0.789861515	0.14191368
0.789354685	0.141614061
0.788847961	0.141314931
0.788341344	0.141016291
0.787834832	0.14071814
0.787328426	0.140420477
0.786822127	0.140123304
0.786315933	0.13982662
0.785809846	0.139530425
0.785303864	0.13923472
0.784797989	0.138939503
0.78429222	0.138644776
0.783786556	0.138350537
0.783280999	0.138056788
0.782775548	0.137763528
0.782270203	0.137470757
0.781764964	0.137178476
0.781259831	0.136886683
0.780754804	0.13659538
0.780249883	0.136304565
0.779745068	0.13601424
0.779240359	0.135724404
0.778735756	0.135435057
0.778231259	0.135146199
0.777726869	0.134857831
0.777222584	0.134569951
0.776718405	0.134282561
0.776214333	0.13399566
0.775710366	0.133709248
0.775206506	0.133423325
0.774702751	0.133137891
0.774199103	0.132852946
0.773695561	0.132568491
0.773192124	0.132284524
0.772688794	0.132001047
0.77218557	0.131718059
0.771682452	0.13143556
0.77117944	0.13115355
0.770676534	0.130872029
0.770173734	0.130590998
0.76967104	0.130310455
0.769168452	0.130030402
0.76866597	0.129750838
0.768163594	0.129471763
0.767661324	0.129193177
0.767159161	0.12891508
0.766657103	0.128637473
0.766155151	0.128360354
0.765653306	0.128083725
0.765151566	0.127807585
0.764649933	0.127531934
0.764148405	0.127256772
0.763646984	0.126982099
0.763145668	0.126707916
0.762644459	0.126434221
0.762143356	0.126161016
0.761642359	0.125888299
0.761141468	0.125616072
0.760640682	0.125344334
0.760140003	0.125073086
0.75963943	0.124802326
0.759138963	0.124532055
0.758638602	0.124262274
0.758138348	0.123992982
0.757638199	0.123724179
0.757138156	0.123455865
0.756638219	0.12318804
0.756138388	0.122920704
0.755638664	0.122653858
0.755139045	0.1223875
0.754639533	0.122121632
0.754140126	0.121856253
0.753640826	0.121591363
0.753141631	0.121326962
0.752642543	0.12106305
0.752143561	0.120799628
0.751644684	0.120536694
0.751145914	0.12027425
0.75064725	0.120012295
0.750148692	0.119750829
0.74965024	0.119489852
0.749151894	0.119229364
0.748653654	0.118969365
0.74815552	0.118709856
0.747657492	0.118450835
0.74715957	0.118192304
0.746661754	0.117934262
0.746164044	0.117676709
0.745666441	0.117419645
0.745168943	0.117163071
0.744671551	0.116906985
0.744174266	0.116651389
0.743677086	0.116396282
0.743180013	0.116141663
0.742683045	0.115887534
0.742186184	0.115633895
0.741689429	0.115380744
0.741192779	0.115128082
0.740696236	0.11487591
0.740199799	0.114624227
0.739703468	0.114373033
0.739207243	0.114122328
0.738711124	0.113872112
0.738215111	0.113622385
0.737719204	0.113373147
0.737223403	0.113124399
0.736727708	0.11287614
0.736232119	0.112628369
0.735736636	0.112381088
0.735241259	0.112134296
0.734745989	0.111887994
0.734250824	0.11164218
0.733755766	0.111396856
0.733260813	0.11115202
0.732765967	0.110907674
0.732271226	0.110663817
0.731776592	0.110420449
0.731282063	0.11017757
0.730787641	0.10993518
0.730293325	0.10969328
0.729799115	0.109451869
0.72930501	0.109210946
0.728811012	0.108970513
0.72831712	0.108730569
0.727823334	0.108491114
0.727329654	0.108252149
0.72683608	0.108013672
0.726342612	0.107775685
0.725849251	0.107538186
0.725355995	0.107301177
0.724862845	0.107064657
0.724369801	0.106828626
0.723876864	0.106593085
0.723384032	0.106358032
0.722891307	0.106123469
0.722398687	0.105889394
0.721906174	0.105655809
0.721413766	0.105422713
0.720921465	0.105190106
0.720429269	0.104957988
0.71993718	0.10472636
0.719445197	0.10449522
0.71895332	0.10426457
0.718461549	0.104034409
0.717969884	0.103804737
0.717478324	0.103575554
0.716986871	0.10334686
0.716495525	0.103118655
0.716004284	0.10289094
0.715513149	0.102663713
0.71502212	0.102436976
0.714531197	0.102210728
0.714040381	0.101984969
0.71354967	0.101759699
0.713059065	0.101534918
0.712568567	0.101310627
0.712078174	0.101086824
0.711587888	0.100863511
0.711097707	0.100640687
0.710607633	0.100418352
0.710117664	0.100196506
0.709627802	0.099975149
0.709138046	0.099754282
0.708648396	0.099533903
0.708158852	0.099314014
0.707669414	0.099094614
0.707180081	0.098875703
0.706690855	0.098657281
0.706201735	0.098439348
0.705712722	0.098221904
0.705223814	0.09800495
0.704735012	0.097788485
0.704246316	0.097572508
0.703757726	0.097357021
0.703269243	0.097142023
0.702780865	0.096927514
0.702292593	0.096713495
0.701804428	0.096499964
0.701316368	0.096286923
0.700828415	0.096074371
0.700340568	0.095862307
0.699852826	0.095650734
0.699365191	0.095439649
0.698877662	0.095229053
0.698390238	0.095018946
0.697902921	0.094809329
0.69741571	0.094600201
0.696928605	0.094391562
0.696441606	0.094183412
0.695954713	0.093975751
0.695467926	0.093768579
0.694981245	0.093561896
0.69449467	0.093355703
0.694008202	0.093149999
0.693521839	0.092944783
0.693035582	0.092740057
0.692549432	0.09253582
0.692063387	0.092332073
0.691577448	0.092128814
0.691091616	0.091926044
0.690605889	0.091723764
0.690120269	0.091521973
0.689634755	0.091320671
0.689149346	0.091119858
0.688664044	0.090919534
0.688178848	0.090719699
0.687693758	0.090520354
0.687208774	0.090321497
0.686723895	0.09012313
0.686239123	0.089925252
0.685754457	0.089727863
0.685269897	0.089530963
0.684785444	0.089334553
0.684301096	0.089138631
0.683816854	0.088943199
0.683332718	0.088748255
0.682848688	0.088553801
0.682364765	0.088359836
0.681880947	0.08816636
0.681397236	0.087973374
0.68091363	0.087780876
0.680430131	0.087588867
0.679946737	0.087397348
0.67946345	0.087206318
0.678980268	0.087015777
0.678497193	0.086825725
0.678014224	0.086636162
0.677531361	0.086447089
0.677048604	0.086258504
0.676565952	0.086070409
0.676083407	0.085882803
0.675600968	0.085695685
0.675118635	0.085509057
0.674636408	0.085322919
0.674154288	0.085137269
0.673672273	0.084952108
0.673190364	0.084767437
0.672708561	0.084583255
0.672226865	0.084399562
0.671745274	0.084216358
0.671263789	0.084033643
0.670782411	0.083851417
0.670301138	0.083669681
0.669819972	0.083488433
0.669338911	0.083307675
0.668857957	0.083127406
0.668377109	0.082947626
0.667896367	0.082768335
0.66741573	0.082589533
0.6669352	0.08241122
0.666454776	0.082233397
0.665974458	0.082056063
0.665494246	0.081879218
0.66501414	0.081702861
0.66453414	0.081526995
0.664054246	0.081351617
0.663574458	0.081176728
0.663094777	0.081002329
0.662615201	0.080828418
0.662135731	0.080654997
0.661656367	0.080482065
0.66117711	0.080309622
0.660697958	0.080137668
0.660218913	0.079966204
0.659739973	0.079795228
0.65926114	0.079624742
0.658782413	0.079454744
0.658303791	0.079285236
0.657825276	0.079116217
0.657346867	0.078947687
0.656868564	0.078779647
0.656390366	0.078612095
0.655912275	0.078445033
0.65543429	0.078278459
0.654956411	0.078112375
0.654478638	0.07794678
0.654000971	0.077781674
0.653523411	0.077617058
0.653045956	0.07745293
0.652568607	0.077289292
0.652091364	0.077126142
0.651614228	0.076963482
0.651137197	0.076801311
0.650660272	0.076639629
0.650183454	0.076478436
0.649706741	0.076317733
0.649230135	0.076157518
0.648753635	0.075997793
0.64827724	0.075838557
0.647800952	0.07567981
0.64732477	0.075521552
0.646848694	0.075363783
0.646372723	0.075206503
0.645896859	0.075049713
0.645421101	0.074893411
0.644945449	0.074737599
0.644469903	0.074582276
0.643994463	0.074427442
0.64351913	0.074273097
0.643043902	0.074119241
0.64256878	0.073965875
0.642093764	0.073812997
0.641618855	0.073660609
0.641144051	0.07350871
0.640669353	0.0733573
0.640194762	0.073206379
0.639720276	0.073055947
0.639245897	0.072906005
0.638771623	0.072756551
0.638297456	0.072607587
0.637823395	0.072459112
0.63734944	0.072311126
0.63687559	0.072163629
0.636401847	0.072016621
0.63592821	0.071870102
0.635454679	0.071724073
0.634981254	0.071578532
0.634507935	0.071433481
0.634034722	0.071288919
0.633561615	0.071144846
0.633088614	0.071001262
0.632615719	0.070858168
0.632142931	0.070715562
0.631670248	0.070573446
0.631197671	0.070431818
0.630725201	0.07029068
0.630252836	0.070150031
0.629780578	0.070009871
0.629308425	0.069870201
0.628836379	0.069731019
0.628364438	0.069592327
0.627892604	0.069454123
0.627420876	0.069316409
0.626949254	0.069179184
0.626477737	0.069042448
0.626006327	0.068906202
0.625535023	0.068770444
0.625063825	0.068635176
0.624592733	0.068500396
0.624121747	0.068366106
0.623650867	0.068232305
0.623180094	0.068098993
0.622709426	0.06796617
0.622238864	0.067833837
0.621768408	0.067701992
0.621298059	0.067570637
0.620827815	0.067439771
0.620357677	0.067309393
0.619887646	0.067179506
0.61941772	0.067050107
0.618947901	0.066921197
0.618478188	0.066792777
0.61800858	0.066664845
0.617539079	0.066537403
0.617069684	0.06641045
0.616600395	0.066283986
0.616131211	0.066158011
0.615662134	0.066032525
0.615193163	0.065907529
0.614724298	0.065783021
0.614255539	0.065659003
0.613786886	0.065535474
0.613318339	0.065412434
0.612849899	0.065289883
0.612381564	0.065167821
0.611913335	0.065046248
0.611445212	0.064925165
0.610977196	0.064804571
0.610509285	0.064684465
0.610041481	0.064564849
0.609573782	0.064445723
0.60910619	0.064327085
0.608638703	0.064208936
0.608171323	0.064091277
0.607704049	0.063974106
0.60723688	0.063857425
0.606769818	0.063741233
0.606302862	0.06362553
0.605836012	0.063510316
0.605369268	0.063395591
0.60490263	0.063281356
0.604436098	0.06316761
0.603969672	0.063054352
0.603503352	0.062941584
0.603037138	0.062829305
0.60257103	0.062717515
0.602105029	0.062606215
0.601639133	0.062495403
0.601173343	0.062385081
0.60070766	0.062275247
0.600242082	0.062165903
0.599776611	0.062057048
0.599311245	0.061948682
0.598845986	0.061840806
0.598380832	0.061733418
0.597915785	0.061626519
0.597450844	0.06152011
0.596986009	0.06141419
0.596521279	0.061308759
0.596056656	0.061203817
0.595592139	0.061099364
0.595127728	0.060995401
0.594663423	0.060891926
0.594199224	0.060788941
0.593735131	0.060686444
0.593271144	0.060584437
0.592807264	0.060482919
0.592343489	0.060381891
0.59187982	0.060281351
0.591416258	0.0601813
0.590952801	0.060081739
0.59048945	0.059982667
0.590026206	0.059884084
0.589563067	0.05978599
0.589100035	0.059688385
0.588637109	0.059591269
0.588174288	0.059494642
0.587711574	0.059398505
0.587248966	0.059302857
0.586786463	0.059207698
0.586324067	0.059113028
0.585861777	0.059018847
0.585399593	0.058925155
0.584937515	0.058831952
0.584475543	0.058739239
0.584013677	0.058647014
0.583551917	0.058555279
0.583090264	0.058464033
0.582628716	0.058373276
0.582167274	0.058283009
0.581705938	0.05819323
0.581244709	0.05810394
0.580783585	0.05801514
0.580322568	0.057926829
0.579861656	0.057839007
0.579400851	0.057751674
0.578940151	0.05766483
0.578479558	0.057578475
0.578019071	0.05749261
0.577558689	0.057407233
0.577098414	0.057322346
0.576638245	0.057237948
0.576178182	0.057154039
0.575718225	0.057070619
0.575258374	0.056987688
0.574798629	0.056905247
0.57433899	0.056823294
0.573879457	0.056741831
0.57342003	0.056660857
0.572960709	0.056580372
0.572501495	0.056500376
0.572042386	0.056420869
0.571583383	0.056341852
0.571124487	0.056263323
0.570665696	0.056185284
0.570207012	0.056107734
0.569748433	0.056030673
0.569289961	0.055954101
0.568831594	0.055878018
0.568373334	0.055802424
0.56791518	0.05572732
0.567457132	0.055652704
0.566999189	0.055578578
0.566541353	0.055504941
0.566083623	0.055431793
0.565625999	0.055359134
0.565168481	0.055286965
0.564711069	0.055215284
0.564253763	0.055144093
0.563796563	0.05507339
0.56333947	0.055003177
0.562882482	0.054933453
0.5624256	0.054864218
0.561968825	0.054795473
0.561512155	0.054727216
0.561055591	0.054659449
0.560599134	0.05459217
0.560142782	0.054525381
0.559686537	0.054459081
0.559230398	0.05439327
0.558774364	0.054327949
0.558318437	0.054263116
0.557862616	0.054198772
0.5574069	0.054134918
0.556951291	0.054071553
0.556495788	0.054008677
0.556040391	0.05394629
0.5555851	0.053884392
0.555129915	0.053822984
0.554674836	0.053762064
0.554219863	0.053701634
0.553764997	0.053641692
0.553310236	0.05358224
0.552855581	0.053523277
0.552401032	0.053464804
0.55194659	0.053406819
0.551492253	0.053349323
0.551038023	0.053292317
0.550583898	0.0532358
0.55012988	0.053179772
0.549675967	0.053124233
0.549222161	0.053069183
0.548768461	0.053014622
0.548314866	0.05296055
0.547861378	0.052906968
0.547407996	0.052853875
0.54695472	0.052801271
0.54650155	0.052749156
0.546048486	0.05269753
0.545595528	0.052646393
0.545142676	0.052595745
0.54468993	0.052545587
0.54423729	0.052495917
0.543784756	0.052446737
0.543332329	0.052398046
0.542880007	0.052349844
0.542427791	0.052302131
0.541975682	0.052254908
0.541523678	0.052208173
0.541071781	0.052161928
0.540619989	0.052116172
0.540168304	0.052070905
0.539716724	0.052026127
0.539265251	0.051981838
0.538813884	0.051938038
0.538362623	0.051894728
0.537911467	0.051851906
0.537460418	0.051809574
0.537009475	0.051767731
0.536558638	0.051726377
0.536107907	0.051685512
0.535657282	0.051645136
0.535206763	0.05160525
0.53475635	0.051565852
0.534306044	0.051526944
0.533855843	0.051488525
0.533405748	0.051450595
0.532955759	0.051413154
0.532505877	0.051376202
0.5320561	0.05133974
0.53160643	0.051303766
0.531156865	0.051268282
0.530707407	0.051233287
0.530258054	0.05119878
0.529808808	0.051164764
0.529359668	0.051131236
0.528910634	0.051098197
0.528461705	0.051065648
0.528012883	0.051033587
0.527564167	0.051002016
0.527115557	0.050970934
0.526667053	0.050940341
0.526218655	0.050910237
0.525770363	0.050880622
0.525322177	0.050851497
0.524874098	0.05082286
0.524426124	0.050794713
0.523978256	0.050767055
0.523530494	0.050739886
0.523082839	0.050713206
0.522635289	0.050687016
0.522187846	0.050661314
0.521740508	0.050636102
0.521293277	0.050611378
0.520846151	0.050587144
0.520399132	0.050563399
0.519952219	0.050540143
0.519505411	0.050517376
0.51905871	0.050495099
0.518612115	0.05047331
0.518165626	0.050452011
0.517719243	0.050431201
0.517272966	0.05041088
0.516826795	0.050391048
0.51638073	0.050371705
0.515934771	0.050352851
0.515488918	0.050334487
0.515043171	0.050316611
0.514597531	0.050299225
0.514151996	0.050282328
0.513706567	0.05026592
0.513261245	0.050250001
0.512816028	0.050234572
0.512370918	0.050219631
0.511925913	0.05020518
0.511481015	0.050191217
0.511036222	0.050177744
0.510591536	0.05016476
0.510146956	0.050152265
0.509702482	0.05014026
0.509258113	0.050128743
0.508813851	0.050117716
0.508369695	0.050107177
0.507925645	0.050097128
0.507481701	0.050087568
0.507037863	0.050078497
0.506594131	0.050069916
0.506150505	0.050061823
0.505706986	0.050054219
0.505263572	0.050047105
0.504820264	0.05004048
0.504377062	0.050034344
0.503933967	0.050028697
0.503490977	0.050023539
0.503048094	0.050018871
0.502605316	0.050014691
0.502162645	0.050011001
0.501720079	0.050007799
0.50127762	0.050005087
0.500835267	0.050002864
0.50039302	0.050001131
0.499944934	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/780-2DV/780-history.txt <==
x y
1.000000000000000000	0.108477203939592000
2.000000000000000000	0.017062111692589400
3.000000000000000000	0.016925810205070600
4.000000000000000000	0.015988620379623600
5.000000000000000000	0.010431376723416800
6.000000000000000000	0.009517428128177370
7.000000000000000000	0.006751704339483480
8.000000000000000000	0.003281027442829300
9.000000000000000000	0.002491420700395120
10.000000000000000000	0.002306324333266100
11.000000000000000000	0.001583288857615160
12.000000000000000000	0.000822045692760405
13.000000000000000000	0.000509388450213204
14.000000000000000000	0.000505740767064991
15.000000000000000000	0.000460891485799409
16.000000000000000000	0.000455978852332515
17.000000000000000000	0.000431042425274628
18.000000000000000000	0.000427590385733787
19.000000000000000000	0.000426979119411884
20.000000000000000000	0.000429354921729724
21.000000000000000000	0.000428412541763927
22.000000000000000000	0.000428700185141014
23.000000000000000000	0.000428629432476229
24.000000000000000000	0.000428531630830703
25.000000000000000000	0.000428583771822172
26.000000000000000000	0.000428603343355953
27.000000000000000000	0.000428579236778069
28.000000000000000000	0.000428585248570052
29.000000000000000000	0.000428590516573206
30.000000000000000000	0.000428590516615854
31.000000000000000000	0.000428590516615854

==> Sections/Shape-optimization-examples/Horn/Figures/780-2DV/780-spectra-GIFT.txt <==
x y
50	0.943066946978032
57.9831932773109	0.929694191710458
65.9663865546219	0.913272860106583
73.9495798319328	0.892893078123269
81.9327731092437	0.867532971069739
89.9159663865546	0.836097437160589
97.8991596638656	0.797526241144507
105.882352941176	0.750982878292028
113.865546218487	0.696116006622923
121.848739495798	0.633345935065963
129.831932773109	0.564085976793055
137.815126050420	0.490801300806726
145.798319327731	0.416872814120473
153.781512605042	0.346355250116115
161.764705882353	0.283801403104808
169.747899159664	0.234186268850087
177.731092436975	0.202331030055062
185.714285714286	0.190586489667474
193.697478991597	0.196077443774353
201.680672268908	0.212195920195270
209.663865546219	0.232798929130216
217.647058823529	0.253982857883560
225.630252100840	0.273678369883821
233.613445378151	0.290900652418602
241.596638655462	0.305243467658914
249.579831932773	0.316600134685766
257.563025210084	0.325017562412428
265.546218487395	0.330620527003865
273.529411764706	0.333572225033210
280	0.334143381093475
281.512605042017	0.334053538683870
289.495798319328	0.332251945260282
297.478991596639	0.328355372796317
305.462184873950	0.322548596650963
313.445378151261	0.315011003264083
321.428571428571	0.305915211295624
329.411764705882	0.295426381991663
337.394957983193	0.283702197944017
345.378151260504	0.270893517486231
353.361344537815	0.257145672305089
361.344537815126	0.242600308348976
369.327731092437	0.227397607052225
377.310924369748	0.211678690827760
385.294117647059	0.195588033055198
393.277310924370	0.179275773269985
401.260504201681	0.162899996356683
409.243697478992	0.146629288395343
417.226890756303	0.130646262607618
425.210084033613	0.115153306283408
433.193277310924	0.100382573549817
441.176470588235	0.0866130824001119
449.159663865546	0.0741975248271180
457.142857142857	0.0635953928547542
465.126050420168	0.0553844734762685
473.109243697479	0.0501690109995809
481.092436974790	0.0482963919496969
489.075630252101	0.0495372476728206
497.058823529412	0.0531313771240678
505.042016806723	0.0581816718228755
513.025210084034	0.0639583361196055
521.008403361345	0.0699639968541035
528.991596638655	0.0758840244758217
536.974789915966	0.0815236005273004
544.957983193277	0.0867613713046438
550	0.0898262236932343
552.941176470588	0.0915200007280512
560.924369747899	0.0957483709130076
568.907563025210	0.0994110483471820
576.890756302521	0.102482187913076
584.873949579832	0.104942161703807
592.857142857143	0.106775874623113
600.840336134454	0.107972118070617
608.823529411765	0.108523535028633
616.806722689076	0.108426896961301
624.789915966387	0.107683467810408
632.773109243698	0.106299279927824
640.756302521008	0.104285189666084
648.739495798319	0.101656629520309
656.722689075630	0.0984330355021998
664.705882352941	0.0946370009532193
672.689075630252	0.0902932813719447
680.672268907563	0.0854278345723987
688.655462184874	0.0800671129414178
696.638655462185	0.0742378214635164
704.621848739496	0.0679673149949889
712.605042016807	0.0612847342008620
720.588235294118	0.0542228764527326
728.571428571429	0.0468206705669551
736.554621848740	0.0391259787613507
744.537815126050	0.0311982983212622
752.521008403361	0.0231108055038849
760.504201680672	0.0149511218464752
768.487394957983	0.00682028140223043
776.470588235294	0.00117290018770161
780	0.00463008085376223
784.453781512605	0.00890730716731560
792.436974789916	0.0162742600888307
800.420168067227	0.0231688510546573
808.403361344538	0.0295038228945899
816.386554621849	0.0352131618237198
824.369747899160	0.0402542534754519
832.352941176471	0.0446073828113222
840.336134453782	0.0482730334336768
848.319327731093	0.0512678024648929
856.302521008403	0.0536198233108060
864.285714285714	0.0553644456820804
872.268907563025	0.0565406639709260
880.252100840336	0.0571885115619445
888.235294117647	0.0573474163448143
896.218487394958	0.0570553688765355
904.201680672269	0.0563486872421119
912.184873949580	0.0552621541164046
920.168067226891	0.0538293302647059
928.151260504202	0.0520828955861356
936.134453781513	0.0500549195495042
944.117647058824	0.0477770082200433
952.100840336134	0.0452803102721676
960.084033613445	0.0425953885798333
968.067226890756	0.0397519793051685
976.050420168067	0.0367786704780423
984.033613445378	0.0337025402749274
992.016806722689	0.0305488036792252
1000	0.0273405260417127

==> Sections/Shape-optimization-examples/Horn/Figures/780-2DV/780-spectra-IGA.txt <==
x y
50	0.753087862
100	0.471965954
150	0.390991534
200	0.20381589
250	0.314206253
280	0.31915126
300	0.310405688
350	0.249823718
400	0.163106478
450	0.074791887
500	0.044411726
550	0.075713349
600	0.095734062
650	0.094032715
700	0.064300537
750	0.030717757
780	0.003091147
800	0.015785439
850	0.045605217
900	0.048396923
950	0.042327439
1000	0.027063711

==> Sections/Shape-optimization-examples/Horn/Figures/780-2DV/780-spectra-IGABEM.txt <==
x y
50	0.939114597
100	0.795162816
150	0.403941884
200	0.200913783
250	0.29683659
280	0.319487499
300	0.316148917
350	0.257935702
400	0.167682538
450	0.074806346
500	0.046151779
550	0.077662318
600	0.099307721
650	0.097850171
700	0.067091139
750	0.031280361
780	0.001928318
800	0.016760599
850	0.047679307
900	0.050361878
950	0.044301955
1000	0.028425907

==> Sections/Shape-optimization-examples/Horn/Figures/780-2DV/shape_780_GIFT.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49790727   0.05002128   0.00000000
 -0.49581030   0.05005503   0.00000000
 -0.49370909   0.05010126   0.00000000
 -0.49160364   0.05015996   0.00000000
 -0.48949395   0.05023113   0.00000000
 -0.48738001   0.05031479   0.00000000
 -0.48526184   0.05041091   0.00000000
 -0.48313942   0.05051951   0.00000000
 -0.48101277   0.05064059   0.00000000
 -0.47888187   0.05077414   0.00000000
 -0.47674674   0.05092016   0.00000000
 -0.47460736   0.05107866   0.00000000
 -0.47246374   0.05124964   0.00000000
 -0.47031588   0.05143309   0.00000000
 -0.46816378   0.05162901   0.00000000
 -0.46600744   0.05183741   0.00000000
 -0.46384686   0.05205828   0.00000000
 -0.46168204   0.05229163   0.00000000
 -0.45951298   0.05253746   0.00000000
 -0.45733967   0.05279575   0.00000000
 -0.45516213   0.05306653   0.00000000
 -0.45298034   0.05334978   0.00000000
 -0.45079432   0.05364550   0.00000000
 -0.44860405   0.05395370   0.00000000
 -0.44640954   0.05427437   0.00000000
 -0.44421080   0.05460751   0.00000000
 -0.44200781   0.05495314   0.00000000
 -0.43980058   0.05531123   0.00000000
 -0.43758911   0.05568180   0.00000000
 -0.43537340   0.05606485   0.00000000
 -0.43315345   0.05646037   0.00000000
 -0.43092925   0.05686837   0.00000000
 -0.42870082   0.05728884   0.00000000
 -0.42646815   0.05772178   0.00000000
 -0.42423123   0.05816720   0.00000000
 -0.42199008   0.05862510   0.00000000
 -0.41974468   0.05909547   0.00000000
 -0.41749504   0.05957831   0.00000000
 -0.41524117   0.06007363   0.00000000
 -0.41298305   0.06058143   0.00000000
 -0.41072069   0.06110169   0.00000000
 -0.40845409   0.06163444   0.00000000
 -0.40618325   0.06217966   0.00000000
 -0.40390817   0.06273735   0.00000000
 -0.40162885   0.06330752   0.00000000
 -0.39934528   0.06389016   0.00000000
 -0.39705748   0.06448528   0.00000000
 -0.39476543   0.06509287   0.00000000
 -0.39246915   0.06571294   0.00000000
 -0.39016862   0.06634548   0.00000000
 -0.38786386   0.06699050   0.00000000
 -0.38555485   0.06764799   0.00000000
 -0.38324160   0.06831795   0.00000000
 -0.38092411   0.06900039   0.00000000
 -0.37860238   0.06969531   0.00000000
 -0.37627641   0.07040270   0.00000000
 -0.37394620   0.07112257   0.00000000
 -0.37161175   0.07185491   0.00000000
 -0.36927306   0.07259972   0.00000000
 -0.36693013   0.07335701   0.00000000
 -0.36458295   0.07412678   0.00000000
 -0.36223154   0.07490902   0.00000000
 -0.35987588   0.07570373   0.00000000
 -0.35751599   0.07651092   0.00000000
 -0.35515185   0.07733058   0.00000000
 -0.35278347   0.07816272   0.00000000
 -0.35041085   0.07900733   0.00000000
 -0.34803399   0.07986442   0.00000000
 -0.34565289   0.08073399   0.00000000
 -0.34326755   0.08161602   0.00000000
 -0.34087797   0.08251054   0.00000000
 -0.33848415   0.08341752   0.00000000
 -0.33608609   0.08433699   0.00000000
 -0.33368378   0.08526892   0.00000000
 -0.33127724   0.08621333   0.00000000
 -0.32886646   0.08717022   0.00000000
 -0.32645143   0.08813958   0.00000000
 -0.32403216   0.08912142   0.00000000
 -0.32160866   0.09011573   0.00000000
 -0.31918091   0.09112251   0.00000000
 -0.31674892   0.09214177   0.00000000
 -0.31431269   0.09317351   0.00000000
 -0.31187222   0.09421772   0.00000000
 -0.30942751   0.09527440   0.00000000
 -0.30697856   0.09634356   0.00000000
 -0.30452536   0.09742520   0.00000000
 -0.30206793   0.09851931   0.00000000
 -0.29960626   0.09962589   0.00000000
 -0.29714034   0.10074495   0.00000000
 -0.29467019   0.10187648   0.00000000
 -0.29219579   0.10302049   0.00000000
 -0.28971715   0.10417698   0.00000000
 -0.28723428   0.10534593   0.00000000
 -0.28474716   0.10652737   0.00000000
 -0.28225580   0.10772127   0.00000000
 -0.27976020   0.10892766   0.00000000
 -0.27726036   0.11014651   0.00000000
 -0.27475628   0.11137784   0.00000000
 -0.27224796   0.11262165   0.00000000
 -0.26973539   0.11387793   0.00000000
 -0.26721859   0.11514669   0.00000000
 -0.26469755   0.11642792   0.00000000
 -0.26217226   0.11772163   0.00000000
 -0.25964273   0.11902781   0.00000000
 -0.25710897   0.12034646   0.00000000
 -0.25457096   0.12167759   0.00000000
 -0.25202871   0.12302120   0.00000000
 -0.24948222   0.12437728   0.00000000
 -0.24693149   0.12574583   0.00000000
 -0.24437652   0.12712686   0.00000000
 -0.24181731   0.12852036   0.00000000
 -0.23925386   0.12992634   0.00000000
 -0.23668617   0.13134480   0.00000000
 -0.23411424   0.13277573   0.00000000
 -0.23153806   0.13421913   0.00000000
 -0.22895765   0.13567501   0.00000000
 -0.22637299   0.13714336   0.00000000
 -0.22378410   0.13862419   0.00000000
 -0.22119096   0.14011749   0.00000000
 -0.21859358   0.14162327   0.00000000
 -0.21599196   0.14314152   0.00000000
 -0.21338610   0.14467225   0.00000000
 -0.21077600   0.14621545   0.00000000
 -0.20816166   0.14777112   0.00000000
 -0.20554308   0.14933927   0.00000000
 -0.20292026   0.15091990   0.00000000
 -0.20029320   0.15251300   0.00000000
 -0.19766189   0.15411858   0.00000000
 -0.19502635   0.15573663   0.00000000
 -0.19238656   0.15736715   0.00000000
 -0.18974254   0.15901015   0.00000000
 -0.18709427   0.16066563   0.00000000
 -0.18444176   0.16233358   0.00000000
 -0.18178502   0.16401400   0.00000000
 -0.17912403   0.16570690   0.00000000
 -0.17645880   0.16741227   0.00000000
 -0.17378933   0.16913012   0.00000000
 -0.17111562   0.17086045   0.00000000
 -0.16843766   0.17260324   0.00000000
 -0.16575547   0.17435852   0.00000000
 -0.16306904   0.17612626   0.00000000
 -0.16037836   0.17790649   0.00000000
 -0.15768345   0.17969918   0.00000000
 -0.15498429   0.18150436   0.00000000
 -0.15228090   0.18332200   0.00000000
 -0.14957326   0.18515212   0.00000000
 -0.14686138   0.18699472   0.00000000
 -0.14414526   0.18884979   0.00000000
 -0.14142491   0.19071734   0.00000000
 -0.13870031   0.19259736   0.00000000
 -0.13597147   0.19448986   0.00000000
 -0.13323838   0.19639483   0.00000000
 -0.13050106   0.19831227   0.00000000
 -0.12775950   0.20024219   0.00000000
 -0.12501370   0.20218459   0.00000000
 -0.12226365   0.20413946   0.00000000
 -0.11950937   0.20610680   0.00000000
 -0.11675084   0.20808662   0.00000000
 -0.11398807   0.21007891   0.00000000
 -0.11122107   0.21208368   0.00000000
 -0.10844982   0.21410093   0.00000000
 -0.10567433   0.21613064   0.00000000
 -0.10289460   0.21817284   0.00000000
 -0.10011063   0.22022750   0.00000000
 -0.09732242   0.22229465   0.00000000
 -0.09452997   0.22437427   0.00000000
 -0.09173327   0.22646636   0.00000000
 -0.08893234   0.22857092   0.00000000
 -0.08612717   0.23068797   0.00000000
 -0.08331775   0.23281748   0.00000000
 -0.08050410   0.23495947   0.00000000
 -0.07768620   0.23711394   0.00000000
 -0.07486406   0.23928088   0.00000000
 -0.07203768   0.24146030   0.00000000
 -0.06920707   0.24365219   0.00000000
 -0.06637221   0.24585655   0.00000000
 -0.06353311   0.24807339   0.00000000
 -0.06068977   0.25030271   0.00000000
 -0.05784218   0.25254450   0.00000000
 -0.05499036   0.25479876   0.00000000
 -0.05213430   0.25706550   0.00000000
 -0.04927400   0.25934472   0.00000000
 -0.04640945   0.26163641   0.00000000
 -0.04354067   0.26394057   0.00000000
 -0.04066764   0.26625721   0.00000000
 -0.03779037   0.26858632   0.00000000
 -0.03490887   0.27092791   0.00000000
 -0.03202312   0.27328197   0.00000000
 -0.02913313   0.27564851   0.00000000
 -0.02623890   0.27802752   0.00000000
 -0.02334043   0.28041901   0.00000000
 -0.02043772   0.28282297   0.00000000
 -0.01753077   0.28523941   0.00000000
 -0.01461957   0.28766832   0.00000000
 -0.01170414   0.29010971   0.00000000
 -0.00878447   0.29256357   0.00000000
 -0.00586055   0.29502990   0.00000000
 -0.00293240   0.29750871   0.00000000
  0.00000000   0.30000000   0.00000000


==> Sections/Shape-optimization-examples/Horn/Figures/780-4DV/780-FEM-shape.txt <==
1	0.3
0.999526316	0.299078185
0.999052632	0.298159147
0.998578947	0.297242886
0.998105263	0.296329403
0.997631579	0.295418698
0.997157895	0.294510769
0.996684211	0.293605618
0.996210526	0.292703245
0.995736842	0.291803649
0.995263158	0.29090683
0.994789474	0.290012789
0.994315789	0.289121525
0.993842105	0.288233039
0.993368421	0.28734733
0.992894737	0.286464398
0.992421053	0.285584244
0.991947368	0.284706867
0.991473684	0.283832267
0.991	0.282960445
0.990526316	0.282091401
0.990052632	0.281225134
0.989578947	0.280361644
0.989105263	0.279500931
0.988631579	0.278642996
0.988157895	0.277787839
0.987684211	0.276935459
0.987210526	0.276085856
0.986736842	0.27523903
0.986263158	0.274394982
0.985789474	0.273553712
0.985315789	0.272715219
0.984842105	0.271879503
0.984368421	0.271046565
0.983894737	0.270216404
0.983421053	0.26938902
0.982947368	0.268564414
0.982473684	0.267742585
0.982	0.266923534
0.981526316	0.26610726
0.981052632	0.265293763
0.980578947	0.264483044
0.980105263	0.263675102
0.979631579	0.262869938
0.979157895	0.262067551
0.978684211	0.261267942
0.978210526	0.260471109
0.977736842	0.259677055
0.977263158	0.258885777
0.976789474	0.258097278
0.976315789	0.257311555
0.975842105	0.25652861
0.975368421	0.255748442
0.974894737	0.254971065
0.974421053	0.254196826
0.973947368	0.253425882
0.973473684	0.252658233
0.973	0.25189388
0.972526316	0.251132821
0.972052632	0.250375058
0.971578947	0.24962059
0.971105263	0.248869417
0.970631579	0.24812154
0.970157895	0.247376957
0.969684211	0.24663567
0.969210526	0.245897677
0.968736842	0.24516298
0.968263158	0.244431578
0.967789474	0.243703471
0.967315789	0.24297866
0.966842105	0.242257143
0.966368421	0.241538922
0.965894737	0.240823996
0.965421053	0.240112365
0.964947368	0.239404029
0.964473684	0.238698988
0.964	0.237997243
0.963526316	0.237298792
0.963052632	0.236603637
0.962578947	0.235911777
0.962105263	0.235223212
0.961631579	0.234537942
0.961157895	0.233855967
0.960684211	0.233177288
0.960210526	0.232501903
0.959736842	0.231829814
0.959263158	0.23116102
0.958789474	0.230495521
0.958315789	0.229833317
0.957842105	0.229174409
0.957368421	0.228518795
0.956894737	0.227866477
0.956421053	0.227217454
0.955947368	0.226571726
0.955473684	0.225929293
0.955	0.225290155
0.954526316	0.224654313
0.954052632	0.224021766
0.953578947	0.223392513
0.953105263	0.222766556
0.952631579	0.222143894
0.952157895	0.221524528
0.951684211	0.220908456
0.951210526	0.22029568
0.950736842	0.219686198
0.950263158	0.219080012
0.949789474	0.218477073
0.949315789	0.217877014
0.948842105	0.217279762
0.948368421	0.216685314
0.947894737	0.216093672
0.947421053	0.215504836
0.946947368	0.214918805
0.946473684	0.21433558
0.946	0.21375516
0.945526316	0.213177545
0.945052632	0.212602736
0.944578947	0.212030733
0.944105263	0.211461535
0.943631579	0.210895142
0.943157895	0.210331555
0.942684211	0.209770773
0.942210526	0.209212797
0.941736842	0.208657626
0.941263158	0.208105261
0.940789474	0.207555701
0.940315789	0.207008947
0.939842105	0.206464998
0.939368421	0.205923855
0.938894737	0.205385517
0.938421053	0.204849985
0.937947368	0.204317258
0.937473684	0.203787337
0.937	0.203260221
0.936526316	0.20273591
0.936052632	0.202214405
0.935578947	0.201695706
0.935105263	0.201179812
0.934631579	0.200666723
0.934157895	0.20015644
0.933684211	0.199648963
0.933210526	0.199144291
0.932736842	0.198642424
0.932263158	0.198143363
0.931789474	0.197647107
0.931315789	0.197153657
0.930842105	0.196663012
0.930368421	0.196175173
0.929894737	0.195690139
0.929421053	0.195207911
0.928947368	0.194728488
0.928473684	0.194251871
0.928	0.193778059
0.927526316	0.193307053
0.927052632	0.192838852
0.926578947	0.192373456
0.926105263	0.191910866
0.925631579	0.191451082
0.925157895	0.190994103
0.924684211	0.190539821
0.924210526	0.190087881
0.923736842	0.189638258
0.923263158	0.18919095
0.922789474	0.188745958
0.922315789	0.188303282
0.921842105	0.187862922
0.921368421	0.187424877
0.920894737	0.186989148
0.920421053	0.186555735
0.919947368	0.186124638
0.919473684	0.185695857
0.919	0.185269391
0.918526316	0.184845242
0.918052632	0.184423408
0.917578947	0.18400389
0.917105263	0.183586687
0.916631579	0.183171801
0.916157895	0.18275923
0.915684211	0.182348975
0.915210526	0.181941036
0.914736842	0.181535413
0.914263158	0.181132105
0.913789474	0.180731114
0.913315789	0.180332438
0.912842105	0.179936078
0.912368421	0.179542033
0.911894737	0.179150305
0.911421053	0.178760892
0.910947368	0.178373795
0.910473684	0.177989014
0.91	0.177606549
0.909526316	0.177226399
0.909052632	0.176848565
0.908578947	0.176473047
0.908105263	0.176099845
0.907631579	0.175728959
0.907157895	0.175360389
0.906684211	0.174994134
0.906210526	0.174630195
0.905736842	0.174268572
0.905263158	0.173909265
0.904789474	0.173552273
0.904315789	0.173197597
0.903842105	0.172845237
0.903368421	0.172495193
0.902894737	0.172147465
0.902421053	0.171802053
0.901947368	0.171458956
0.901473684	0.171118175
0.901	0.17077971
0.900526316	0.17044356
0.900052632	0.170109727
0.899578947	0.169778016
0.899105263	0.169448134
0.898631579	0.169120078
0.898157895	0.168793848
0.897684211	0.168469445
0.897210526	0.168146867
0.896736842	0.167826116
0.896263158	0.16750719
0.895789474	0.167190091
0.895315789	0.166874818
0.894842105	0.166561371
0.894368421	0.166249751
0.893894737	0.165939956
0.893421053	0.165631987
0.892947368	0.165325845
0.892473684	0.165021529
0.892	0.164719039
0.891526316	0.164418375
0.891052632	0.164119537
0.890578947	0.163822525
0.890105263	0.163527339
0.889631579	0.16323398
0.889157895	0.162942446
0.888684211	0.162652739
0.888210526	0.162364858
0.887736842	0.162078803
0.887263158	0.161794574
0.886789474	0.161512171
0.886315789	0.161231595
0.885842105	0.160952844
0.885368421	0.16067592
0.884894737	0.160400821
0.884421053	0.160127549
0.883947368	0.159856103
0.883473684	0.159586483
0.883	0.15931869
0.882526316	0.159052722
0.882052632	0.15878858
0.881578947	0.158526265
0.881105263	0.158265776
0.880631579	0.158007112
0.880157895	0.157750275
0.879684211	0.157495264
0.879210526	0.15724208
0.878736842	0.156990721
0.878263158	0.156741188
0.877789474	0.156493482
0.877315789	0.156247602
0.876842105	0.156003548
0.876368421	0.15576132
0.875894737	0.155520918
0.875421053	0.155282342
0.874947368	0.155045589
0.874473684	0.154810366
0.874	0.15457648
0.873526316	0.15434393
0.873052632	0.154112717
0.872578947	0.15388284
0.872105263	0.153654299
0.871631579	0.153427095
0.871157895	0.153201227
0.870684211	0.152976696
0.870210526	0.152753501
0.869736842	0.152531643
0.869263158	0.152311121
0.868789474	0.152091936
0.868315789	0.151874087
0.867842105	0.151657574
0.867368421	0.151442398
0.866894737	0.151228559
0.866421053	0.151016055
0.865947368	0.150804889
0.865473684	0.150595058
0.865	0.150386565
0.864526316	0.150179407
0.864052632	0.149973586
0.863578947	0.149769102
0.863105263	0.149565954
0.862631579	0.149364142
0.862157895	0.149163667
0.861684211	0.148964528
0.861210526	0.148766726
0.860736842	0.14857026
0.860263158	0.148375131
0.859789474	0.148181338
0.859315789	0.147988881
0.858842105	0.147797761
0.858368421	0.147607978
0.857894737	0.147419531
0.857421053	0.14723242
0.856947368	0.147046646
0.856473684	0.146862208
0.856	0.146679107
0.855526316	0.146497342
0.855052632	0.146316913
0.854578947	0.146137821
0.854105263	0.145960066
0.853631579	0.145783647
0.853157895	0.145608564
0.852684211	0.145434818
0.852210526	0.145262408
0.851736842	0.145091335
0.851263158	0.144921598
0.850789474	0.144753198
0.850315789	0.144586134
0.849842105	0.144420379
0.849368421	0.14425558
0.848894737	0.144091628
0.848421053	0.143928522
0.847947368	0.143766263
0.847473684	0.143604851
0.847	0.143444286
0.846526316	0.143284567
0.846052632	0.143125696
0.845578947	0.142967671
0.845105263	0.142810493
0.844631579	0.142654161
0.844157895	0.142498676
0.843684211	0.142344039
0.843210526	0.142190248
0.842736842	0.142037303
0.842263158	0.141885206
0.841789474	0.141733955
0.841315789	0.141583551
0.840842105	0.141433994
0.840368421	0.141285283
0.839894737	0.141137419
0.839421053	0.140990403
0.838947368	0.140844232
0.838473684	0.140698909
0.838	0.140554432
0.837526316	0.140410803
0.837052632	0.14026802
0.836578947	0.140126083
0.836105263	0.139984994
0.835631579	0.139844751
0.835157895	0.139705355
0.834684211	0.139566806
0.834210526	0.139429103
0.833736842	0.139292248
0.833263158	0.139156239
0.832789474	0.139021077
0.832315789	0.138886761
0.831842105	0.138753293
0.831368421	0.138620671
0.830894737	0.138488896
0.830421053	0.138357968
0.829947368	0.138227886
0.829473684	0.138098652
0.829	0.137970264
0.828526316	0.137842722
0.828052632	0.137716028
0.827578947	0.13759018
0.827105263	0.13746518
0.826631579	0.137341025
0.826157895	0.137217718
0.825684211	0.137095258
0.825210526	0.136973644
0.824736842	0.136852801
0.824263158	0.136732364
0.823789474	0.136612284
0.823315789	0.136492561
0.822842105	0.136373195
0.822368421	0.136254187
0.821894737	0.136135535
0.821421053	0.13601724
0.820947368	0.135899303
0.820473684	0.135781723
0.82	0.135664499
0.819526316	0.135547633
0.819052632	0.135431124
0.818578947	0.135314972
0.818105263	0.135199177
0.817631579	0.13508374
0.817157895	0.134968659
0.816684211	0.134853935
0.816210526	0.134739569
0.815736842	0.134625559
0.815263158	0.134511907
0.814789474	0.134398612
0.814315789	0.134285674
0.813842105	0.134173093
0.813368421	0.134060869
0.812894737	0.133949002
0.812421053	0.133837492
0.811947368	0.13372634
0.811473684	0.133615544
0.811	0.133505106
0.810526316	0.133395024
0.810052632	0.1332853
0.809578947	0.133175933
0.809105263	0.133066923
0.808631579	0.13295827
0.808157895	0.132849974
0.807684211	0.132742035
0.807210526	0.132634454
0.806736842	0.132527229
0.806263158	0.132420362
0.805789474	0.132313851
0.805315789	0.132207698
0.804842105	0.132101902
0.804368421	0.131996463
0.803894737	0.131891381
0.803421053	0.131786656
0.802947368	0.131682288
0.802473684	0.131578277
0.802	0.131474623
0.801526316	0.131371327
0.801052632	0.131268387
0.800578947	0.131165805
0.800105263	0.13106358
0.799631579	0.130961564
0.799157895	0.130859427
0.798684211	0.130757158
0.798210526	0.130654756
0.797736842	0.130552221
0.797263158	0.130449554
0.796789474	0.130346754
0.796315789	0.130243822
0.795842105	0.130140757
0.795368421	0.13003756
0.794894737	0.12993423
0.794421053	0.129830767
0.793947368	0.129727172
0.793473684	0.129623444
0.793	0.129519584
0.792526316	0.129415591
0.792052632	0.129311466
0.791578947	0.129207208
0.791105263	0.129102817
0.790631579	0.128998294
0.790157895	0.128893638
0.789684211	0.12878885
0.789210526	0.128683929
0.788736842	0.128578875
0.788263158	0.128473689
0.787789474	0.12836837
0.787315789	0.128262919
0.786842105	0.128157335
0.786368421	0.128051619
0.785894737	0.12794577
0.785421053	0.127839788
0.784947368	0.127733674
0.784473684	0.127627427
0.784	0.127521048
0.783526316	0.127414536
0.783052632	0.127307891
0.782578947	0.127201114
0.782105263	0.127094205
0.781631579	0.126987162
0.781157895	0.126879987
0.780684211	0.12677268
0.780210526	0.12666524
0.779736842	0.126557667
0.779263158	0.126449962
0.778789474	0.126342125
0.778315789	0.126234154
0.777842105	0.126126051
0.777368421	0.126017816
0.776894737	0.125909448
0.776421053	0.125800947
0.775947368	0.125692314
0.775473684	0.125583548
0.775	0.12547465
0.774526316	0.125365408
0.774052632	0.125255613
0.773578947	0.125145264
0.773105263	0.125034362
0.772631579	0.124922905
0.772157895	0.124810895
0.771684211	0.124698332
0.771210526	0.124585214
0.770736842	0.124471543
0.770263158	0.124357319
0.769789474	0.12424254
0.769315789	0.124127208
0.768842105	0.124011323
0.768368421	0.123894883
0.767894737	0.12377789
0.767421053	0.123660343
0.766947368	0.123542243
0.766473684	0.123423589
0.766	0.123304381
0.765526316	0.123184619
0.765052632	0.123064304
0.764578947	0.122943435
0.764105263	0.122822012
0.763631579	0.122700036
0.763157895	0.122577506
0.762684211	0.122454423
0.762210526	0.122330785
0.761736842	0.122206594
0.761263158	0.12208185
0.760789474	0.121956551
0.760315789	0.121830699
0.759842105	0.121704293
0.759368421	0.121577334
0.758894737	0.121449821
0.758421053	0.121321754
0.757947368	0.121193134
0.757473684	0.121063959
0.757	0.120934232
0.756526316	0.12080395
0.756052632	0.120673115
0.755578947	0.120541726
0.755105263	0.120409783
0.754631579	0.120277287
0.754157895	0.120144237
0.753684211	0.120010633
0.753210526	0.119876476
0.752736842	0.119741765
0.752263158	0.1196065
0.751789474	0.119470682
0.751315789	0.11933431
0.750842105	0.119197384
0.750368421	0.119059905
0.749894737	0.118921876
0.749421053	0.118783402
0.748947368	0.118644532
0.748473684	0.118505266
0.748	0.118365603
0.747526316	0.118225543
0.747052632	0.118085087
0.746578947	0.117944234
0.746105263	0.117802985
0.745631579	0.117661339
0.745157895	0.117519297
0.744684211	0.117376858
0.744210526	0.117234023
0.743736842	0.11709079
0.743263158	0.116947162
0.742789474	0.116803137
0.742315789	0.116658715
0.741842105	0.116513897
0.741368421	0.116368682
0.740894737	0.11622307
0.740421053	0.116077062
0.739947368	0.115930658
0.739473684	0.115783856
0.739	0.115636659
0.738526316	0.115489064
0.738052632	0.115341074
0.737578947	0.115192686
0.737105263	0.115043902
0.736631579	0.114894722
0.736157895	0.114745145
0.735684211	0.114595171
0.735210526	0.114444801
0.734736842	0.114294034
0.734263158	0.114142871
0.733789474	0.113991311
0.733315789	0.113839354
0.732842105	0.113687001
0.732368421	0.113534252
0.731894737	0.113381106
0.731421053	0.113227563
0.730947368	0.113073624
0.730473684	0.112919288
0.73	0.112764555
0.729526316	0.112609427
0.729052632	0.112453901
0.728578947	0.112297979
0.728105263	0.11214166
0.727631579	0.111984945
0.727157895	0.111827833
0.726684211	0.111670325
0.726210526	0.11151242
0.725736842	0.111354119
0.725263158	0.111195421
0.724789474	0.111036344
0.724315789	0.110877023
0.723842105	0.110717486
0.723368421	0.110557733
0.722894737	0.110397764
0.722421053	0.110237578
0.721947368	0.110077176
0.721473684	0.109916558
0.721	0.109755724
0.720526316	0.109594674
0.720052632	0.109433407
0.719578947	0.109271925
0.719105263	0.109110226
0.718631579	0.108948311
0.718157895	0.10878618
0.717684211	0.108623832
0.717210526	0.108461269
0.716736842	0.108298489
0.716263158	0.108135493
0.715789474	0.107972281
0.715315789	0.107808852
0.714842105	0.107645208
0.714368421	0.107481347
0.713894737	0.10731727
0.713421053	0.107152977
0.712947368	0.106988468
0.712473684	0.106823742
0.712	0.1066588
0.711526316	0.106493643
0.711052632	0.106328268
0.710578947	0.106162678
0.710105263	0.105996872
0.709631579	0.105830849
0.709157895	0.10566461
0.708684211	0.105498155
0.708210526	0.105331484
0.707736842	0.105164597
0.707263158	0.104997493
0.706789474	0.104830173
0.706315789	0.104662637
0.705842105	0.104494885
0.705368421	0.104326917
0.704894737	0.104158732
0.704421053	0.103990332
0.703947368	0.103821715
0.703473684	0.103652882
0.703	0.103483832
0.702526316	0.103314567
0.702052632	0.103145085
0.701578947	0.102975388
0.701105263	0.102805473
0.700631579	0.102635343
0.700157895	0.102464997
0.699684211	0.102294465
0.699210526	0.102123847
0.698736842	0.101953151
0.698263158	0.101782377
0.697789474	0.101611524
0.697315789	0.101440593
0.696842105	0.101269584
0.696368421	0.101098497
0.695894737	0.100927332
0.695421053	0.100756088
0.694947368	0.100584766
0.694473684	0.100413366
0.694	0.100241887
0.693526316	0.100070331
0.693052632	0.099898696
0.692578947	0.099726983
0.692105263	0.099555191
0.691631579	0.099383322
0.691157895	0.099211374
0.690684211	0.099039348
0.690210526	0.098867243
0.689736842	0.098695061
0.689263158	0.0985228
0.688789474	0.098350461
0.688315789	0.098178044
0.687842105	0.098005548
0.687368421	0.097832974
0.686894737	0.097660323
0.686421053	0.097487592
0.685947368	0.097314784
0.685473684	0.097141897
0.685	0.096968932
0.684526316	0.096795889
0.684052632	0.096622768
0.683578947	0.096449568
0.683105263	0.09627629
0.682631579	0.096102934
0.682157895	0.0959295
0.681684211	0.095755987
0.681210526	0.095582396
0.680736842	0.095408727
0.680263158	0.09523498
0.679789474	0.095061155
0.679315789	0.094887251
0.678842105	0.094713269
0.678368421	0.094539209
0.677894737	0.09436507
0.677421053	0.094190853
0.676947368	0.094016559
0.676473684	0.093842185
0.676	0.093667734
0.675526316	0.093493204
0.675052632	0.093318596
0.674578947	0.093143965
0.674105263	0.092969392
0.673631579	0.092794879
0.673157895	0.092620426
0.672684211	0.092446032
0.672210526	0.092271698
0.671736842	0.092097424
0.671263158	0.09192321
0.670789474	0.091749055
0.670315789	0.09157496
0.669842105	0.091400925
0.669368421	0.091226949
0.668894737	0.091053033
0.668421053	0.090879177
0.667947368	0.090705381
0.667473684	0.090531644
0.667	0.090357967
0.666526316	0.090184349
0.666052632	0.090010792
0.665578947	0.089837294
0.665105263	0.089663856
0.664631579	0.089490478
0.664157895	0.089317159
0.663684211	0.0891439
0.663210526	0.088970701
0.662736842	0.088797561
0.662263158	0.088624481
0.661789474	0.088451461
0.661315789	0.088278501
0.660842105	0.0881056
0.660368421	0.087932759
0.659894737	0.087759978
0.659421053	0.087587256
0.658947368	0.087414594
0.658473684	0.087241992
0.658	0.08706945
0.657526316	0.086896967
0.657052632	0.086724544
0.656578947	0.086552181
0.656105263	0.086379877
0.655631579	0.086207634
0.655157895	0.086035449
0.654684211	0.085863325
0.654210526	0.08569126
0.653736842	0.085519255
0.653263158	0.08534731
0.652789474	0.085175425
0.652315789	0.085003599
0.651842105	0.084831833
0.651368421	0.084660126
0.650894737	0.08448848
0.650421053	0.084316893
0.649947368	0.084145366
0.649473684	0.083973983
0.649	0.083802798
0.648526316	0.08363181
0.648052632	0.08346102
0.647578947	0.083290427
0.647105263	0.083120032
0.646631579	0.082949835
0.646157895	0.082779836
0.645684211	0.082610034
0.645210526	0.08244043
0.644736842	0.082271023
0.644263158	0.082101814
0.643789474	0.081932803
0.643315789	0.08176399
0.642842105	0.081595374
0.642368421	0.081426956
0.641894737	0.081258735
0.641421053	0.081090712
0.640947368	0.080922887
0.640473684	0.08075526
0.64	0.08058783
0.639526316	0.080420598
0.639052632	0.080253563
0.638578947	0.080086726
0.638105263	0.079920087
0.637631579	0.079753646
0.637157895	0.079587402
0.636684211	0.079421356
0.636210526	0.079255507
0.635736842	0.079089856
0.635263158	0.078924403
0.634789474	0.078759148
0.634315789	0.07859409
0.633842105	0.07842923
0.633368421	0.078264567
0.632894737	0.078100103
0.632421053	0.077935835
0.631947368	0.077771766
0.631473684	0.077607894
0.631	0.07744422
0.630526316	0.077280744
0.630052632	0.077117465
0.629578947	0.076954384
0.629105263	0.0767915
0.628631579	0.076628814
0.628157895	0.076466326
0.627684211	0.076304036
0.627210526	0.076141943
0.626736842	0.075980048
0.626263158	0.075818351
0.625789474	0.075656851
0.625315789	0.075495549
0.624842105	0.075334452
0.624368421	0.07517366
0.623894737	0.075013204
0.623421053	0.074853083
0.622947368	0.074693298
0.622473684	0.074533849
0.622	0.074374735
0.621526316	0.074215957
0.621052632	0.074057515
0.620578947	0.073899408
0.620105263	0.073741637
0.619631579	0.073584201
0.619157895	0.073427101
0.618684211	0.073270337
0.618210526	0.073113908
0.617736842	0.072957815
0.617263158	0.072802058
0.616789474	0.072646636
0.616315789	0.07249155
0.615842105	0.072336799
0.615368421	0.072182384
0.614894737	0.072028305
0.614421053	0.071874561
0.613947368	0.071721153
0.613473684	0.07156808
0.613	0.071415343
0.612526316	0.071262942
0.612052632	0.071110876
0.611578947	0.070959146
0.611105263	0.070807752
0.610631579	0.070656693
0.610157895	0.07050597
0.609684211	0.070355582
0.609210526	0.07020553
0.608736842	0.070055814
0.608263158	0.069906433
0.607789474	0.069757388
0.607315789	0.069608679
0.606842105	0.069460305
0.606368421	0.069312267
0.605894737	0.069164564
0.605421053	0.069017197
0.604947368	0.068870166
0.604473684	0.06872347
0.604	0.06857711
0.603526316	0.068431086
0.603052632	0.068285397
0.602578947	0.068140044
0.602105263	0.067995026
0.601631579	0.067850344
0.601157895	0.067705998
0.600684211	0.067561987
0.600210526	0.067418312
0.599736842	0.067274994
0.599263158	0.067132135
0.598789474	0.066989751
0.598315789	0.066847839
0.597842105	0.066706402
0.597368421	0.066565438
0.596894737	0.066424947
0.596421053	0.066284931
0.595947368	0.066145387
0.595473684	0.066006318
0.595	0.065867722
0.594526316	0.065729599
0.594052632	0.06559195
0.593578947	0.065454775
0.593105263	0.065318073
0.592631579	0.065181845
0.592157895	0.06504609
0.591684211	0.064910809
0.591210526	0.064776001
0.590736842	0.064641667
0.590263158	0.064507807
0.589789474	0.06437442
0.589315789	0.064241507
0.588842105	0.064109067
0.588368421	0.063977101
0.587894737	0.063845609
0.587421053	0.06371459
0.586947368	0.063584044
0.586473684	0.063453973
0.586	0.063324374
0.585526316	0.06319525
0.585052632	0.063066599
0.584578947	0.062938421
0.584105263	0.062810717
0.583631579	0.062683487
0.583157895	0.06255673
0.582684211	0.062430447
0.582210526	0.062304637
0.581736842	0.062179301
0.581263158	0.062054439
0.580789474	0.06193005
0.580315789	0.061806135
0.579842105	0.061682693
0.579368421	0.061559725
0.578894737	0.06143723
0.578421053	0.061315209
0.577947368	0.061193661
0.577473684	0.061072588
0.577	0.060951987
0.576526316	0.060831861
0.576052632	0.060712207
0.575578947	0.060593028
0.575105263	0.060474322
0.574631579	0.060356131
0.574157895	0.060238548
0.573684211	0.060121577
0.573210526	0.060005218
0.572736842	0.05988947
0.572263158	0.059774333
0.571789474	0.059659808
0.571315789	0.059545895
0.570842105	0.059432593
0.570368421	0.059319902
0.569894737	0.059207824
0.569421053	0.059096356
0.568947368	0.0589855
0.568473684	0.058875256
0.568	0.058765623
0.567526316	0.058656602
0.567052632	0.058548192
0.566578947	0.058440394
0.566105263	0.058333207
0.565631579	0.058226632
0.565157895	0.058120669
0.564684211	0.058015317
0.564210526	0.057910576
0.563736842	0.057806447
0.563263158	0.057702929
0.562789474	0.057600023
0.562315789	0.057497729
0.561842105	0.057396046
0.561368421	0.057294975
0.560894737	0.057194515
0.560421053	0.057094666
0.559947368	0.05699543
0.559473684	0.056896804
0.559	0.05679879
0.558526316	0.056701388
0.558052632	0.056604597
0.557578947	0.056508418
0.557105263	0.056412851
0.556631579	0.056317894
0.556157895	0.05622355
0.555684211	0.056129817
0.555210526	0.056036695
0.554736842	0.055944185
0.554263158	0.055852287
0.553789474	0.055761
0.553315789	0.055670324
0.552842105	0.05558026
0.552368421	0.055490808
0.551894737	0.055401967
0.551421053	0.055313737
0.550947368	0.05522612
0.550473684	0.055139113
0.55	0.055052718
0.549526316	0.054967004
0.549052632	0.054882039
0.548578947	0.054797824
0.548105263	0.054714358
0.547631579	0.054631642
0.547157895	0.054549675
0.546684211	0.054468457
0.546210526	0.054387989
0.545736842	0.054308271
0.545263158	0.054229302
0.544789474	0.054151082
0.544315789	0.054073612
0.543842105	0.053996892
0.543368421	0.053920921
0.542894737	0.053845699
0.542421053	0.053771227
0.541947368	0.053697504
0.541473684	0.053624531
0.541	0.053552308
0.540526316	0.053480833
0.540052632	0.053410109
0.539578947	0.053340133
0.539105263	0.053270908
0.538631579	0.053202431
0.538157895	0.053134704
0.537684211	0.053067727
0.537210526	0.053001499
0.536736842	0.052936021
0.536263158	0.052871292
0.535789474	0.052807313
0.535315789	0.052744083
0.534842105	0.052681602
0.534368421	0.052619871
0.533894737	0.05255889
0.533421053	0.052498658
0.532947368	0.052439175
0.532473684	0.052380442
0.532	0.052322458
0.531526316	0.052265224
0.531052632	0.05220874
0.530578947	0.052153004
0.530105263	0.052098019
0.529631579	0.052043783
0.529157895	0.051990296
0.528684211	0.051937559
0.528210526	0.051885571
0.527736842	0.051834332
0.527263158	0.051783844
0.526789474	0.051734104
0.526315789	0.051685114
0.525842105	0.051636874
0.525368421	0.051589383
0.524894737	0.051542639
0.524421053	0.051496574
0.523947368	0.051451158
0.523473684	0.051406389
0.523	0.051362269
0.522526316	0.051318797
0.522052632	0.051275974
0.521578947	0.051233799
0.521105263	0.051192272
0.520631579	0.051151394
0.520157895	0.051111164
0.519684211	0.051071582
0.519210526	0.051032649
0.518736842	0.050994364
0.518263158	0.050956727
0.517789474	0.050919739
0.517315789	0.050883398
0.516842105	0.050847707
0.516368421	0.050812663
0.515894737	0.050778268
0.515421053	0.050744521
0.514947368	0.050711423
0.514473684	0.050678973
0.514	0.050647171
0.513526316	0.050616018
0.513052632	0.050585513
0.512578947	0.050555656
0.512105263	0.050526447
0.511631579	0.050497887
0.511157895	0.050469975
0.510684211	0.050442712
0.510210526	0.050416097
0.509736842	0.05039013
0.509263158	0.050364811
0.508789474	0.050340141
0.508315789	0.050316119
0.507842105	0.050292746
0.507368421	0.050270021
0.506894737	0.050247944
0.506421053	0.050226515
0.505947368	0.050205735
0.505473684	0.050185603
0.505	0.05016612
0.504526316	0.050147284
0.504052632	0.050129098
0.503578947	0.050111559
0.503105263	0.050094669
0.502631579	0.050078427
0.502157895	0.050062833
0.501684211	0.050047888
0.501210526	0.050033591
0.500736842	0.050019942
0.500263158	0.050006942
0.499789474	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/780-4DV/780-GIFT-CTP.txt <==
x y z
-0.500000000000000	0.0500000000000000	0
-0.250000000000000	0.0500000000000000	0
-0.127526987000000	0.186754756000000	0
0	0.300000000000000	0

==> Sections/Shape-optimization-examples/Horn/Figures/780-4DV/780-IGABEM-cpt.txt <==
1	0.3
0.713878781	0.113082659
0.550000012	0.050000001
0.5	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/780-4DV/780-IGABEM-shape.txt <==
1	0.3
0.998884975	0.299293844
0.9977715	0.298588808
0.996659574	0.297884891
0.995549197	0.297182093
0.99444037	0.296480414
0.993333092	0.295779854
0.992227363	0.295080413
0.991123183	0.294382091
0.990020553	0.293684889
0.988919472	0.292988806
0.98781994	0.292293841
0.986721958	0.291599996
0.985625524	0.29090727
0.984530641	0.290215663
0.983437306	0.289525176
0.982345521	0.288835807
0.981255285	0.288147558
0.980166598	0.287460427
0.979079461	0.286774416
0.977993873	0.286089524
0.976909834	0.285405751
0.975827344	0.284723097
0.974746404	0.284041563
0.973667013	0.283361147
0.972589171	0.282681851
0.971512879	0.282003673
0.970438136	0.281326615
0.969364942	0.280650676
0.968293297	0.279975856
0.967223202	0.279302155
0.966154656	0.278629574
0.96508766	0.277958111
0.964022212	0.277287768
0.962958314	0.276618543
0.961895965	0.275950438
0.960835166	0.275283452
0.959775916	0.274617585
0.958718215	0.273952838
0.957662063	0.273289209
0.956607461	0.2726267
0.955554408	0.271965309
0.954502904	0.271305038
0.953452949	0.270645886
0.952404544	0.269987853
0.951357688	0.269330939
0.950312382	0.268675144
0.949268624	0.268020469
0.948226416	0.267366912
0.947185758	0.266714475
0.946146648	0.266063157
0.945109088	0.265412957
0.944073077	0.264763878
0.943038616	0.264115917
0.942005703	0.263469075
0.94097434	0.262823352
0.939944527	0.262178749
0.938916262	0.261535265
0.937889547	0.260892899
0.936864381	0.260251653
0.935840765	0.259611527
0.934818697	0.258972519
0.933798179	0.25833463
0.932779211	0.25769786
0.931761791	0.25706221
0.930745921	0.256427679
0.9297316	0.255794267
0.928718829	0.255161974
0.927707607	0.2545308
0.926697934	0.253900745
0.92568981	0.253271809
0.924683236	0.252643993
0.923678211	0.252017295
0.922674735	0.251391717
0.921672808	0.250767258
0.920672431	0.250143918
0.919673603	0.249521697
0.918676324	0.248900595
0.917680595	0.248280613
0.916686415	0.247661749
0.915693784	0.247044005
0.914702703	0.24642738
0.913713171	0.245811874
0.912725188	0.245197487
0.911738754	0.244584219
0.91075387	0.24397207
0.909770535	0.243361041
0.908788749	0.24275113
0.907808512	0.242142339
0.906829825	0.241534667
0.905852687	0.240928114
0.904877099	0.24032268
0.90390306	0.239718365
0.90293057	0.239115169
0.901959629	0.238513093
0.900990237	0.237912135
0.900022395	0.237312297
0.899056102	0.236713578
0.898091359	0.236115978
0.897128165	0.235519497
0.89616652	0.234924135
0.895206424	0.234329892
0.894247877	0.233736769
0.89329088	0.233144764
0.892335432	0.232553879
0.891381534	0.231964113
0.890429185	0.231375466
0.889478385	0.230787938
0.888529134	0.230201529
0.887581433	0.22961624
0.886635281	0.229032069
0.885690678	0.228449018
0.884747624	0.227867086
0.88380612	0.227286273
0.882866165	0.226706579
0.881927759	0.226128004
0.880990903	0.225550548
0.880055596	0.224974211
0.879121838	0.224398994
0.87818963	0.223824896
0.877258971	0.223251916
0.876329861	0.222680056
0.8754023	0.222109315
0.874476289	0.221539694
0.873551827	0.220971191
0.872628914	0.220403807
0.87170755	0.219837543
0.870787736	0.219272398
0.869869471	0.218708372
0.868952756	0.218145464
0.868037589	0.217583677
0.867123972	0.217023008
0.866211905	0.216463458
0.865301386	0.215905028
0.864392417	0.215347716
0.863484997	0.214791524
0.862579127	0.214236451
0.861674805	0.213682497
0.860772033	0.213129662
0.859870811	0.212577946
0.858971137	0.212027349
0.858073013	0.211477872
0.857176438	0.210929514
0.856281413	0.210382274
0.855387936	0.209836154
0.854496009	0.209291153
0.853605632	0.208747271
0.852716803	0.208204509
0.851829524	0.207662865
0.850943795	0.207122341
0.850059614	0.206582935
0.849176983	0.206044649
0.848295901	0.205507482
0.847416368	0.204971434
0.846538385	0.204436505
0.845661951	0.203902696
0.844787066	0.203370005
0.84391373	0.202838434
0.843041944	0.202307981
0.842171707	0.201778648
0.84130302	0.201250434
0.840435881	0.200723339
0.839570292	0.200197363
0.838706252	0.199672507
0.837843762	0.199148769
0.836982821	0.198626151
0.836123429	0.198104651
0.835265586	0.197584271
0.834409293	0.19706501
0.833554549	0.196546868
0.832701354	0.196029846
0.831849709	0.195513942
0.830999613	0.194999157
0.830151066	0.194485492
0.829304068	0.193972946
0.82845862	0.193461519
0.827614721	0.192951211
0.826772371	0.192442022
0.825931571	0.191933952
0.82509232	0.191427001
0.824254618	0.19092117
0.823418465	0.190416458
0.822583862	0.189912864
0.821750808	0.18941039
0.820919303	0.188909035
0.820089348	0.188408799
0.819260942	0.187909683
0.818434085	0.187411685
0.817608777	0.186914807
0.816785019	0.186419047
0.81596281	0.185924407
0.815142151	0.185430886
0.81432304	0.184938484
0.813505479	0.184447201
0.812689467	0.183957038
0.811875005	0.183467993
0.811062092	0.182980068
0.810250728	0.182493262
0.809440913	0.182007574
0.808632648	0.181523006
0.807825932	0.181039557
0.807020765	0.180557228
0.806217147	0.180076017
0.805415079	0.179595925
0.80461456	0.179116953
0.803815591	0.1786391
0.80301817	0.178162366
0.802222299	0.177686751
0.801427977	0.177212255
0.800635205	0.176738878
0.799843982	0.17626662
0.799054308	0.175795482
0.798266183	0.175325463
0.797479608	0.174856562
0.796694582	0.174388781
0.795911105	0.173922119
0.795129178	0.173456576
0.7943488	0.172992153
0.793569971	0.172528848
0.792792691	0.172066663
0.792016961	0.171605596
0.79124278	0.171145649
0.790470148	0.170686821
0.789699066	0.170229112
0.788929533	0.169772522
0.788161549	0.169317052
0.787395114	0.1688627
0.786630229	0.168409468
0.785866893	0.167957354
0.785105107	0.16750636
0.784344869	0.167056485
0.783586181	0.166607729
0.782829042	0.166160092
0.782073453	0.165713575
0.781319413	0.165268176
0.780566922	0.164823897
0.77981598	0.164380737
0.779066588	0.163938696
0.778318745	0.163497774
0.777572451	0.163057971
0.776827706	0.162619287
0.776084511	0.162181722
0.775342865	0.161745277
0.774602769	0.16130995
0.773864221	0.160875743
0.773127223	0.160442655
0.772391774	0.160010686
0.771657875	0.159579836
0.770925525	0.159150105
0.770194724	0.158721494
0.769465472	0.158294001
0.76873777	0.157867628
0.768011617	0.157442374
0.767287013	0.157018239
0.766563959	0.156595223
0.765842454	0.156173326
0.765122498	0.155752548
0.764404091	0.15533289
0.763687234	0.15491435
0.762971926	0.15449693
0.762258167	0.154080629
0.761545958	0.153665447
0.760835298	0.153251384
0.760126187	0.15283844
0.759418625	0.152426615
0.758712613	0.15201591
0.75800815	0.151606323
0.757305236	0.151197856
0.756603872	0.150790508
0.755904057	0.150384279
0.755205791	0.149979169
0.754509074	0.149575178
0.753813907	0.149172307
0.753120289	0.148770554
0.752428221	0.148369921
0.751737701	0.147970407
0.751048731	0.147572011
0.75036131	0.147174735
0.749675439	0.146778579
0.748991117	0.146383541
0.748308344	0.145989622
0.74762712	0.145596823
0.746947446	0.145205142
0.746269321	0.144814581
0.745592745	0.144425139
0.744917718	0.144036816
0.744244241	0.143649612
0.743572313	0.143263528
0.742901935	0.142878562
0.742233105	0.142494716
0.741565825	0.142111988
0.740900095	0.14173038
0.740235913	0.141349891
0.739573281	0.140970521
0.738912198	0.14059227
0.738252665	0.140215139
0.73759468	0.139839126
0.736938245	0.139464233
0.73628336	0.139090458
0.735630023	0.138717803
0.734978236	0.138346267
0.734327998	0.13797585
0.73367931	0.137606553
0.73303217	0.137238374
0.73238658	0.136871314
0.73174254	0.136505374
0.731100048	0.136140553
0.730459106	0.135776851
0.729819713	0.135414268
0.72918187	0.135052804
0.728545576	0.134692459
0.727910831	0.134333233
0.727277635	0.133975127
0.726645989	0.13361814
0.726015892	0.133262271
0.725387344	0.132907522
0.724760345	0.132553892
0.724134896	0.132201381
0.723510996	0.13184999
0.722888645	0.131499717
0.722267844	0.131150564
0.721648592	0.130802529
0.721030889	0.130455614
0.720414736	0.130109818
0.719800132	0.129765141
0.719187077	0.129421583
0.718575571	0.129079145
0.717965615	0.128737825
0.717357208	0.128397625
0.71675035	0.128058543
0.716145041	0.127720581
0.715541282	0.127383738
0.714939072	0.127048014
0.714338412	0.12671341
0.713739301	0.126379924
0.713141739	0.126047557
0.712545726	0.12571631
0.711951262	0.125386182
0.711358348	0.125057173
0.710766983	0.124729283
0.710177168	0.124402512
0.709588901	0.12407686
0.709002185	0.123752327
0.708417017	0.123428914
0.707833398	0.123106619
0.707251329	0.122785444
0.706670809	0.122465388
0.706091839	0.122146451
0.705514418	0.121828633
0.704938546	0.121511935
0.704364223	0.121196355
0.70379145	0.120881895
0.703220226	0.120568553
0.702650551	0.120256331
0.702082425	0.119945228
0.701515849	0.119635244
0.700950822	0.119326379
0.700387344	0.119018633
0.699825416	0.118712007
0.699265037	0.118406499
0.698706207	0.118102111
0.698148927	0.117798842
0.697593195	0.117496692
0.697039014	0.117195661
0.696486381	0.116895749
0.695935298	0.116596957
0.695385764	0.116299283
0.694837779	0.116002729
0.694291343	0.115707293
0.693746457	0.115412977
0.69320312	0.11511978
0.692661333	0.114827702
0.692121094	0.114536744
0.691582405	0.114246904
0.691045266	0.113958183
0.690509675	0.113670582
0.689975634	0.1133841
0.689443142	0.113098737
0.6889122	0.112814493
0.688382806	0.112531368
0.687854962	0.112249362
0.687328668	0.111968475
0.686803922	0.111688708
0.686280726	0.11141006
0.685759079	0.11113253
0.685238982	0.11085612
0.684720433	0.110580829
0.684203434	0.110306658
0.683687985	0.110033605
0.683174084	0.109761671
0.682661733	0.109490857
0.682150931	0.109221162
0.681641679	0.108952585
0.681133976	0.108685128
0.680627822	0.10841879
0.680123217	0.108153572
0.679620162	0.107889472
0.679118656	0.107626491
0.678618699	0.10736463
0.678120291	0.107103888
0.677623433	0.106844265
0.677128124	0.106585761
0.676634365	0.106328376
0.676142154	0.10607211
0.675651493	0.105816963
0.675162381	0.105562936
0.674674819	0.105310027
0.674188806	0.105058238
0.673704342	0.104807568
0.673221427	0.104558017
0.672740062	0.104309585
0.672260246	0.104062272
0.671781979	0.103816079
0.671305262	0.103571004
0.670830093	0.103327049
0.670356475	0.103084213
0.669884405	0.102842496
0.669413885	0.102601898
0.668944914	0.102362419
0.668477492	0.102124059
0.66801162	0.101886818
0.667547296	0.101650697
0.667084523	0.101415695
0.666623298	0.101181812
0.666163623	0.100949047
0.665705497	0.100717403
0.66524892	0.100486877
0.664793893	0.10025747
0.664340415	0.100029182
0.663888486	0.099802014
0.663438106	0.099575965
0.662989276	0.099351035
0.662541995	0.099127224
0.662096263	0.098904532
0.661652081	0.098682959
0.661209448	0.098462505
0.660768364	0.098243171
0.66032883	0.098024955
0.659890844	0.097807859
0.659454408	0.097591882
0.659019522	0.097377024
0.658586184	0.097163285
0.658154396	0.096950665
0.657724158	0.096739165
0.657295468	0.096528783
0.656868328	0.096319521
0.656442737	0.096111378
0.656018695	0.095904353
0.655596203	0.095698449
0.65517526	0.095493663
0.654755866	0.095289996
0.654338022	0.095087448
0.653921727	0.09488602
0.653506981	0.094685711
0.653093784	0.09448652
0.652682137	0.094288449
0.652272039	0.094091497
0.65186349	0.093895665
0.651456491	0.093700951
0.651051041	0.093507356
0.65064714	0.093314881
0.650244788	0.093123525
0.649843986	0.092933287
0.649444733	0.092744169
0.649047029	0.09255617
0.648650875	0.092369291
0.64825627	0.09218353
0.647863214	0.091998888
0.647471707	0.091815366
0.64708175	0.091632963
0.646693342	0.091451679
0.646306483	0.091271514
0.645921174	0.091092468
0.645537414	0.090914541
0.645155203	0.090737733
0.644774542	0.090562045
0.644395429	0.090387475
0.644017866	0.090214025
0.643641853	0.090041694
0.643267388	0.089870482
0.642894473	0.089700389
0.642523107	0.089531416
0.642153291	0.089363561
0.641785024	0.089196826
0.641418306	0.089031209
0.641053137	0.088866712
0.640689518	0.088703334
0.640327448	0.088541075
0.639966927	0.088379935
0.639607956	0.088219914
0.639250533	0.088061013
0.638894661	0.08790323
0.638540337	0.087746567
0.638187563	0.087591023
0.637836338	0.087436598
0.637486662	0.087283292
0.637138535	0.087131105
0.636791958	0.086980037
0.63644693	0.086830089
0.636103452	0.08668126
0.635761523	0.086533549
0.635421143	0.086386958
0.635082312	0.086241486
0.63474503	0.086097133
0.634409298	0.085953899
0.634074476	0.085811367
0.633739925	0.085669117
0.633405645	0.085527151
0.633071636	0.085385467
0.632737897	0.085244067
0.63240443	0.08510295
0.632071233	0.084962116
0.631738308	0.084821564
0.631405653	0.084681296
0.63107327	0.084541312
0.630741157	0.08440161
0.630409315	0.084262191
0.630077744	0.084123055
0.629746444	0.083984203
0.629415415	0.083845633
0.629084657	0.083707347
0.628754169	0.083569344
0.628423953	0.083431623
0.628094008	0.083294186
0.627764333	0.083157032
0.627434929	0.083020161
0.627105797	0.082883573
0.626776935	0.082747268
0.626448344	0.082611247
0.626120024	0.082475508
0.625791975	0.082340052
0.625464197	0.08220488
0.62513669	0.082069991
0.624809454	0.081935384
0.624482489	0.081801061
0.624155794	0.081667021
0.623829371	0.081533264
0.623503218	0.08139979
0.623177337	0.081266599
0.622851726	0.081133691
0.622526386	0.081001066
0.622201318	0.080868725
0.62187652	0.080736666
0.621551993	0.080604891
0.621227737	0.080473398
0.620903751	0.080342189
0.620580037	0.080211263
0.620256594	0.08008062
0.619933422	0.07995026
0.61961052	0.079820183
0.61928789	0.079690389
0.61896553	0.079560878
0.618643441	0.07943165
0.618321623	0.079302706
0.618000077	0.079174044
0.617678801	0.079045666
0.617357796	0.07891757
0.617037062	0.078789758
0.616716599	0.078662229
0.616396406	0.078534982
0.616076485	0.078408019
0.615756835	0.078281339
0.615437455	0.078154943
0.615118347	0.078028829
0.614799509	0.077902998
0.614480942	0.07777745
0.614162646	0.077652186
0.613844622	0.077527204
0.613526868	0.077402506
0.613209385	0.077278091
0.612892173	0.077153958
0.612575231	0.077030109
0.612258561	0.076906543
0.611942162	0.07678326
0.611626033	0.07666026
0.611310176	0.076537544
0.610994589	0.07641511
0.610679274	0.076292959
0.610364229	0.076171092
0.610049455	0.076049507
0.609734952	0.075928206
0.60942072	0.075807188
0.609106759	0.075686452
0.608793069	0.075566
0.60847965	0.075445831
0.608166502	0.075325945
0.607853625	0.075206342
0.607541018	0.075087023
0.607228683	0.074967986
0.606916618	0.074849232
0.606604824	0.074730762
0.606293302	0.074612574
0.60598205	0.07449467
0.605671069	0.074377049
0.605360359	0.07425971
0.60504992	0.074142655
0.604739752	0.074025883
0.604429855	0.073909394
0.604120229	0.073793188
0.603810873	0.073677266
0.603501789	0.073561626
0.603192975	0.073446269
0.602884433	0.073331196
0.602576161	0.073216405
0.60226816	0.073101898
0.60196043	0.072987674
0.601652972	0.072873732
0.601345784	0.072760074
0.601038867	0.072646699
0.60073222	0.072533607
0.600425845	0.072420798
0.600119741	0.072308273
0.599813908	0.07219603
0.599508345	0.07208407
0.599203054	0.071972394
0.598898033	0.071861
0.598593283	0.07174989
0.598288805	0.071639063
0.597984597	0.071528519
0.59768066	0.071418257
0.597376994	0.071308279
0.597073599	0.071198584
0.596770475	0.071089173
0.596467621	0.070980044
0.596165039	0.070871198
0.595862728	0.070762635
0.595560687	0.070654356
0.595258918	0.07054636
0.594957419	0.070438646
0.594656192	0.070331216
0.594355235	0.070224069
0.594054549	0.070117205
0.593754134	0.070010624
0.59345399	0.069904326
0.593154117	0.069798311
0.592854515	0.069692579
0.592555184	0.06958713
0.592256123	0.069481965
0.591957334	0.069377082
0.591658815	0.069272483
0.591360568	0.069168166
0.591062591	0.069064133
0.590764886	0.068960383
0.590467451	0.068856916
0.590170287	0.068753732
0.589873394	0.068650831
0.589576772	0.068548213
0.589280421	0.068445878
0.588984341	0.068343827
0.588688531	0.068242058
0.588392993	0.068140572
0.588097726	0.06803937
0.587802729	0.067938451
0.587508004	0.067837814
0.587213549	0.067737461
0.586919365	0.067637391
0.586625453	0.067537604
0.586331811	0.0674381
0.58603844	0.067338879
0.58574534	0.067239942
0.585452511	0.067141287
0.585159953	0.067042915
0.584867665	0.066944827
0.584575649	0.066847021
0.584283904	0.066749499
0.583992429	0.06665226
0.583701225	0.066555303
0.583410293	0.06645863
0.583119631	0.06636224
0.58282924	0.066266133
0.58253912	0.06617031
0.582249271	0.066074769
0.581959693	0.065979511
0.581670386	0.065884537
0.58138135	0.065789845
0.581092585	0.065695437
0.580804091	0.065601311
0.580515867	0.065507469
0.580227915	0.06541391
0.579940233	0.065320634
0.579652822	0.065227641
0.579365683	0.065134931
0.579078814	0.065042504
0.578792216	0.06495036
0.578505889	0.0648585
0.578219833	0.064766922
0.577934048	0.064675627
0.577648534	0.064584616
0.57736329	0.064493888
0.577078318	0.064403442
0.576793617	0.06431328
0.576509186	0.064223401
0.576225026	0.064133805
0.575941138	0.064044492
0.57565752	0.063955462
0.575374173	0.063866716
0.575091097	0.063778252
0.574808292	0.063690071
0.574525758	0.063602174
0.574243495	0.06351456
0.573961503	0.063427228
0.573679782	0.06334018
0.573398331	0.063253415
0.573117152	0.063166933
0.572836243	0.063080734
0.572555606	0.062994818
0.572275239	0.062909185
0.571995143	0.062823835
0.571715318	0.062738769
0.571435764	0.062653985
0.571156481	0.062569484
0.570877469	0.062485267
0.570598728	0.062401333
0.570320258	0.062317682
0.570042059	0.062234313
0.56976413	0.062151228
0.569486473	0.062068426
0.569209086	0.061985907
0.568931971	0.061903672
0.568655126	0.061821719
0.568378552	0.061740049
0.568102249	0.061658663
0.567826217	0.061577559
0.567550456	0.061496739
0.567274966	0.061416201
0.566999747	0.061335947
0.566724799	0.061255976
0.566450122	0.061176288
0.566175715	0.061096883
0.56590158	0.061017761
0.565627715	0.060938922
0.565354122	0.060860366
0.565080799	0.060782094
0.564807747	0.060704104
0.564534966	0.060626398
0.564262456	0.060548974
0.563990217	0.060471834
0.563718249	0.060394977
0.563446552	0.060318403
0.563175126	0.060242112
0.56290397	0.060166104
0.562633086	0.060090379
0.562362473	0.060014937
0.56209213	0.059939778
0.561822058	0.059864902
0.561552258	0.05979031
0.561282728	0.059716
0.561013469	0.059641974
0.560744481	0.059568231
0.560475764	0.05949477
0.560207318	0.059421593
0.559939143	0.059348699
0.559671238	0.059276088
0.559403605	0.05920376
0.559136243	0.059131716
0.558869151	0.059059954
0.558602331	0.058988475
0.558335781	0.05891728
0.558069502	0.058846367
0.557803494	0.058775738
0.557537757	0.058705391
0.557272291	0.058635328
0.557007096	0.058565548
0.556742172	0.058496051
0.556477519	0.058426837
0.556213137	0.058357906
0.555949025	0.058289258
0.555685185	0.058220894
0.555421616	0.058152812
0.555158317	0.058085013
0.554895289	0.058017498
0.554632533	0.057950266
0.554370047	0.057883316
0.554107832	0.05781665
0.553845888	0.057750267
0.553584215	0.057684167
0.553322813	0.05761835
0.553061681	0.057552816
0.552800821	0.057487565
0.552540232	0.057422598
0.552279913	0.057357913
0.552019866	0.057293511
0.551760089	0.057229393
0.551500584	0.057165557
0.551241349	0.057102005
0.550982385	0.057038736
0.550723692	0.05697575
0.55046527	0.056913047
0.550207119	0.056850627
0.549949239	0.05678849
0.54969163	0.056726636
0.549434291	0.056665065
0.549177224	0.056603778
0.548920427	0.056542773
0.548663902	0.056482052
0.548407647	0.056421613
0.548151664	0.056361458
0.547895951	0.056301586
0.547640509	0.056241997
0.547385338	0.056182691
0.547130438	0.056123668
0.546875809	0.056064928
0.546621451	0.056006471
0.546367364	0.055948297
0.546113547	0.055890407
0.545860002	0.055832799
0.545606727	0.055775475
0.545353724	0.055718433
0.545100991	0.055661675
0.544848529	0.0556052
0.544596339	0.055549008
0.544344419	0.055493099
0.54409277	0.055437473
0.543841392	0.05538213
0.543590285	0.05532707
0.543339449	0.055272293
0.543088883	0.0552178
0.542838589	0.055163589
0.542588566	0.055109662
0.542338813	0.055056017
0.542089332	0.055002656
0.541840121	0.054949578
0.541591181	0.054896783
0.541342512	0.054844271
0.541094115	0.054792042
0.540845988	0.054740096
0.540598132	0.054688433
0.540350546	0.054637054
0.540103232	0.054585957
0.539856189	0.054535143
0.539609417	0.054484613
0.539362915	0.054434366
0.539116685	0.054384401
0.538870725	0.05433472
0.538625037	0.054285322
0.538379619	0.054236207
0.538134472	0.054187375
0.537889596	0.054138826
0.537644991	0.05409056
0.537400657	0.054042578
0.537156594	0.053994878
0.536912802	0.053947462
0.536669281	0.053900328
0.53642603	0.053853478
0.536183051	0.05380691
0.535940342	0.053760626
0.535697905	0.053714625
0.535455738	0.053668907
0.535213842	0.053623472
0.534972217	0.05357832
0.534730864	0.053533452
0.534489781	0.053488866
0.534248968	0.053444563
0.534008427	0.053400544
0.533768157	0.053356807
0.533528158	0.053313354
0.533288429	0.053270184
0.533048972	0.053227296
0.532809786	0.053184692
0.53257087	0.053142371
0.532332225	0.053100333
0.532093851	0.053058579
0.531855749	0.053017107
0.531617917	0.052975918
0.531380356	0.052935012
0.531143066	0.05289439
0.530906047	0.052854051
0.530669298	0.052813994
0.530432821	0.052774221
0.530196615	0.052734731
0.529960679	0.052695524
0.529725015	0.0526566
0.529489621	0.052617959
0.529254498	0.052579601
0.529019647	0.052541526
0.528785066	0.052503734
0.528550756	0.052466226
0.528316717	0.052429
0.528082949	0.052392058
0.527849452	0.052355399
0.527616225	0.052319022
0.52738327	0.052282929
0.527150586	0.052247119
0.526918172	0.052211592
0.52668603	0.052176348
0.526454158	0.052141387
0.526222557	0.052106709
0.525991227	0.052072315
0.525760169	0.052038203
0.525529381	0.052004375
0.525298864	0.051970829
0.525068618	0.051937567
0.524838642	0.051904588
0.524608938	0.051871891
0.524379505	0.051839478
0.524150342	0.051807348
0.523921451	0.051775501
0.52369283	0.051743938
0.523464481	0.051712657
0.523236402	0.051681659
0.523008594	0.051650945
0.522781057	0.051620513
0.522553791	0.051590365
0.522326796	0.051560499
0.522100072	0.051530917
0.521873619	0.051501618
0.521647437	0.051472602
0.521421526	0.051443869
0.521195885	0.051415419
0.520970516	0.051387252
0.520745417	0.051359368
0.520520589	0.051331768
0.520296033	0.05130445
0.520071747	0.051277416
0.519847732	0.051250664
0.519623988	0.051224196
0.519400515	0.051198011
0.519177313	0.051172108
0.518954382	0.051146489
0.518731721	0.051121153
0.518509332	0.0510961
0.518287214	0.051071331
0.518065366	0.051046844
0.517843789	0.05102264
0.517622484	0.05099872
0.517401449	0.050975082
0.517180685	0.050951728
0.516960192	0.050928656
0.51673997	0.050905868
0.516520019	0.050883363
0.516300339	0.050861141
0.51608093	0.050839202
0.515861792	0.050817546
0.515642924	0.050796173
0.515424328	0.050775083
0.515206002	0.050754277
0.514987948	0.050733753
0.514770164	0.050713513
0.514552651	0.050693555
0.51433541	0.050673881
0.514118439	0.05065449
0.513901739	0.050635382
0.51368531	0.050616557
0.513469151	0.050598015
0.513253264	0.050579756
0.513037648	0.05056178
0.512822303	0.050544087
0.512607228	0.050526677
0.512392425	0.050509551
0.512177892	0.050492707
0.51196363	0.050476147
0.511749639	0.05045987
0.51153592	0.050443875
0.511322471	0.050428164
0.511109293	0.050412736
0.510896386	0.050397591
0.510683749	0.050382729
0.510471384	0.050368151
0.51025929	0.050353855
0.510047467	0.050339842
0.509835914	0.050326113
0.509624633	0.050312666
0.509413622	0.050299503
0.509202882	0.050286622
0.508992413	0.050274025
0.508782216	0.050261711
0.508572289	0.05024968
0.508362633	0.050237932
0.508153248	0.050226467
0.507944133	0.050215285
0.50773529	0.050204387
0.507526718	0.050193771
0.507318416	0.050183438
0.507110386	0.050173389
0.506902626	0.050163622
0.506695138	0.050154139
0.50648792	0.050144939
0.506280973	0.050136022
0.506074297	0.050127388
0.505867892	0.050119037
0.505661758	0.050110969
0.505455895	0.050103184
0.505250303	0.050095682
0.505044982	0.050088464
0.504839931	0.050081528
0.504635152	0.050074876
0.504430644	0.050068506
0.504226406	0.05006242
0.504022439	0.050056617
0.503818744	0.050051097
0.503615319	0.05004586
0.503412165	0.050040906
0.503209282	0.050036235
0.50300667	0.050031847
0.502804329	0.050027742
0.502602259	0.050023921
0.502400459	0.050020382
0.502198931	0.050017127
0.501997674	0.050014154
0.501796687	0.050011465
0.501595971	0.050009059
0.501395527	0.050006936
0.501195353	0.050005096
0.50099545	0.050003539
0.500795818	0.050002265
0.500596457	0.050001274
0.500397367	0.050000566
0.500198548	0.050000142
0.5	0.05

==> Sections/Shape-optimization-examples/Horn/Figures/780-4DV/780-history.txt <==
1.000000000000000000	0.10905638200786
2.000000000000000000	0.07311664181551
3.000000000000000000	0.04872697448642
4.000000000000000000	0.04943197224177
5.000000000000000000	0.04757712948858
6.000000000000000000	0.02896461878465
7.000000000000000000	0.02690565706199
8.000000000000000000	0.00770183391972
9.000000000000000000	0.00553425850009
10.000000000000000000	0.00236710519294
11.000000000000000000	0.00220355524774
12.000000000000000000	0.00189551070894
13.000000000000000000	0.00034283443314
14.000000000000000000	0.00035165742796
15.000000000000000000	0.00067159536824
16.000000000000000000	0.00034275541247
17.000000000000000000	0.00033819446503
18.000000000000000000	0.00038993200891
19.000000000000000000	0.00032443874223
20.000000000000000000	0.00035666988850
21.000000000000000000	0.00035450197810
22.000000000000000000	0.00033667409786
23.000000000000000000	0.00035046300418
24.000000000000000000	0.00034886066027
25.000000000000000000	0.00034483477384
26.000000000000000000	0.00034728723949
27.000000000000000000	0.00034840086117
28.000000000000000000	0.00034666118449
29.000000000000000000	0.00034649622833
30.000000000000000000	0.00034770974306
31.000000000000000000	0.00034730446668
32.000000000000000000	0.00034492519472
33.000000000000000000	0.00034492519461
34.000000000000000000	0.00034492519466
35.000000000000000000	0.00034492519435
36.000000000000000000	0.00034492519443
37.000000000000000000	0.00034492519443
38.000000000000000000	0.00034492519443
39.000000000000000000	0.00025703628906
40.000000000000000000	0.00025703628900

==> Sections/Shape-optimization-examples/Horn/Figures/780-4DV/shape_780_GIFT_4CV.txt <==
 -0.50000000   0.05000000   0.00000000
 -0.49499393   0.05000690   0.00000000
 -0.49002599   0.05002760   0.00000000
 -0.48509616   0.05006211   0.00000000
 -0.48020445   0.05011041   0.00000000
 -0.47535086   0.05017252   0.00000000
 -0.47053539   0.05024843   0.00000000
 -0.46575804   0.05033814   0.00000000
 -0.46101880   0.05044166   0.00000000
 -0.45631769   0.05055897   0.00000000
 -0.45165469   0.05069009   0.00000000
 -0.44702982   0.05083501   0.00000000
 -0.44244306   0.05099373   0.00000000
 -0.43789442   0.05116625   0.00000000
 -0.43338390   0.05135258   0.00000000
 -0.42891150   0.05155271   0.00000000
 -0.42447722   0.05176663   0.00000000
 -0.42008105   0.05199436   0.00000000
 -0.41572301   0.05223590   0.00000000
 -0.41140309   0.05249123   0.00000000
 -0.40712128   0.05276037   0.00000000
 -0.40287759   0.05304330   0.00000000
 -0.39867202   0.05334004   0.00000000
 -0.39450458   0.05365058   0.00000000
 -0.39037525   0.05397493   0.00000000
 -0.38628403   0.05431307   0.00000000
 -0.38223094   0.05466502   0.00000000
 -0.37821597   0.05503077   0.00000000
 -0.37423912   0.05541032   0.00000000
 -0.37030038   0.05580367   0.00000000
 -0.36639976   0.05621082   0.00000000
 -0.36253727   0.05663178   0.00000000
 -0.35871289   0.05706654   0.00000000
 -0.35492663   0.05751509   0.00000000
 -0.35117849   0.05797746   0.00000000
 -0.34746847   0.05845362   0.00000000
 -0.34379656   0.05894358   0.00000000
 -0.34016278   0.05944735   0.00000000
 -0.33656712   0.05996492   0.00000000
 -0.33300957   0.06049629   0.00000000
 -0.32949014   0.06104146   0.00000000
 -0.32600884   0.06160044   0.00000000
 -0.32256565   0.06217321   0.00000000
 -0.31916058   0.06275979   0.00000000
 -0.31579363   0.06336017   0.00000000
 -0.31246479   0.06397435   0.00000000
 -0.30917408   0.06460233   0.00000000
 -0.30592149   0.06524412   0.00000000
 -0.30270701   0.06589971   0.00000000
 -0.29953066   0.06656909   0.00000000
 -0.29639242   0.06725228   0.00000000
 -0.29329230   0.06794928   0.00000000
 -0.29023030   0.06866007   0.00000000
 -0.28720642   0.06938467   0.00000000
 -0.28422066   0.07012306   0.00000000
 -0.28127302   0.07087526   0.00000000
 -0.27836350   0.07164127   0.00000000
 -0.27549209   0.07242107   0.00000000
 -0.27265881   0.07321467   0.00000000
 -0.26986364   0.07402208   0.00000000
 -0.26710659   0.07484329   0.00000000
 -0.26438766   0.07567830   0.00000000
 -0.26170685   0.07652711   0.00000000
 -0.25906416   0.07738973   0.00000000
 -0.25645959   0.07826614   0.00000000
 -0.25389314   0.07915636   0.00000000
 -0.25136481   0.08006038   0.00000000
 -0.24887459   0.08097820   0.00000000
 -0.24642249   0.08190982   0.00000000
 -0.24400852   0.08285525   0.00000000
 -0.24163266   0.08381448   0.00000000
 -0.23929492   0.08478751   0.00000000
 -0.23699530   0.08577434   0.00000000
 -0.23473380   0.08677497   0.00000000
 -0.23251042   0.08778940   0.00000000
 -0.23032515   0.08881764   0.00000000
 -0.22817801   0.08985968   0.00000000
 -0.22606899   0.09091552   0.00000000
 -0.22399808   0.09198516   0.00000000
 -0.22196529   0.09306860   0.00000000
 -0.21997062   0.09416585   0.00000000
 -0.21801407   0.09527689   0.00000000
 -0.21609564   0.09640174   0.00000000
 -0.21421533   0.09754039   0.00000000
 -0.21237314   0.09869285   0.00000000
 -0.21056907   0.09985910   0.00000000
 -0.20880311   0.10103916   0.00000000
 -0.20707528   0.10223302   0.00000000
 -0.20538556   0.10344068   0.00000000
 -0.20373396   0.10466214   0.00000000
 -0.20212048   0.10589740   0.00000000
 -0.20054512   0.10714647   0.00000000
 -0.19900788   0.10840933   0.00000000
 -0.19750876   0.10968600   0.00000000
 -0.19604776   0.11097647   0.00000000
 -0.19462488   0.11228075   0.00000000
 -0.19324011   0.11359882   0.00000000
 -0.19189346   0.11493070   0.00000000
 -0.19058494   0.11627637   0.00000000
 -0.18931453   0.11763585   0.00000000
 -0.18807581   0.11900855   0.00000000
 -0.18683017   0.12039093   0.00000000
 -0.18557118   0.12178241   0.00000000
 -0.18429884   0.12318298   0.00000000
 -0.18301316   0.12459266   0.00000000
 -0.18171412   0.12601143   0.00000000
 -0.18040174   0.12743930   0.00000000
 -0.17907600   0.12887627   0.00000000
 -0.17773692   0.13032234   0.00000000
 -0.17638449   0.13177751   0.00000000
 -0.17501870   0.13324177   0.00000000
 -0.17363957   0.13471514   0.00000000
 -0.17224709   0.13619760   0.00000000
 -0.17084126   0.13768916   0.00000000
 -0.16942208   0.13918981   0.00000000
 -0.16798955   0.14069957   0.00000000
 -0.16654367   0.14221843   0.00000000
 -0.16508445   0.14374638   0.00000000
 -0.16361187   0.14528343   0.00000000
 -0.16212594   0.14682958   0.00000000
 -0.16062667   0.14838483   0.00000000
 -0.15911404   0.14994917   0.00000000
 -0.15758807   0.15152262   0.00000000
 -0.15604874   0.15310516   0.00000000
 -0.15449607   0.15469680   0.00000000
 -0.15293005   0.15629754   0.00000000
 -0.15135068   0.15790738   0.00000000
 -0.14975796   0.15952631   0.00000000
 -0.14815189   0.16115435   0.00000000
 -0.14653247   0.16279148   0.00000000
 -0.14489970   0.16443771   0.00000000
 -0.14325358   0.16609304   0.00000000
 -0.14159411   0.16775747   0.00000000
 -0.13992129   0.16943099   0.00000000
 -0.13823513   0.17111361   0.00000000
 -0.13653561   0.17280534   0.00000000
 -0.13482275   0.17450616   0.00000000
 -0.13309653   0.17621608   0.00000000
 -0.13135697   0.17793509   0.00000000
 -0.12960406   0.17966321   0.00000000
 -0.12783779   0.18140042   0.00000000
 -0.12605818   0.18314673   0.00000000
 -0.12426522   0.18490214   0.00000000
 -0.12245891   0.18666665   0.00000000
 -0.12063925   0.18844026   0.00000000
 -0.11880624   0.19022296   0.00000000
 -0.11695988   0.19201477   0.00000000
 -0.11510018   0.19381567   0.00000000
 -0.11322712   0.19562567   0.00000000
 -0.11134071   0.19744477   0.00000000
 -0.10944096   0.19927296   0.00000000
 -0.10752785   0.20111026   0.00000000
 -0.10560140   0.20295665   0.00000000
 -0.10366159   0.20481214   0.00000000
 -0.10170844   0.20667673   0.00000000
 -0.09974194   0.20855042   0.00000000
 -0.09776209   0.21043321   0.00000000
 -0.09576889   0.21232509   0.00000000
 -0.09376234   0.21422607   0.00000000
 -0.09174244   0.21613615   0.00000000
 -0.08970919   0.21805533   0.00000000
 -0.08766259   0.21998361   0.00000000
 -0.08560264   0.22192099   0.00000000
 -0.08352934   0.22386746   0.00000000
 -0.08144270   0.22582303   0.00000000
 -0.07934270   0.22778771   0.00000000
 -0.07722936   0.22976147   0.00000000
 -0.07510266   0.23174434   0.00000000
 -0.07296262   0.23373631   0.00000000
 -0.07080923   0.23573737   0.00000000
 -0.06864249   0.23774753   0.00000000
 -0.06646239   0.23976679   0.00000000
 -0.06426895   0.24179515   0.00000000
 -0.06206216   0.24383261   0.00000000
 -0.05984202   0.24587917   0.00000000
 -0.05760853   0.24793482   0.00000000
 -0.05536170   0.24999957   0.00000000
 -0.05310151   0.25207342   0.00000000
 -0.05082797   0.25415637   0.00000000
 -0.04854108   0.25624842   0.00000000
 -0.04624085   0.25834956   0.00000000
 -0.04392726   0.26045981   0.00000000
 -0.04160033   0.26257915   0.00000000
 -0.03926005   0.26470759   0.00000000
 -0.03690641   0.26684513   0.00000000
 -0.03453943   0.26899176   0.00000000
 -0.03215910   0.27114750   0.00000000
 -0.02976542   0.27331233   0.00000000
 -0.02735839   0.27548626   0.00000000
 -0.02493801   0.27766929   0.00000000
 -0.02250428   0.27986142   0.00000000
 -0.02005720   0.28206265   0.00000000
 -0.01759677   0.28427297   0.00000000
 -0.01512300   0.28649240   0.00000000
 -0.01263587   0.28872092   0.00000000
 -0.01013540   0.29095854   0.00000000
 -0.00762157   0.29320526   0.00000000
 -0.00509440   0.29546107   0.00000000
 -0.00255387   0.29772599   0.00000000
  0.00000000   0.30000000   0.00000000

==> Sections/Shape-optimization-examples/Horn/Figures/780-4DV/spectra_780_optimized_2CV.txt <==
x y
50	0.942953992328477
57.9831932773109	0.929503413259524
65.9663865546219	0.912964555618327
73.9495798319328	0.892411739353306
81.9327731092437	0.866803253718297
89.9159663865546	0.835020986852028
97.8991596638656	0.795981201559893
105.882352941176	0.748828514240593
113.865546218487	0.693204494559898
121.848739495798	0.629541105681002
129.831932773109	0.559284792503634
137.815126050420	0.484950696408891
145.798319327731	0.409976879052452
153.781512605042	0.338479623383960
161.764705882353	0.275104253993120
169.747899159664	0.225025286455505
177.731092436975	0.193415595629184
185.714285714286	0.182826624344638
193.697478991597	0.189967962490730
201.680672268908	0.207598376919894
209.663865546219	0.229305882249197
217.647058823529	0.251205754866942
225.630252100840	0.271323263518398
233.613445378151	0.288759335817374
241.596638655462	0.303170144867673
249.579831932773	0.314492037420853
257.563025210084	0.322801494704827
265.546218487395	0.328243953570779
273.529411764706	0.330997392976664
280	0.331387704476661
281.512605042017	0.331253540105223
289.495798319328	0.329208006623687
297.478991596639	0.325054920015878
305.462184873950	0.318983816037607
313.445378151261	0.311177727207385
321.428571428571	0.301812024422056
329.411764705882	0.291053880922329
337.394957983193	0.279062353180935
345.378151260504	0.265989084483929
353.361344537815	0.251979584656994
361.344537815126	0.237174963052259
369.327731092437	0.221713923213209
377.310924369748	0.205734790787369
385.294117647059	0.189377358347766
393.277310924370	0.172784403414314
401.260504201681	0.156102879314558
409.243697478992	0.139485010630384
417.226890756303	0.123089891293794
425.210084033613	0.107086798340887
433.193277310924	0.0916625705777873
441.176470588235	0.0770376674260930
449.159663865546	0.0635000728212180
457.142857142857	0.0514737741283513
465.126050420168	0.0416383566298172
473.109243697479	0.0350294486840645
481.092436974790	0.0327071684315851
489.075630252101	0.0346808151591963
497.058823529412	0.0396181163953846
505.042016806723	0.0460193119547164
513.025210084034	0.0529108706146894
521.008403361345	0.0597679998044768
528.991596638655	0.0663167753746266
536.974789915966	0.0724113732673937
544.957983193277	0.0779715074809908
550	0.0811861342279640
552.941176470588	0.0829512034022373
560.924369747899	0.0873228966980171
568.907563025210	0.0910692132058134
576.890756302521	0.0941787817156065
584.873949579832	0.0966442574375929
592.857142857143	0.0984615853355740
600.840336134454	0.0996299457316670
608.823529411765	0.100152034123056
616.806722689076	0.100034438565159
624.789915966387	0.0992879422390844
632.773109243698	0.0979276236642437
640.756302521008	0.0959726694574181
648.739495798319	0.0934458645926091
656.722689075630	0.0903727855451774
664.705882352941	0.0867807873248313
672.689075630252	0.0826979347495084
680.672268907563	0.0781520678049228
688.655462184874	0.0731702004960533
696.638655462185	0.0677784290125036
704.621848739496	0.0620024719731271
712.605042016807	0.0558688902256030
720.588235294118	0.0494069431449329
728.571428571429	0.0426509373078435
736.554621848740	0.0356428151601078
744.537815126050	0.0284346222515546
752.521008403361	0.0210903978181209
760.504201680672	0.0136869899537373
768.487394957983	0.00631341689502937
776.470588235294	0.000937118748819969
780	0.00025703628900
784.453781512605	0.00794858809186026
792.436974789916	0.0146300148082471
800.420168067227	0.0208834986449679
808.403361344538	0.0266276681988139
816.386554621849	0.0317992797250432
824.369747899160	0.0363555203509819
832.352941176471	0.0402739959031044
840.336134453782	0.0435506859078029
848.319327731093	0.0461965432209445
856.302521008403	0.0482335417857025
864.285714285714	0.0496908851814781
872.268907563025	0.0506018653279513
880.252100840336	0.0510016002021325
888.235294117647	0.0509256545035924
896.218487394958	0.0504093952551872
904.201680672269	0.0494878611654822
912.184873949580	0.0481959162033298
920.168067226891	0.0465684922373273
928.151260504202	0.0446407810222812
936.134453781513	0.0424482949116245
944.117647058824	0.0400267669843852
952.100840336134	0.0374118994862528
960.084033613445	0.0346389948248702
968.067226890756	0.0317425203997836
976.050420168067	0.0287556743672486
984.033613445378	0.0257100429663893
992.016806722689	0.0226354849482518
1000	0.0195604759501852

==> Sections/Shape-optimization-examples/Horn/Figures/initial-shapes-spetrum/FEM.txt <==
x y
50	0.93
100	0.67
150	0.18
200	0.38
250	0.475
300	0.44
350	0.325
400	0.2
450	0.1667
500	0.2
550	0.233
600	0.233
650	0.215
700	0.16
750	0.095
800	0.13
850	0.17
900	0.16
950	0.14
1000	0.1

==> Sections/Shape-optimization-examples/Horn/Figures/initial-shapes-spetrum/IGA.txt <==
x y    
50.00000000000000   0.938997268270
100.0000000000000   0.720778576120
150.0000000000000   0.191326878550
200.0000000000000   0.393856073395
250.0000000000000   0.483097528515
300.0000000000000   0.441084291411
350.0000000000000   0.327899153165
400.0000000000000   0.204581377439
450.0000000000000   0.167596596639
500.0000000000000   0.205081113569
550.0000000000000   0.234267277498
600.0000000000000   0.235236336778
650.0000000000000   0.206373040859
700.0000000000000   0.148808332607
750.0000000000000   0.091984366690
800.0000000000000   0.139101640100
850.0000000000000   0.168296642288
900.0000000000000   0.160713474843
950.0000000000000   0.134786374525
1000.000000000000   0.102837519133

==> Sections/Shape-optimization-examples/Horn/Figures/initial-shapes-spetrum/IGABEM.txt <==
x y
50	0.934251897
100	0.727994321
150	0.186004917
200	0.391512519
250	0.479771927
280	0.469918854
300	0.445383143
350	0.331936963
400	0.210700588
450	0.164932419
500	0.205258609
550	0.231277416
600	0.238470904
650	0.208600666
700	0.153644932
750	0.093652563
780	0.105378169
800	0.134680603
850	0.168816522
900	0.159984695
950	0.141341558
1000	0.103295426

==> Sections/Shape-optimization-examples/Horn/Figures/initial_convergence_study/adapt_conv_280_f.txt <==
x y z
156	0.176050191	0.47126225
460	0.065929877	0.471501103
652	0.034201074	0.471052038
952	0.022098092	0.471056456
1252	0.0133167	0.471045416
1632	0.007755832	0.471012312
2000	0.005674805	0.471012545
2672	0.004234801	0.470989519
3492	0.00319994	0.47095889
4520	0.002335254	0.470954131
5752	0.001711135	0.470953121
7048	0.001309196	0.470955533
8988	0.000941758	0.470956003

==> Sections/Shape-optimization-examples/Horn/Figures/initial_convergence_study/convergence_1000.txt <==
x y z
460	0.289282774965308	0.319696503428134
1548	0.0886683062129357	0.161446464304823
5644	0.103004218779641	0.109641485725685
21516	0.102909467452930	0.0411268708019941
83980	0.102849826829421	0.00362155450258355
331788	0.102827294459278	0.00369494369324204
1318924	0.102813159827427	0.0156898752762663

==> Sections/Shape-optimization-examples/Horn/Figures/initial_convergence_study/convergence_1000_asymp.txt <==
x y z
1	0.102813159827427	0.0156898752762663
1e6	0.102813159827427	0.0156898752762663

==> Sections/Shape-optimization-examples/Horn/Figures/initial_convergence_study/convergence_280.txt <==
x y z
460	0.469794200545810	0.0708602082940231
1548	0.469576783227733	0.0297640001767643
5644	0.469374426955368	0.226741360616131
21516	0.469260615035852	0.0865593715277161
83980	0.469200039850878	0.00742695223555604
331788	0.469180628552384	0.00816204299962519
1318924	0.469160863381777	0.0998451886508610

==> Sections/Shape-optimization-examples/Horn/Figures/initial_convergence_study/convergence_280_asymp.txt <==
x y z
1	0.469160863381777	0.0998451886508610
1e6	0.469160863381777	0.0998451886508610

==> Sections/Shape-optimization-examples/Horn/Figures/initial_convergence_study/convergence_550.txt <==
x y z
460	0.244159069404135	0.183282374274195
1548	0.233571880815153	0.0326720370944462
5644	0.234009256503786	0.126988571974604
21516	0.234184676720473	0.0480553193661008
83980	0.234255973727924	0.00425127165138547
331788	0.234278003956316	0.00451524439415391
1318924	0.234288787596573	0.0299117826489078

==> Sections/Shape-optimization-examples/Horn/Figures/initial_convergence_study/convergence_780.txt <==
x y z
460	0.167344919969102	0.309726774452718
1548	0.111161806856252	0.0823862537911903
5644	0.113724543234590	0.175249267594715
21516	0.114479512232827	0.0670231208100531
83980	0.114803630001942	0.00572467213329215
331788	0.114951736273982	0.00612643346069582
1318924	0.115001462133747	0.0311300950919164

==> Sections/Shape-optimization-examples/Horn/Figures/uniform_vs_adaptive_f_1000/adaptive_f_1000.txt <==
5624	0.00876036	0.102650234	52.93738238	8	4.95285900000E-03
26412	0.00092675083	0.10262938960	464.4844791	7	4.23734000000E-03
42128	0.000457336	0.102627844	731.6195838	8	4.53247900000E-03

==> Sections/Shape-optimization-examples/Horn/Figures/uniform_vs_adaptive_f_1000/uniform_f_1000.txt <==
21516	0.004756235	0.102732667	72.139396	7	4.57E-03
1318924	0.00080339	0.102634731	46917.92535	8	4.59E-03

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/PSO_history_fval_N_10_f_400.txt <==
0	0.00270421119356813	0.578982921154503
1	0.00270421119356813	0.578982921154503
2	0.00230035706153521	0.527605928611470
3	0.00230035706153521	0.527605928611470
4	0.00215537751259092	0.514904627582355
5	0.00211912303323801	0.450163917892772
6	0.00211912303323801	0.450163917892772
7	0.00196952478893566	0.477399948648190
8	0.00196952478893566	0.477399948648190
9	0.00196952478893566	0.477399948648190
10	0.00194666164591057	0.486187742243548
11	0.00194666164591057	0.486187742243548
12	0.00194666164591057	0.486187742243548
13	0.00194666164591057	0.486187742243548
14	0.00193711729069951	0.492442192834055
15	0.00193711729069951	0.492442192834055
16	0.00193711729069951	0.492442192834055
17	0.00193711729069951	0.492442192834055
18	0.00193451771979979	0.496684174403619
19	0.00193214119811657	0.492330165246439
20	0.00193195432291812	0.493346851646407
21	0.00193192484037937	0.490431564069569
22	0.00193007332896801	0.526183674958275
23	0.00193007332896801	0.526183674958275
24	0.00191781470025653	0.531861828842801
25	0.00191781470025653	0.531861828842801
26	0.00191781470025653	0.531861828842801
27	0.00191781470025653	0.531861828842801
28	0.00191408250251684	0.526647183398554
29	0.00191408250251684	0.526647183398554
30	0.00191408250251684	0.526647183398554
31	0.00191251340784649	0.540765780119147
32	0.00191120324625319	0.553078661287760
33	0.00191120324625319	0.553078661287760
34	0.00191120324625319	0.553078661287760
35	0.00191120324625319	0.553078661287760
36	0.00191108229146062	0.554436969700722
37	0.00191108229146062	0.554436969700722
38	0.00190986966345757	0.537142126264587
39	0.00190986966345757	0.537142126264587
40	0.00190948720604803	0.538419401393079
41	0.00190820290661948	0.546903200191247
42	0.00190820290661948	0.546903200191247
43	0.00190784259525041	0.540073880022350
44	0.00190784259525041	0.540073880022350
45	0.00190769915611885	0.541493196254973
46	0.00190769850054109	0.546892219410357
47	0.00190750119938586	0.541959809034442
48	0.00190750119938586	0.541959809034442
49	0.00190740375301451	0.544735041672058
50	0.00190730816370637	0.544760183895135
51	0.00190721664049056	0.544569345650940
52	0.00190713666387797	0.541100494370367
53	0.00190709677830439	0.543448211887841
54	0.00190702023881827	0.544008008433142
55	0.00190702023881827	0.544008008433142
56	0.00190702023881827	0.544008008433142
57	0.00190702023881827	0.544008008433142
58	0.00190702023881827	0.544008008433142
59	0.00190702023881827	0.544008008433142
60	0.00190702023881827	0.544008008433142
61	0.00190702023881827	0.544008008433142
62	0.00190695440744155	0.543846716084303

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/PSO_history_fval_N_15_f_400.txt <==
x y z
0	0.00271189644260456	0.597387606448933
1	0.00176967876978692	0.544775012777206
2	0.00176967876978692	0.544775012777206
3	0.00155623216267388	0.561090519951411
4	0.00155623216267388	0.561090519951411
5	0.00155623216267388	0.561090519951411
6	0.00144248998881855	0.566584335193038
7	0.00138124804799657	0.580729016833062
8	0.00129222946412541	0.584099045177050
9	0.000309547579573080	0.572312868582185
10	0.000309547579573080	0.572312868582185
11	0.000309547579573080	0.572312868582185
12	0.000309547579573080	0.572312868582185
13	0.000309547579573080	0.572312868582185
14	0.000309547579573080	0.572312868582185
15	0.000309547579573080	0.572312868582185
16	0.000309547579573080	0.572312868582185
17	0.000309547579573080	0.572312868582185
18	0.000309547579573080	0.572312868582185
19	0.000309547579573080	0.572312868582185
20	0.000309547579573080	0.572312868582185
21	0.000309547579573080	0.572312868582185
22	0.000309547579573080	0.572312868582185
23	0.000309547579573080	0.572312868582185
24	0.000286623575161828	0.571832809192453
25	0.000286623575161828	0.571832809192453
26	0.000286623575161828	0.571832809192453
27	0.000286371988745124	0.571842337377893
28	0.000285156715350536	0.571832707440871
29	0.000285156715350536	0.571832707440871
30	0.000285018299691082	0.571762035720788
31	0.000258154458400362	0.569094081263752
32	0.000250386144037821	0.568825082112292
33	0.000249813583745365	0.568798182197139
34	0.000249758260981492	0.568795492205626
35	0.000249752747916996	0.568795223206476
36	0.000245492800059076	0.568339815472941
37	0.000232073414717663	0.568177359280666
38	0.000228602773858538	0.567183724195055
39	0.000217413767599436	0.566270791030123
40	0.000214964046511244	0.565872373473503
41	0.000213757772081537	0.565896836820702
42	0.000210702291470853	0.565798364525963
43	0.000209634954340778	0.565563921956054
44	0.000209243568616669	0.565470144928090
45	0.000200363360834334	0.563142528291113
46	0.000189404076735580	0.560490662440443
47	0.000183715085304722	0.557573646454343
48	0.000179196825004400	0.557827334133067
49	0.000172282114513979	0.553377166329698
50	0.000172282114513979	0.553377166329698
51	0.000165981745900898	0.553240682680782
52	0.000164870956224483	0.557517070358648
53	0.000164870956224483	0.557517070358648
54	0.000162671560364631	0.565328922906405
55	0.000162671560364631	0.565328922906405
56	0.000162549693424612	0.569970987387811
57	0.000162549693424612	0.569970987387811
58	0.000162549693424612	0.569970987387811
59	0.000162549693424612	0.569970987387811
60	0.000161763243715461	0.571965092329332
61	0.000161763243715461	0.571965092329332
62	0.000161763243715461	0.571965092329332
63	0.000161763243715461	0.571965092329332
64	0.000161763243715461	0.571965092329332
65	0.000161763243715461	0.571965092329332
66	0.000161214266991056	0.572129558843071
67	0.000161079167608160	0.571850816733682
68	0.000161067198098438	0.571812489693647
69	0.000161065677650676	0.571807219725638
70	0.000161065470959296	0.571806495105039
71	0.000161021216684718	0.571589895169502
72	0.000160916177683904	0.571516633613575
73	0.000160842619407027	0.571374702034273
74	0.000160763742811235	0.571219373183417
75	0.000160679099209078	0.571048651019045
76	0.000160586764343359	0.570863039123624
77	0.000160485119608440	0.570662800152726
78	0.000160377044767067	0.570442537284738
79	0.000160262727482185	0.570200248129947
80	0.000160142564437212	0.569933730059681
81	0.000160017227553642	0.569640560182387
82	0.000159944691660570	0.569318127786051
83	0.000159944691660570	0.569318127786051
84	0.000159907527269222	0.568804304092600
85	0.000159857177043668	0.568629223340305
86	0.000159805289501226	0.568436634512778
87	0.000159752493421440	0.568224786802500
88	0.000159699660664522	0.567991754321193
89	0.000159647973591134	0.567735418591760
90	0.000159599009927689	0.567453449289376
91	0.000159554849644893	0.567143283056758
92	0.000159545772886744	0.566996619246168
93	0.000159545772886744	0.566996619246168
94	0.000159545772886744	0.566996619246168
95	0.000159545772886744	0.566996619246168
96	0.000159513923038839	0.566990521760400

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/PSO_history_fval_N_20_f_400.txt <==
x y z
0	0.00201587586898865	0.594285014278011	-0.185594036638856
1	0.00201587586898865	0.594285014278011	-0.185594036638856
2	0.00188388669856868	0.576747094928328	-0.192426638044043
3	0.00145183352454673	0.539903386675160	-0.200000000000000
4	0.00145183352454673	0.539903386675160	-0.200000000000000
5	0.00145183352454673	0.539903386675160	-0.200000000000000
6	0.00140776726038935	0.557816589015926	-0.200000000000000
7	0.00128820475567819	0.552729848918819	-0.200000000000000
8	0.00128820475567819	0.552729848918819	-0.200000000000000
9	0.000966754618511643	0.578580128417111	-0.200000000000000
10	0.000950932419953665	0.582810709016598	-0.200000000000000
11	0.000950932419953665	0.582810709016598	-0.200000000000000
12	0.000924347669878022	0.587342589137100	-0.200000000000000
13	0.000887884221895261	0.589540015353665	-0.200000000000000
14	0.000885210720538398	0.589408845661581	-0.200000000000000
15	0.000883843369654440	0.589264559000286	-0.200000000000000
16	0.000883816991152423	0.589105843672862	-0.200000000000000
17	0.000858076531797364	0.590477161158251	-0.200000000000000
18	0.000858076531797364	0.590477161158251	-0.200000000000000
19	0.000835290427391559	0.589411396872195	-0.200000000000000
20	0.000708018253575301	0.565789769280752	-0.200000000000000
21	0.000708018253575301	0.565789769280752	-0.200000000000000
22	0.000595336576446796	0.573688954705215	-0.200000000000000
23	0.000513566761016818	0.594644025480434	-0.200000000000000
24	0.000513566761016818	0.594644025480434	-0.200000000000000
25	0.000513566761016818	0.594644025480434	-0.200000000000000
26	0.000513566761016818	0.594644025480434	-0.200000000000000
27	0.000513566761016818	0.594644025480434	-0.200000000000000
28	0.000513566761016818	0.594644025480434	-0.200000000000000
29	0.000513566761016818	0.594644025480434	-0.200000000000000
30	0.000513566761016818	0.594644025480434	-0.200000000000000
31	0.000513566761016818	0.594644025480434	-0.200000000000000
32	0.000331087647576364	0.596747284860122	-0.200000000000000
33	0.000331087647576364	0.596747284860122	-0.200000000000000
34	0.000331087647576364	0.596747284860122	-0.200000000000000
35	0.000331087647576364	0.596747284860122	-0.200000000000000
36	0.000331087647576364	0.596747284860122	-0.200000000000000
37	0.000331087647576364	0.596747284860122	-0.200000000000000
38	0.000331087647576364	0.596747284860122	-0.200000000000000
39	0.000331087647576364	0.596747284860122	-0.200000000000000
40	0.000331087647576364	0.596747284860122	-0.200000000000000
41	0.000321889327892680	0.596746939375886	-0.200000000000000
42	0.000319481660250155	0.596732350536509	-0.200000000000000
43	0.000319481660250155	0.596732350536509	-0.200000000000000
44	0.000319302459722029	0.596731873598357	-0.200000000000000
45	0.000319302459722029	0.596731873598357	-0.200000000000000
46	0.000319276122475515	0.596731915377159	-0.200000000000000
47	0.000319274712522851	0.596731920628959	-0.200000000000000
48	0.000319274682855631	0.596731921154144	-0.200000000000000
49	0.000319274681008972	0.596731921206661	-0.200000000000000
50	0.000319274680833080	0.596731921211913	-0.200000000000000
51	0.000319274680818757	0.596731921212443	-0.200000000000000
52	0.000319274680813235	0.596731921212495	-0.200000000000000
53	0.000319241541223749	0.596786107287099	-0.200000000000000
54	0.000319234823661475	0.596787458164756	-0.200000000000000
55	0.000319234152335772	0.596787593252524	-0.200000000000000
56	0.000319234085206473	0.596787606761298	-0.200000000000000
57	0.000319234078490650	0.596787608112177	-0.200000000000000
58	0.000319029967302937	0.596769182596875	-0.200000000000000
59	0.000318886900711717	0.596784242544030	-0.200000000000000
60	0.000318830619755765	0.596790266522897	-0.200000000000000
61	0.000317477977515870	0.597000099278597	-0.200000000000000
62	0.000315588421125913	0.597275090790937	-0.200000000000000
63	0.000313688176668093	0.597577581454503	-0.200000000000000
64	0.000312520463895792	0.597826266221128	-0.200000000000000
65	0.000312520463895792	0.597826266221128	-0.200000000000000
66	0.000312345910706989	0.597840858950529	-0.200000000000000
67	0.000311699495935834	0.597799192508637	-0.200000000000000
68	0.000310816828797661	0.597557681730377	-0.200000000000000
69	0.000309569046818486	0.598137834041753	-0.200000000000000
70	0.000307895060993624	0.598119557459188	-0.200000000000000
71	0.000306762338095969	0.598099453218381	-0.200000000000000
72	0.000306130688789693	0.598077338553485	-0.200000000000000
73	0.000305943662006202	0.598053012422096	-0.200000000000000
74	0.000305943662006202	0.598053012422096	-0.200000000000000
75	0.000304277846397243	0.598127371624826	-0.200000000000000
76	0.000303032359545586	0.598238601366798	-0.200000000000000
77	0.000303032359545586	0.598238601366798	-0.200000000000000
78	0.000301400534931666	0.598231397967873	-0.200000000000000
79	0.000300235273958619	0.598088886241260	-0.200000000000000
80	0.000300235273958619	0.598088886241260	-0.200000000000000
81	0.000297933948341009	0.599713599223641	-0.200000000000000
82	0.000297933948341009	0.599713599223641	-0.200000000000000
83	0.000297933948341009	0.599713599223641	-0.200000000000000
84	0.000281229540414588	0.599871963311913	-0.200000000000000
85	0.000281229540414588	0.599871963311913	-0.200000000000000
86	0.000281229540414588	0.599871963311913	-0.200000000000000
87	0.000281229540414588	0.599871963311913	-0.200000000000000
88	0.000281229540414588	0.599871963311913	-0.200000000000000
89	0.000281229540414588	0.599871963311913	-0.200000000000000
90	0.000281229540414588	0.599871963311913	-0.200000000000000
91	0.000276301773712872	0.599930249085258	-0.200000000000000
92	0.000276301773712872	0.599930249085258	-0.200000000000000
93	0.000276301773712872	0.599930249085258	-0.200000000000000
94	0.000275486081786132	0.599890577381538	-0.200000000000000
95	0.000275486081786132	0.599890577381538	-0.200000000000000
96	0.000275079427032438	0.599720578623689	-0.200000000000000
97	0.000275039411533004	0.599729964698634	-0.200000000000000
98	0.000275035792106309	0.599730903306131	-0.200000000000000
99	0.000275035434024414	0.599730997166877	-0.200000000000000
100	0.000274978021723245	0.599440093734517	-0.200000000000000
101	0.000274438511088049	0.599675205402261	-0.200000000000000
102	0.000274217013853004	0.599654196503250	-0.200000000000000
103	0.000273491217558076	0.599702236853202	-0.200000000000000
104	0.000272112653839715	0.599729746514290	-0.200000000000000
105	0.000270280482497614	0.599941267084843	-0.200000000000000
106	0.000269698475074579	0.599877261864757	-0.200000000000000
107	0.000269698475074579	0.599877261864757	-0.200000000000000
108	0.000266108301649519	0.599906504895393	-0.200000000000000
109	0.000265928957532484	0.600012920923773	-0.200000000000000
110	0.000265928957532484	0.600012920923773	-0.200000000000000
111	0.000265928957532484	0.600012920923773	-0.200000000000000
112	0.000265928957532484	0.600012920923773	-0.200000000000000
113	0.000265928957532484	0.600012920923773	-0.200000000000000
114	0.000265928957532484	0.600012920923773	-0.200000000000000
115	0.000265928957532484	0.600012920923773	-0.200000000000000
116	0.000265928957532484	0.600012920923773	-0.200000000000000
117	0.000265928957532484	0.600012920923773	-0.200000000000000
118	0.000264187364091890	0.599980464804336	-0.200000000000000
119	0.000263991377105241	0.599999851403124	-0.200000000000000
120	0.000263971856889196	0.600001790063006	-0.200000000000000

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/PSO_history_fval_N_5_f_400.txt <==
x y z
0.0	0.00341612059258823	0.581467689440927
1.0	0.00334450391755580	0.529467868391713
2.0	0.00286827248738102	0.574879401436312
3.0	0.00286827248738102	0.574879401436312
4.0	0.00284988392009403	0.576932039501261
5.0	0.00284988392009403	0.576932039501261
6.0	0.00284988392009403	0.576932039501261
7.0	0.00283958912794810	0.526349331692066
8.0	0.00283958912794810	0.526349331692066
9.0	0.00283958912794810	0.526349331692066
10.0 0.00281926273078317 0.556317225152983
11.0 0.00281926273078317 0.556317225152983
12.0 0.00281594526650281 0.553282017645423
13.0 0.00281099163289368 0.545764522085574
14.0 0.00281099163289368 0.545764522085574
15.0 0.00281099163289368 0.545764522085574
16.0 0.00281099163289368 0.545764522085574
17.0 0.00281099163289368 0.545764522085574
18.0 0.00281099163289368 0.545764522085574
19.0 0.00281099163289368 0.545764522085574
20.0 0.00281032521074131 0.548162383017381
21.0 0.00280996252096631 0.545848346125555
22.0 0.00280965597402618 0.544972470010201
23.0 0.00280965597402618 0.544972470010201
24.0 0.00280965597402618 0.544972470010201
25.0 0.00280960187576170 0.545894998347246
26.0 0.00280958262832362 0.545818247284493
27.0 0.00280957676832728 0.545827348172652
28.0 0.00280957664502867 0.545828286004836
29.0 0.00280957649464737 0.545802715507102
30.0 0.00280957538480791 0.545582304987650
31.0 0.00280957326399574 0.545385754091531
32.0 0.00280957240757530 0.545418375529727
33.0 0.00280957212251181 0.545438737169046
34.0 0.00280957212251181 0.545438737169046
35.0 0.00280957182639360 0.545494465256058
36.0 0.00280957182639360 0.545494465256058
37.0 0.00280957182639360 0.545494465256058
38.0 0.00280957182639360 0.545494465256058
39.0 0.00280957172516372 0.545493545619466

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/PSO_history_fval_volume.txt <==
x y z
0.000000   0.00334120 0.6
1.000000   0.00282025 0.6
2.000000   0.00282025 0.6
3.000000   0.00282025 0.6
4.000000   0.00282025
5.000000   0.00281842
6.000000   0.00281842
7.000000   0.00281740
8.000000   0.00281740
9.000000   0.00281611
10.000000   0.00281547
11.000000   0.00281414
12.000000   0.00281282
13.000000   0.00280979
14.000000   0.00280979
15.000000   0.00280979
16.000000   0.00280979
17.000000   0.00280979
18.000000   0.00280979
19.000000   0.00280979
20.000000   0.00280979
21.000000   0.00280979
22.000000   0.00280979
23.000000   0.00280977
24.000000   0.00280957
25.000000   0.00280957
26.000000   0.00280957
27.000000   0.00280957
28.000000   0.00280957
29.000000   0.00280957
30.000000   0.00280957
31.000000   0.00280957
32.000000   0.00280957

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/convergence_mesh_barrier_1000.txt <==
x y z
280.00000000   0.04330427   0.83457472
936.00000000   0.04395664   0.70381706
3400.00000000   2.04268005   0.60770430
12936.00000000   1.89543257   0.56546889
50440.00000000   0.07441341   0.54894185
199176.00000000   0.00273830   0.12310939
791560.00000000   0.00092142   0.01740027
3155976.00000000   0.00092598   0.00212505
12603400.00000000   0.00092696   0.00040372

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/convergence_mesh_barrier_1000_adaptive.txt <==
x y z
280.00000000   0.04330427   0.83457472
372.00000000   0.04332763   0.77799710
472.00000000   0.04311394   0.70703634
512.00000000   0.04315807   0.83666496
604.00000000   0.04309481   0.83004999
660.00000000   0.04321647   0.59524742
1212.00000000   0.04312463   0.70332073
1312.00000000   0.04435010   0.63990728
1456.00000000   0.04411892   0.55752781
1820.00000000   0.04767074   0.61850020
1964.00000000   0.69394164   0.58280521
2156.00000000   0.05296330   0.57031729
2444.00000000   0.12561196   0.50987634
2904.00000000   1.12783619   0.43702831
3136.00000000   4.91452038   0.45127463
3952.00000000   0.16705211   0.49140978
4576.00000000   0.62167477   0.42690949
5224.00000000   0.69560526   0.43287765
5596.00000000   0.14391547   0.43865966
6528.00000000   0.78632471   0.41865471
7476.00000000   0.24359413   0.43967661
8716.00000000  27.02844898   0.46044111
9596.00000000 239870.62767850   0.38939151
10468.00000000   0.41402826   0.42906504
11504.00000000   0.35496568   0.43483551
13024.00000000   4.20587019   0.42467577
14652.00000000   0.27656275   0.39182000
16704.00000000   2.02517101   0.39701453
17564.00000000  13.95784210   0.35860795
19272.00000000   1.73680770   0.36031138
21804.00000000   6.23936505   0.42894777
23228.00000000   0.47476381   0.39336939
24916.00000000  11.03693504   0.39701125
27228.00000000   4.15566461   0.35993250
27948.00000000   6.87296602   0.36235739
31236.00000000  28.76708758   0.39254151
33944.00000000   1.08744284   0.39388263
36332.00000000   0.41226564   0.36772058
41356.00000000   0.51813139   0.37474829
45468.00000000   0.39474057   0.41313638
45804.00000000   0.35453146   0.36089384
49976.00000000   0.66294273   0.36960022
57584.00000000   0.25084628   0.37996304
64888.00000000   0.16288750   0.38299218
71496.00000000   0.15734449   0.37916522
78776.00000000   0.14065929   0.38624539
85080.00000000   0.10428814   0.38166070
90192.00000000   0.08345329   0.37747179
94840.00000000   0.07767394   0.35296963
97496.00000000   0.07190220   0.34479705
100040.0000000   0.07463820   0.32977270
105128.0000000   0.07269795   0.29103494
109416.0000000   0.07245491   0.27673793
113496.0000000   0.05349976   0.26467050
118528.0000000   0.03420550   0.23311379
123184.0000000   0.02821306   0.21008466
126208.0000000   0.02649188   0.20050515
130636.0000000   0.01785321   0.19067502
136340.0000000   0.01265963   0.17381296
141704.0000000   0.00884667   0.16040250
147736.0000000   0.00561594   0.14664715
156548.0000000   0.00386972   0.13513202
180240.0000000   0.00228265   0.12128900
210656.0000000   0.00193374   0.10771310
240592.0000000   0.00156962   0.09391096
270872.0000000   0.00122788   0.08248850
300424.0000000   0.00104250   0.07316264
329624.0000000   0.00089646   0.06433771
360400.0000000   0.00092982   0.05800747
391956.0000000   0.00092187   0.05131242
424576.0000000   0.00091010   0.04520178
453676.00000000   0.00091025   0.03913661
482792.00000000   0.00091150   0.03411613
511656.00000000   0.00091357   0.02984197
540916.00000000   0.00091743   0.02582937
571648.00000000   0.00091697   0.02244596
612276.00000000   0.00092258   0.01953890
724916.00000000   0.00092415   0.01698851
873432.00000000   0.00092386   0.01475898
1010612.00000000   0.00092338   0.01282008
1137100.00000000   0.00092351   0.01113575
1258004.00000000   0.00092479   0.00967163
126208.00000000   0.02649188   0.20050515
130636.00000000   0.01785321   0.19067502
136340.00000000   0.01265963   0.17381296
141704.00000000   0.00884667   0.16040250
147736.00000000   0.00561594   0.14664715
156548.00000000   0.00386972   0.13513202
180240.00000000   0.00228265   0.12128900
210656.00000000   0.00193374   0.10771310
240592.00000000   0.00156962   0.09391096
270872.00000000   0.00122788   0.08248850
300424.00000000   0.00104250   0.07316264
329624.00000000   0.00089646   0.06433771
360400.00000000   0.00092982   0.05800747
391956.00000000   0.00092187   0.05131242
424576.00000000   0.00091010   0.04520178
453676.00000000   0.00091025   0.03913661
482792.00000000   0.00091150   0.03411613
511656.00000000   0.00091357   0.02984197
540916.00000000   0.00091743   0.02582937
571648.00000000   0.00091697   0.02244596
612276.00000000   0.00092258   0.01953890
724916.00000000   0.00092415   0.01698851
873432.00000000   0.00092386   0.01475898

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/convergence_mesh_barrier_1000_adaptive_v2.txt <==
x y z
96	0.792938960937844	0.0437310702729531
280	0.756484158345103	0.0434220717082856
372	0.720190098727489	0.0428470065656085
472	0.589107867541598	0.0430322459224962
568	0.585403073975185	0.0428797933078256
664	0.631236503715830	0.0566576667956576
864	0.616262913186266	0.0582155212194055
968	0.554315780073578	0.0484625112759742
1056	0.550406832412689	0.0466244873811219
1712	0.521790246933656	0.0463456843850653
1856	0.524511552808308	0.185260148620078
2000	0.515976439175472	0.479144468724516
2264	0.534107955545975	0.0517644450186559
2728	0.505794865724135	0.0544331719670272
3016	0.545335326921523	292.922713020710
3104	0.484247215043098	1.40921404771522
3304	0.415914346977316	0.224827667947996
3520	0.460791228744361	0.163516921159366
3932	0.435194413824056	0.0679385709602540
4664	0.457825541356934	0.0979502208927883
5328	0.445624243131555	13.6664552189115
5672	0.467238892907151	0.483750926088258
6376	0.468901051279866	0.0766997360868676
7176	0.496551399744104	0.394211494786481
7440	0.468143596276812	2.91549032259167
7744	0.442752089362315	0.0939358250693184
8940	0.448705161867976	0.0862220438195617
10416	0.394491656436080	0.299511161548808
11648	0.419319305400037	0.137378559121025
13612	0.387866507474050	0.150901828908571
15796	0.396620868198393	0.368411771085519
18252	0.379686196534077	10.7816544694412
19888	0.350981690013861	0.467830870355074
21904	0.369696464436031	523.212596937243
23592	0.382671595385541	0.343478043930212
26348	0.359266430232003	1.35643902870440
28928	0.382529211333603	4.41904647030757
31692	0.390286328659482	3.45775858886163
34344	0.338750354835187	8.93710542189833
36884	0.370712799028485	1.92902518515804
40744	0.359824733052451	1.41725903342543
45036	0.386066831332708	0.688054282721083
48620	0.382882624884388	0.301821880273755
52892	0.366637409413035	0.825076388478775
56228	0.363273117238841	0.433072446154235
60480	0.365032195879284	0.313797845134495
64688	0.356772685421895	0.255016069169609
68016	0.359267313560885	0.186033847845279
70344	0.353407511580027	0.0989448677040749
73768	0.334004982669316	0.0853063714727420
76728	0.304117591020164	0.0921147636583840
79840	0.275345710684569	0.102888082532330
82368	0.263053087670346	0.0794455295447489
85784	0.252641274082569	0.0410567281327042
90348	0.223261188491330	0.0285639677596911
93820	0.205405022381376	0.0235033984425348
97636	0.191355422363002	0.0115500600374213
100700	0.175768340335912	0.00711575334575583
105748	0.166008919739952	0.00580561643452308
111600	0.148246615203436	0.00625438867220111
121320	0.132009658792925	0.00324393049289851
139180	0.120265599831013	0.00345610574613725
160724	0.106262947293869	0.00236673087571884
183424	0.0924433166983165	0.00160131361657980
205032	0.0802506125583705	0.00122842226445730
226420	0.0708939317369595	0.00101507397161083
248600	0.0622897470012606	0.000959874045508824
272324	0.0539865605699892	0.000902644834230327
295496	0.0473172591078912	0.000911516545001888
317372	0.0412892803805934	0.000898626904081523
338580	0.0360798062192616	0.000905761722819747
360224	0.0323665093765045	0.000953615133387141
379148	0.0308567285022792	0.000896813010579075
392812	0.0276536208249632	0.000848537710230701
412256	0.0248275891139021	0.000868708343449384
435388	0.0231440826769164	0.000925560405521714
458540	0.0241605373645404	0.000928914524360602
460988	0.0238821977810610	0.000931362983061212
463300	0.0251724099283054	0.000955641353008886
465948	0.0261823443040956	0.00101230609812508
467908	0.0234104530912281	0.000914302543728695
473916	0.0269243097533817	0.00103351766123390
474700	0.0250764498946044	0.000911518605560961
476316	0.0230748276303626	0.000924384701021926
481940	0.0223520380385337	0.000953317204170397
497496	0.0207228117425751	0.000924569810533961
546624	0.0192981615414063	0.000926744324933664
601044	0.0178148877741890	0.000923824290607055
661188	0.0158724481416247	0.000939614022683880
741312	0.0139464277825340	0.000929223521497010
830608	0.0121525651188267	0.000922700740226196
927776	0.0105479794669915	0.000924863498968198
1032580	0.00915925229977880	0.000925988148833686

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/convergence_mesh_barrier_1000_v2.txt <==
x y z
96	0.761216214468618	0.0436687224801826
280	0.969696430218014	0.0434204454894000
936	0.710420466849795	0.0439392138454214
3400	0.557906272050721	0.0481553315618799
12936	0.557183198729892	0.115293410344093
50440	0.550463374976580	0.0705772989258625
199176	0.125128683147910	0.00252505298286264
791560	0.0177702246029318	0.000921574263701783

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/convergence_mesh_barrier_400.txt <==
x y z
280.00000000   0.10241386   0.81132701
936.00000000   0.12666162   0.74619469
3400.00000000   1.11860253   0.57182523
12936.00000000   0.05759620   0.36372844
50440.00000000   0.00398348   0.06681948
199176.00000000   0.00396609   0.00876037
791560.00000000   0.00397154   0.00133173
3155976.00000000   0.00397472   0.00054235
12603400.00000000   0.00397601   0.00032904

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/convergence_mesh_barrier_400_adaptive.txt <==
x y 
 96.00000000   0.09690719   0.94347296
280.00000000   0.10241386   0.81132701
372.00000000   0.11289386   0.83162391
472.00000000   0.11640135   0.74714128
564.00000000   0.10759849   0.69546423
704.00000000   0.12572708   0.57740155
1140.00000000   0.10837510   0.54335867
1284.00000000   0.30846816   0.50710599
1520.00000000   1.71512025   0.41245928
1896.00000000   1.24520265   0.45652991
2284.00000000   0.18005668   0.44550992
2548.00000000   0.11915437   0.41650377
2952.00000000   0.52659436   0.40236993
3396.00000000   0.57264025   0.39149787
3864.00000000   0.32252026   0.38291380
4164.00000000   0.28988434   0.36954850
4816.00000000   0.44245773   0.32512307
5500.00000000   0.76479940   0.33400192
6124.00000000   1.86887777   0.31518091
6564.00000000   2.43841836   0.31739253
7308.00000000   0.85720815   0.32522243
7708.00000000   1.18974496   0.33658957
8380.00000000   0.64964215   0.32049840
9536.00000000   0.18464692   0.31161616
10552.00000000   0.33168535   0.28253376
11948.00000000   0.43448162   0.29090935
13560.00000000   0.18534804   0.28585504
15280.00000000   0.12259139   0.28494895
17072.00000000   0.06814654   0.28372632
18304.00000000   0.05125628   0.27059362
20000.00000000   0.03386335   0.23628318
21760.00000000   0.01765829   0.21553817
23464.00000000   0.01436558   0.18397630
25112.00000000   0.01009123   0.16160152
26736.00000000   0.00783119   0.14742334
28444.00000000   0.00939108   0.14522685
30576.00000000   0.00684443   0.12943792
32640.00000000   0.00580723   0.11521725
35088.00000000   0.00502322   0.09863611
37120.00000000   0.00391123   0.08721608
40336.00000000   0.00397946   0.07519379
47112.00000000   0.00400643   0.06550049
57280.00000000   0.00396932   0.05722450
67720.00000000   0.00392509   0.04998283
77696.00000000   0.00391674   0.04348501
86696.00000000   0.00390241   0.03787044
94980.00000000   0.00390317   0.03296878
102380.00000000   0.00392590   0.02869630
109416.00000000   0.00393300   0.02497039
116352.00000000   0.00394177   0.02175236
123504.00000000   0.00395788   0.01889884
131956.00000000   0.00395706   0.01611587
140096.00000000   0.00395453   0.01374335
147460.00000000   0.00396256   0.01194162
158452.00000000   0.00396576   0.01039080
173644.00000000   0.00397151   0.00904019
199176.00000000   0.00396609   0.00876037
234680.00000000   0.00397014   0.00764852
273296.00000000   0.00397078   0.00665473
313056.00000000   0.00397220   0.00578123
349988.00000000   0.00397172   0.00501504
383316.00000000   0.00397370   0.00434946
413380.00000000   0.00397354   0.00377133
441060.00000000   0.00397424   0.00327093
467484.00000000   0.00397478   0.00283787
493604.00000000   0.00397515   0.00246357
521972.00000000   0.00397551   0.00212959
%550880.00000000   0.00397573   0.00182851
%578004.00000000   0.00397586   0.00158121
583204.00000000   0.00397599   0.00192789
668020.00000000   0.00397647   0.00168992
760956.00000000   0.00397659   0.00147413
850060.00000000   0.00397676   0.00128175
931164.00000000   0.00397690   0.00111287
1004924.00000000   0.00397700   0.00096593
1073016.00000000   0.00397705   0.00083820
1137644.00000000   0.00397702   0.00072734
1201200.00000000   0.00397686   0.00063151

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/convergence_mesh_barrier_400_adaptive_v2.txt <==
x y z
96	0.788551648863468	0.0981730468674594
280	0.598535227474929	0.102594267510024
328	0.628368395892304	0.103567262606568
428	0.805819895844054	0.891253495561863
528	0.624087519047733	5.42595408349113
672	0.517136243679650	0.924164894578095
752	0.527901741709702	0.191809616385755
856	0.535336836724211	0.199995263054649
952	0.476040311536064	0.230622160322357
1208	0.482974388362214	0.674093885567829
1404	0.459200447052643	0.159719364631437
1876	0.496423839526794	35.7955796702909
2144	0.450669527099712	0.200364006371846
2764	0.416942233011446	0.243801260576742
3120	0.402337549567201	1.35878693809134
3516	0.350028805639482	63.1298105879919
3692	0.372224882757609	0.427969545157166
3884	0.433260449638135	0.539040563623699
4072	0.358927755339948	0.234777411817192
4548	0.334065171321411	0.300590315750317
4836	0.456242321488580	0.944891601054003
5068	0.338535158102614	0.597559897113809
5692	0.475101782774162	1.43933230950212
5960	0.361608990942500	7.28724224139499
6428	0.328283479262626	3.83315190970836
7088	0.288037998107580	3.14204332896825
7504	0.324607389482157	12.0514850903415
8208	0.311509279987839	2.46285596240415
9160	0.303246784238850	0.874690446138640
10336	0.300346795861930	1.81457746620979
10952	0.295810893642770	0.718770305875664
11952	0.274908743821878	0.485688361591264
13176	0.296450458032011	0.146276256096909
14720	0.291835823365682	0.170748378937030
15576	0.283919557836593	0.0320709245679021
16576	0.249150132190979	0.0278710722875686
17776	0.267146020113477	0.187780480791424
18504	0.233528699374083	0.0173434417067961
19752	0.199314177238571	0.0118217819214961
20984	0.170450701914833	0.00820705791803602
22280	0.150743913872322	0.00593369914991700
23568	0.130582775184689	0.00556840088701393
24848	0.114470058765734	0.00546994195221858
26240	0.0995359438369898	0.00448097204592115
27968	0.0868803242092949	0.00435653922062934
30532	0.0771392844251252	0.00503746915770107
36392	0.0697683348543008	0.00421816921353411
43632	0.0606136836669237	0.00410398021452538
51248	0.0527141371694103	0.00404631805127283
57932	0.0459191471055988	0.00402972560954575
63872	0.0399379570301794	0.00402227133466415
69528	0.0347670880774161	0.00400618669860428
75232	0.0302428995830320	0.00399499173210170
80908	0.0262809163540218	0.00399895004691741
86540	0.0228435226993882	0.00399102719194875
92416	0.0199195215033709	0.00400223310787050
98232	0.0173087318929984	0.00400106531393812
104092	0.0153803840273980	0.00402090784275519
109676	0.0133782438739597	0.00399250299108421
117300	0.0118843730181071	0.00398236705730617
128760	0.0105359295830272	0.00397387551199586
148588	0.00919316461217688	0.00398002027130497
177700	0.00799541844785060	0.00397944255597580
206528	0.00694550558636809	0.00397599503278749
234228	0.00602654447446706	0.00397680245388757
259420	0.00522686810399164	0.00397587380410448
283668	0.00453702651303076	0.00397610565734170

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/convergence_mesh_barrier_400_v2.txt <==
x y z
96	0.788551648863468	0.0981730468674594
280	0.598535227474929	0.102594267510024
936	0.529369749355313	0.115153021398259
3400	0.564367546366748	0.254278483294721
12936	0.369025900277106	0.0541567552930304
50440	0.0682745784512820	0.00403069704102701
199176	0.00900016201305540	0.00396339233857052

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/convergence_obj_mesh_barrier_1000.txt <==
x y
280 0.043304268408794 
936 0.043956643832654
3400 2.042680045085329
12936 1.895432568901403
50440 0.074413405743470
199176 0.002738296787013
791560 0.0009214161758

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/convergence_obj_mesh_barrier_400.txt <==
x y
280 0.102413856134562
936 0.126661616559541
3400 1.118602530164346
12936 0.057596195326884
50440 0.003983477076087
199176 0.003966089231123


==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_Chen.txt <==
x y
5	0
5.02	0.5
5.1	1
4.9	1.5
4.97	2
5.1	2.5
5	3

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_Chen_N_10.txt <==
x y
5	0
4.91	0.25
5.035	0.55
5.1	0.85
4.91	1.1
5.1	1.35
4.9	1.65
4.9	1.9
5.08	2.15
5.1	2.45
5.1	2.75
5	3

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_Chen_N_15.txt <==
x y
5	0
5.1	0.2
4.9	0.38
5.02	0.55
5.1	0.75
5.1	0.95
4.92	1.12
5.08	1.28
4.9	1.5
4.9	1.72
4.9	1.88
4.93	2.05
5.04	2.25
5.095	2.45
5.1	2.62
4.9	2.8
5	3

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_Chen_N_20.txt <==
x y
5	0
5.1	0.17
4.9	0.28
4.9	0.42
5.05	0.55
5.1	0.74
5.1	0.85
5.1	1
4.95	1.15
5.1	1.28
4.9	1.4
4.9	1.6
4.9	1.72
4.9	1.85
4.98	2
4.9	2.15
5.1	2.26
5.01	2.45
5.1	2.58
5.1	2.72
4.9	2.83
5	3

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_GIFT.txt <==
x y
 5.0 3
 5.1+0.00000000 2.5
 5.1-0.11705415 2
 5.1-0.20000000 1.5
 5.1+0.00000000 1
 5.1-0.05979226 0.5
 5.0 0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_GIFT_FD_N_10.txt <==
x y
5	3
5.10000000000000	2.72727272727273
5.10000000000000	2.45454545454545
5.07700000000000	2.18181818181818
4.90000000000000	1.90909090909091
4.90000000000000	1.63636363636364
5.10000000000000	1.36363636363636
4.93000000000000	1.09090909090909
5.10000000000000	0.818181818181818
5.04100000000000	0.545454545454545
4.95000000000000	0.272727272727273
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_GIFT_FD_N_10_adapt.txt <==
x y
5	3
5.10000000000000	2.72727272727273
5.10000000000000	2.45454545454545
5.08035250200000	2.18181818181818
4.90000000000000	1.90909090909091
4.90000000000000	1.63636363636364
5.10000000000000	1.36363636363636
4.93809946800000	1.09090909090909
5.10000000000000	0.818181818181818
5.04681839900000	0.545454545454545
4.95971297500000	0.272727272727273
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_GIFT_FD_N_15.txt <==
x y
5	3
4.90020162298990	2.81250000000000
5.10000000000000	2.62500000000000
5.10000000000000	2.43750000000000
5.07604877087543	2.25000000000000
5.01074207069402	2.06250000000000
4.90000000000000	1.87500000000000
4.90000000000000	1.68750000000000
4.90000000000000	1.50000000000000
5.10000000000000	1.31250000000000
4.90000000000000	1.12500000000000
5.10000000000000	0.937500000000000
5.10000000000000	0.750000000000000
5.07856175867882	0.562500000000000
4.90000000000000	0.375000000000000
5.10000000000000	0.187500000000000
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_GIFT_FD_N_20.txt <==
x y
5	3
4.90000000000000	2.85714285714286
5.10000000000000	2.71428571428571
5.10000000000000	2.57142857142857
5.01970926445518	2.42857142857143
5.10000000000000	2.28571428571429
4.90000000000000	2.14285714285714
5.00164309565389	2
4.90000000000000	1.85714285714286
4.90000000000000	1.71428571428571
4.90000000000000	1.57142857142857
4.90000000000000	1.42857142857143
5.10000000000000	1.28571428571429
4.90000000000000	1.14285714285714
5.10000000000000	1
5.10000000000000	0.857142857142857
5.10000000000000	0.714285714285714
5.07864757628912	0.571428571428572
4.90000000000000	0.428571428571428
4.90000000000000	0.285714285714286
5.10000000000000	0.142857142857143
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_GIFT_FD_N_5.txt <==
x y
 5.0 3
 5.1+0.00000000 2.5
 5.1-0.1171 2
 5.1-0.20000000 1.5
 5.1+0.00000000 1
 5.1-0.0598 0.5
 5.0 0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_GIFT_N_10.txt <==
x y
5	3
5.09999964564738	2.72727272727273
5.10000000000000	2.45454545454545
5.07931704147894	2.18181818181818
4.90000000000000	1.90909090909091
4.90000362819393	1.63636363636364
5.10000000000000	1.36363636363636
4.92796750308593	1.09090909090909
5.10000000000000	0.818181818181818
5.04335908677762	0.545454545454545
4.95642543903737	0.272727272727273
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_GIFT_N_15.txt <==
x y
5	3
4.90830215550129	2.81250000000000
5.10000000000000	2.62500000000000
5.10000000000000	2.43750000000000
5.10000000000000	2.25000000000000
4.96885148796633	2.06250000000000
4.90000000000000	1.87500000000000
4.90000000000000	1.68750000000000
4.90000000000000	1.50000000000000
5.10000000000000	1.31250000000000
4.90013981117599	1.12500000000000
5.10000000000000	0.937500000000000
5.10000000000000	0.750000000000000
5.10000000000000	0.562500000000000
4.90000000000000	0.375000000000000
5.10000000000000	0.187500000000000
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_GIFT_N_20.txt <==
x y
5	3
4.90000000000000	2.85714285714286
5.09984186937574	2.71428571428571
5.10000000000000	2.57142857142857
4.97726116419858	2.42857142857143
5.10000000000000	2.28571428571429
4.90000000002357	2.14285714285714
4.90000000000000	2
4.90004397215603	1.85714285714286
4.90028153931843	1.71428571428571
5.10000000000000	1.57142857142857
5.10000000000000	1.42857142857143
4.90052392220306	1.28571428571429
5.10000000000000	1.14285714285714
4.90000000000000	1
5.10000000000000	0.857142857142857
5.10000000000000	0.714285714285714
4.90016178899491	0.571428571428572
5.02204452584821	0.428571428571428
4.90000000000000	0.285714285714286
5.10000000000000	0.142857142857143
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_Mostafa.txt <==
x y
5	0
5.05351995483762	0.5
5.10000000149011	1
4.89999999850988	1.5
4.96660077145148	2
5.10000000149011	2.5
5	3

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_Mostafa_N_10.txt <==
x y
5	0
4.916426776	0.25
5.089377133	0.55
5.100000001	0.85
4.907070213	1.1
5.100000001	1.35
4.899999999	1.65
4.899999999	1.9
5.100000001	2.15
5.100000001	2.45
5.100000001	2.75
5	3

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_Mostafa_N_15.txt <==
x y
5	0
5.100000001	0.2
4.899999999	0.38
5.036336983	0.55
5.100000001	0.75
5.100000001	0.95
4.916594699	1.12
5.100000001	1.28
4.899999999	1.5
4.899999999	1.72
4.899999999	1.88
4.950702584	2.05
5.041973838	2.25
5.100000001	2.45
5.100000001	2.62
4.899999999	2.8
5	3

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/cpt_Mostafa_N_20.txt <==
x y
5	0
5.100000001	0.17
4.899999999	0.28
4.899999999	0.42
5.061891841	0.55
5.100000001	0.74
5.100000001	0.85
5.100000001	1
4.950575518	1.15
5.100000001	1.28
5.100000001	1.4
5.100000001	1.6
4.899999999	1.72
4.899999999	1.85
4.98165137	2
4.899999999	2.15
5.100000001	2.26
5.004262027	2.45
5.100000001	2.58
5.100000001	2.72
4.899999999	2.83
5	3

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/grad_history_fval_N_10_f_400.txt <==
x y z
0	0.00394220499031465	0.600028862310515
0	0.00394220499031465	0.600028862310515
1	0.00384335515090146	0.598041630450435
2	0.00333434842408396	0.587966640698950
3	0.00256696060375643	0.573563360761123
4	0.00249479585783577	0.574047587916627
5	0.00231549970867046	0.574522808077758
6	0.00229086302248276	0.572812897367781
7	0.00217986687557895	0.564225468608848
8	0.00208592832973830	0.555983332538439
9	0.00207391249072271	0.554209673135495
10	0.00201720385551631	0.545391226155972
11	0.00196598311963814	0.537591041495867
12	0.00195918794804777	0.536268864531803
13	0.00192316017415292	0.529630471136568
14	0.00191789629191328	0.528670843189819
15	0.00191755177732429	0.528585152434277
16	0.00191602315635293	0.528193147738672
17	0.00191216321620243	0.526623051899677
18	0.00191175313285687	0.526182453440000
19	0.00191160525914999	0.526257322212614
20	0.00191075851251911	0.527189146888798
21	0.00190920478181187	0.530639262324301
22	0.00190883584185877	0.532160024227506
23	0.00190865881419865	0.533014224164209
24	0.00190854976812726	0.533321946438733
25	0.00190830452340375	0.533820921540016
26	0.00190802387920990	0.534297197424419
27	0.00190782265913354	0.534571410365733
28	0.00190776824160213	0.534570836395475
29	0.00190775822414667	0.534540023866812
30	0.00190774955854744	0.534543837756700
31	0.00190772391850401	0.534642527865756
32	0.00190766550267582	0.535016557449293
33	0.00190753311220454	0.536103447784426
34	0.00190730698525095	0.538352309974866
35	0.00190706446608480	0.541200873210383
36	0.00190693982439031	0.542775331290310
37	0.00190692032128807	0.542817224441861
38	0.00190691968431046	0.542689922352642

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/grad_history_fval_N_15_f_400.txt <==
x y z
0	0.00394296717599629	0.600036669481894
0	0.00394296717599629	0.600036669481894
1	0.00378510462045196	0.598294554186016
2	0.00295729263348557	0.590244000237759
3	0.00184139930240025	0.579430527844172
4	0.00172263059915767	0.579630921898853
5	0.00169727673695940	0.579177096849483
6	0.00166841928705114	0.578984127693778
7	0.00150871124665602	0.578997209901044
8	0.00141147719039319	0.578985732240633
9	0.00123905846395600	0.571570369899544
10	0.00123888611488632	0.570834451734883
11	0.00122784523163303	0.570525135529097
12	0.00122515694810890	0.569808258257205
13	0.00122167667983990	0.567524194678001
14	0.00121954633636458	0.566478102707485
15	0.00121911403603540	0.564674667210214
16	0.00121691648414550	0.548443200067145
17	0.00119580275883822	0.553525641933970
18	0.00118724772690590	0.550428558542392
19	0.00117782415609261	0.548201362397624
20	0.00116428682120402	0.543270419058435
21	0.00116335773903180	0.543124079193421
22	0.00116268005227630	0.542903135975633
23	0.00115934395817982	0.541408952557250
24	0.00115543690081522	0.539158602110312
25	0.00115024309076097	0.535367199962528
26	0.00114463240737719	0.530897185695106
27	0.00113537540890875	0.524571811984365
28	0.00112868264484331	0.524038781583156
29	0.00112211711224684	0.523294827190623
30	0.00112013402013656	0.523276269651672
31	0.00111643921042915	0.523330402230548
32	0.00111395615839727	0.523433686921429
33	0.00110901967632246	0.523749389994122
34	0.00110761683641113	0.523909976200929
35	0.00110730524206303	0.523965934259107
36	0.00110703168686885	0.524045840562405
37	0.00110638643324576	0.524294858279293
38	0.00110471744712745	0.525039819744773
39	0.00109985659762007	0.527337037113282
40	0.00108058013008228	0.536683685681981
41	0.00107032785500251	0.539864840497061
42	0.00104469351623973	0.543221564597119
43	0.00102846564010600	0.543503753655498
44	0.00102065646688302	0.544860748625964
45	0.00101819086745043	0.545624637599317
46	0.00101262340426480	0.547924892081574
47	0.00101182265191969	0.548100943535721
48	0.00101163424966958	0.548167286418699
49	0.00101130069834934	0.548310881375669
50	0.00101086704541871	0.548527409150375
51	0.00100958864823118	0.549235945594385
52	0.00100663031828040	0.551010459116119
53	0.000999705605561068	0.555478142902651
54	0.000987850810985251	0.563954901025253
55	0.000975187215441457	0.574290312163159
56	0.000967815066540569	0.581279321415524
57	0.000965423052955526	0.583067170398104
58	0.000964414356842185	0.582912786297118
59	0.000963905581208191	0.582660273555444
60	0.000963492467466920	0.582905896327704
61	0.000962697923057872	0.583994803123952
62	0.000961048834910439	0.586686570075199
63	0.000957605029481776	0.592263110462574
64	0.000955811064371173	0.591409268558989
65	0.000951916825972298	0.587797910781070
66	0.000951757992258781	0.587895702692075
67	0.000950805473407901	0.588141085983723
68	0.000948064624892821	0.589796513617054
69	0.000945203850521482	0.592328144071572
70	0.000939893839822753	0.596906312493276
71	0.000938022904319403	0.596918138977336
72	0.000937255190773312	0.596909824586516
73	0.000937144034016387	0.596913707064506
74	0.000937044256884062	0.596920929113536
75	0.000936907515860740	0.596929620841197
76	0.000936520218244462	0.596950306810499
77	0.000935875500473597	0.596471765815509
78	0.000932926902856943	0.592652388151865
79	0.000913695065576254	0.573306389354750
80	0.000898324980209836	0.566000050698094
81	0.000897871893008309	0.566569526812363
82	0.000896648069825104	0.568214871991823
83	0.000896423787537695	0.568430008915316
84	0.000896328495008938	0.568504087932390
85	0.000896264415426553	0.568612810765413
86	0.000896196093043620	0.568835529522159
87	0.000896178320756635	0.568965964290596
88	0.000896176901421356	0.568997440126935
89	0.000896176883832341	0.569001907320299
90	0.000896176883832341	0.569001907320299

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/grad_history_fval_N_20_f_400.txt <==
x y z
0	0.00394152950340776	0.600007068822097
0	0.00394152950340776	0.600007068822097
1	0.00375797026995362	0.599415556843359
2	0.00278232242060257	0.596521750768047
3	0.00183025489246967	0.591527561782542
4	0.00169398948092325	0.589299784912106
5	0.00162710333914354	0.582090904030451
6	0.00160833063334970	0.582272631024475
7	0.00152449253522976	0.583146145027058
8	0.00133920378383487	0.585227364362622
9	0.00131190162386783	0.584855257385478
10	0.00120847697086654	0.583022977526012
11	0.00113113430469123	0.581377308161932
12	0.00111740158045227	0.581606629440079
13	0.00108510774779626	0.582482623157912
14	0.00100296547921324	0.586428348511332
15	0.000993288156803908	0.586281427739777
16	0.000969892912217367	0.585570535412055
17	0.000955115290578903	0.585088792293258
18	0.000939477946722658	0.584111618265251
19	0.000906822603460166	0.582482506776294
20	0.000895026011957617	0.582550748136682
21	0.000877308105830934	0.582979799081199
22	0.000875102008678940	0.583281494147158
23	0.000873133088358890	0.583464249532943
24	0.000872021136011662	0.583426820557058
25	0.000867579307134641	0.583257709776802
26	0.000863278610687921	0.583008776352743
27	0.000863055782939249	0.583044920604478
28	0.000862077997920373	0.583196774350964
29	0.000859610510073620	0.583752894725774
30	0.000859137178985495	0.583878146340547
31	0.000858597485842437	0.583798333743782
32	0.000856881280716543	0.583034268523731
33	0.000856384052429772	0.582446969778813
34	0.000856149608553208	0.582213248740248
35	0.000855465361941715	0.581642220200924
36	0.000855134399068816	0.581410687174860
37	0.000854703505666631	0.581115432768753
38	0.000854020492197389	0.580595777826261
39	0.000853358003179179	0.580016770816342
40	0.000853024272098705	0.579771725717098
41	0.000852879938611257	0.579775437612334
42	0.000852705286155431	0.579807944233326
43	0.000852224006954363	0.579850338647855
44	0.000850852004790127	0.579997580462003
45	0.000846759942758457	0.581405073249705
46	0.000833700919256588	0.583963759793487
47	0.000827958319728437	0.584202269282002
48	0.000820246476979921	0.585882250472541
49	0.000817793803382931	0.586651523022489
50	0.000811218853356051	0.589561827205209
51	0.000802639960981975	0.593210064290402
52	0.000799144550989099	0.595587053303591
53	0.000798468524524115	0.596200911331831
54	0.000797171697764686	0.597375025797622
55	0.000796572135256516	0.597721634272212
56	0.000795881119563494	0.599176333469146
57	0.000795770728157103	0.599885311585929
58	0.000795763526189524	0.599918759820978
59	0.000795762614374707	0.599936895439872
60	0.000795762145503439	0.599951008766917
61	0.000795760309529242	0.600004754597442
62	0.000795758967115867	0.600004756652348
63	0.000795758000073261	0.600004756951690
64	0.000795757957348780	0.600004751825759
65	0.000795757952637530	0.600004756948775
66	0.000795757952637530	0.600004756948775

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/grad_history_fval_N_5_f_400.txt <==
x y z
0	0.00394195572390766	0.600001546304835
0	0.00394195572390766	0.600001546304835
1	0.00389231504353517	0.597477194470015
2	0.00362641928832250	0.584601368617221
3	0.00311075792587740	0.561888240106413
4	0.00310227357121454	0.562418065177376
5	0.00305934134374683	0.565039679653165
6	0.00288580548289812	0.575111313279844
7	0.00288243014178829	0.573860749117338
8	0.00286485448683095	0.567545042009424
9	0.00281021989862656	0.549439575279678
10	0.00281016819553174	0.549288717385134
11	0.00280995154724296	0.548564646521580
12	0.00280959617785263	0.545856683215870
13	0.00280959490061228	0.545857880655383
14	0.00280958897741465	0.545806482264804
15	0.00280957334187300	0.545571625416277
16	0.00280957157663850	0.545460089728007

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/n_20_adapt_history.txt <==
x y 
1	0.003898799
2	0.003706594
3	0.002692949
4	0.001775644
5	0.001739606
6	0.001582597
7	0.001337819
8	0.001285316
9	0.001155378
10	0.001125984
11	0.001073193
12	0.001039011
13	0.001011491
14	0.000993432
15	0.000968188
16	0.000929337
17	0.00091944
18	0.000913078
19	0.000901838
20	0.000892117
21	0.000891439
22	0.000888785
23	0.000877464
24	0.00087387
25	0.000868571
26	0.000866391
27	0.000865712
28	0.000863736
29	0.000862854
30	0.000861445
31	0.000857359
32	0.000855369
33	0.000844798
34	0.00082864
35	0.000828164
36	0.000826573
37	0.000825668
38	0.000824735
39	0.000824311
40	0.000824128
41	0.00082396
42	0.000823515
43	0.000822835
44	0.00082204
45	0.000821522
46	0.000821313
47	0.000820945
48	0.00082055
49	0.000819762
50	0.000819237
51	0.00081905
52	0.000819011
53	0.000818977
54	0.000818893
55	0.000818723
56	0.000818439
57	0.000818163
58	0.000818024
59	0.000817966
60	0.000817901
61	0.000817731
62	0.000817248
63	0.000815493
64	0.000811887
65	0.000809339
66	0.000805699
67	0.00080425
68	0.000803653
69	0.00080314
70	0.000802654
71	0.000802338
72	0.000802225
73	0.000802197
74	0.000802128
75	0.000801924
76	0.000797159
77	0.000791126
78	0.000784365
79	0.00077653
80	0.000763367
81	0.000745689
82	0.000735641
83	0.00073217
84	0.000730524
85	0.000726866
86	0.000723597
87	0.000721221
88	0.000719264
89	0.000718837
90	0.000718398
91	0.000718098
92	0.000717962
93	0.000717527
94	0.000716576
95	0.000714527
96	0.000672224
97	0.000640011
98	0.00063939
99	0.000637184
100	0.000635186
101	0.000627372
102	0.000612923
103	0.000607578
104	0.000601043
105	0.000573672
106	0.000557085
107	0.000542556
108	0.000535633
109	0.000499904
110	0.000412792
111	0.000380908
112	0.000380666
113	0.000378482
114	0.000378191
115	0.000378113
116	0.000378061
117	0.000377793
118	0.00037758
119	0.00037757
120	0.000377563
121	0.000377553
122	0.000377523
123	0.000377466
124	0.000377379
125	0.000377301
126	0.000377268
127	0.000377265
128	0.000377265
129	0.000377265
130	0.000377265
131	0.000377265
132	0.000377264
133	0.000377264
134	0.000377264
135	0.000377264
136	0.000377371
137	0.000377369
138	0.000377364
139	0.00037736
140	0.00037736
141	0.000377359
142	0.000377358
143	0.000377357

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/n_20_uniform_history.txt <==
x y
1	0.0039668475375138700000
2	0.0037793766775439500000
3	0.0027800067105973300000
4	0.0018171524419994900000
5	0.0017794270635470600000
6	0.0016135081489925100000
7	0.0013732269003302700000
8	0.0013096801459420600000
9	0.0011771816309288900000
10	0.0011427088442482300000
11	0.0010874605942182600000
12	0.0010690261819928700000
13	0.0010321145741880500000
14	0.0010082970399280400000
15	0.0009843743963201160000
16	0.0009315440055336360000
17	0.0009221135450735500000
18	0.0009125016951028480000
19	0.0008919033864553230000
20	0.0008900788882178340000
21	0.0008859219236711950000
22	0.0008849782061676410000
23	0.0008805103784197160000
24	0.0008728280007863490000
25	0.0008700945824135820000
26	0.0008629808026191690000
27	0.0008624641745114130000
28	0.0008612935241523050000
29	0.0008596317507055530000
30	0.0008584719464041390000
31	0.0008546313555480740000
32	0.0008518598421982160000
33	0.0008379351013093990000
34	0.0008247777271516300000
35	0.0008231168924810270000
36	0.0008212060431820390000
37	0.0008208437903100100000
38	0.0008204769620316610000
39	0.0008203152778528460000
40	0.0008195600558474820000
41	0.0008185274984842800000
42	0.0008178578701012560000
43	0.0008176893144065770000
44	0.0008173231399736870000
45	0.0008168356708621940000
46	0.0008160694490326010000
47	0.0008154608569156340000
48	0.0008152454336041390000
49	0.0008152105009716680000
50	0.0008151913151038600000
51	0.0008151383778726070000
52	0.0008150154812415910000
53	0.0008147143295672980000
54	0.0008141265013748750000
55	0.0008133990305447430000
56	0.0008128120891627740000
57	0.0008123515886926300000
58	0.0008121514391938560000
59	0.0008111048012364810000
60	0.0008089788840753270000
61	0.0008056317931591640000
62	0.0008040259539370020000
63	0.0008017150011969330000
64	0.0008012637894863860000
65	0.0007994328821186460000
66	0.0007981626108544160000
67	0.0007974591214549140000
68	0.0007968449856766860000
69	0.0007954988394679520000
70	0.0007948345302361330000
71	0.0007892464146882260000
72	0.0007768456998479790000
73	0.0007656673810024320000
74	0.0007609809202808460000
75	0.0007593010558625250000
76	0.0007586991232256380000
77	0.0007566525682277740000
78	0.0007529717959554930000
79	0.0007433720589545040000
80	0.0007210468654736320000
81	0.0007046209982593270000
82	0.0007040953914011250000
83	0.0006997758821847820000
84	0.0006993361805777500000
85	0.0006992391336170360000
86	0.0006990720528453090000
87	0.0006988702905458930000
88	0.0006987211590964600000
89	0.0006979557798285780000
90	0.0006962540667588000000
91	0.0006460369594221300000
92	0.0006424533716960500000
93	0.0006365204921269230000
94	0.0006325667117830100000
95	0.0006313911472422260000
96	0.0006302857270498730000
97	0.0006259275942317330000
98	0.0006250588972994540000
99	0.0006242291090873660000
100	0.0006215521297478160000
101	0.0006060263675653710000
102	0.0005457180814456460000
103	0.0005388773538526540000
104	0.0005174654421905310000
105	0.0004427200809963230000
106	0.0004019047581098160000
107	0.0003986779971586610000
108	0.0003985148187287540000
109	0.0003976084419840440000
110	0.0003941537999959000000
111	0.0003923422960259130000
112	0.0003907408360769450000
113	0.0003899527009589980000
114	0.0003890931168691930000
115	0.0003875666348638140000
116	0.0003854227392939930000
117	0.0003841409074830200000
118	0.0003834678009327200000
119	0.0003834416446145000000
120	0.0003832997906842710000
121	0.0003830229251729880000
122	0.0003824163191593290000
123	0.0003815661620002610000
124	0.0003811596703026470000
125	0.0003811258088468420000
126	0.0003811194879233010000
127	0.0003811135810024100000
128	0.0003810944338280080000
129	0.0003810637482854080000
130	0.0003810243418943440000
131	0.0003810013482289930000
132	0.0003809962144612840000
133	0.0003809958276986000000
134	0.0003809957304945610000
135	0.0003809953732579760000
136	0.0003809946807844210000
137	0.0003809929212859390000
138	0.0003809904230359880000
139	0.0003809882008339780000
140	0.0003809874499085340000
141	0.0003809873569198890000
142	0.0003809873538557270000
143	0.0003804095861220650000
144	0.0003804092669107600000
145	0.0003804079324339950000
146	0.0003804056524866130000
147	0.0003804054917131140000
148	0.0003804046717471450000
149	0.0003804024048322270000
150	0.0003804020937849350000
151	0.0003804020845418590000
152	0.0003804020298555500000
153	0.0003804017751085490000
154	0.0003804011699735170000

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/opt_GRAD_GIFT_result_shape_adapt_n_10.txt <==
  5.00000000   3.00000000   0.00000000
  5.00979773   2.97293457   0.00000000
  5.01909043   2.94655782   0.00000000
  5.02787808   2.92086977   0.00000000
  5.03616070   2.89587040   0.00000000
  5.04393828   2.87155972   0.00000000
  5.05121083   2.84793772   0.00000000
  5.05797833   2.82500442   0.00000000
  5.06424080   2.80275980   0.00000000
  5.06999823   2.78120387   0.00000000
  5.07525062   2.76033663   0.00000000
  5.07999798   2.74015808   0.00000000
  5.08424030   2.72066821   0.00000000
  5.08797758   2.70186703   0.00000000
  5.09120982   2.68375454   0.00000000
  5.09393702   2.66633074   0.00000000
  5.09615919   2.64959563   0.00000000
  5.09787632   2.63354920   0.00000000
  5.09908841   2.61819146   0.00000000
  5.09979546   2.60352241   0.00000000
  5.09999975   2.58953860   0.00000000
  5.09996998   2.57583371   0.00000000
  5.09989060   2.56212883   0.00000000
  5.09976161   2.54842394   0.00000000
  5.09958300   2.53471905   0.00000000
  5.09935477   2.52101416   0.00000000
  5.09907694   2.50730927   0.00000000
  5.09874949   2.49360439   0.00000000
  5.09837242   2.47989950   0.00000000
  5.09794575   2.46619461   0.00000000
  5.09746946   2.45248972   0.00000000
  5.09694355   2.43878483   0.00000000
  5.09636803   2.42507995   0.00000000
  5.09574290   2.41137506   0.00000000
  5.09506816   2.39767017   0.00000000
  5.09434380   2.38396528   0.00000000
  5.09356982   2.37026039   0.00000000
  5.09274624   2.35655550   0.00000000
  5.09187304   2.34285062   0.00000000
  5.09095022   2.32914573   0.00000000
  5.08997067   2.31544084   0.00000000
  5.08869929   2.30173595   0.00000000
  5.08702210   2.28803106   0.00000000
  5.08493910   2.27432618   0.00000000
  5.08245029   2.26062129   0.00000000
  5.07955567   2.24691640   0.00000000
  5.07625524   2.23321151   0.00000000
  5.07254900   2.21950662   0.00000000
  5.06843695   2.20580174   0.00000000
  5.06391909   2.19209685   0.00000000
  5.05899541   2.17839196   0.00000000
  5.05366593   2.16468707   0.00000000
  5.04793064   2.15098218   0.00000000
  5.04178953   2.13727730   0.00000000
  5.03524262   2.12357241   0.00000000
  5.02828989   2.10986752   0.00000000
  5.02093136   2.09616263   0.00000000
  5.01316701   2.08245774   0.00000000
  5.00499685   2.06875286   0.00000000
  4.99642089   2.05504797   0.00000000
  4.98747786   2.04134308   0.00000000
  4.97877926   2.02763819   0.00000000
  4.97053609   2.01393330   0.00000000
  4.96274833   2.00022841   0.00000000
  4.95541601   1.98652353   0.00000000
  4.94853910   1.97281864   0.00000000
  4.94211762   1.95911375   0.00000000
  4.93615157   1.94540886   0.00000000
  4.93064093   1.93170397   0.00000000
  4.92558573   1.91799909   0.00000000
  4.92098594   1.90429420   0.00000000
  4.91684158   1.89058931   0.00000000
  4.91315265   1.87688442   0.00000000
  4.90991914   1.86317953   0.00000000
  4.90714105   1.84947465   0.00000000
  4.90481839   1.83576976   0.00000000
  4.90295115   1.82206487   0.00000000
  4.90153933   1.80835998   0.00000000
  4.90058294   1.79465509   0.00000000
  4.90008198   1.78095021   0.00000000
  4.90004040   1.76724532   0.00000000
  4.90049494   1.75354043   0.00000000
  4.90145451   1.73983554   0.00000000
  4.90291912   1.72613065   0.00000000
  4.90488877   1.71242577   0.00000000
  4.90736345   1.69872088   0.00000000
  4.91034317   1.68501599   0.00000000
  4.91382793   1.67131110   0.00000000
  4.91781773   1.65760621   0.00000000
  4.92231257   1.64390132   0.00000000
  4.92731244   1.63019644   0.00000000
  4.93281735   1.61649155   0.00000000
  4.93882730   1.60278666   0.00000000
  4.94534229   1.58908177   0.00000000
  4.95236231   1.57537688   0.00000000
  4.95988738   1.56167200   0.00000000
  4.96791748   1.54796711   0.00000000
  4.97645261   1.53426222   0.00000000
  4.98549279   1.52055733   0.00000000
  4.99503800   1.50685244   0.00000000
  5.00491089   1.49314756   0.00000000
  5.01404728   1.47944267   0.00000000
  5.02226979   1.46573778   0.00000000
  5.02957844   1.45203289   0.00000000
  5.03597323   1.43832800   0.00000000
  5.04145414   1.42462312   0.00000000
  5.04602119   1.41091823   0.00000000
  5.04967437   1.39721334   0.00000000
  5.05241368   1.38350845   0.00000000
  5.05423913   1.36980356   0.00000000
  5.05515071   1.35609868   0.00000000
  5.05514842   1.34239379   0.00000000
  5.05423227   1.32868890   0.00000000
  5.05240225   1.31498401   0.00000000
  5.04965836   1.30127912   0.00000000
  5.04600060   1.28757423   0.00000000
  5.04142898   1.27386935   0.00000000
  5.03594349   1.26016446   0.00000000
  5.02954413   1.24645957   0.00000000
  5.02223091   1.23275468   0.00000000
  5.01431549   1.21904979   0.00000000
  5.00707921   1.20534491   0.00000000
  5.00066059   1.19164002   0.00000000
  4.99505962   1.17793513   0.00000000
  4.99027632   1.16423024   0.00000000
  4.98631068   1.15052535   0.00000000
  4.98316269   1.13682047   0.00000000
  4.98083236   1.12311558   0.00000000
  4.97931969   1.10941069   0.00000000
  4.97862468   1.09570580   0.00000000
  4.97874733   1.08200091   0.00000000
  4.97968764   1.06829603   0.00000000
  4.98144561   1.05459114   0.00000000
  4.98402123   1.04088625   0.00000000
  4.98741451   1.02718136   0.00000000
  4.99162546   1.01347647   0.00000000
  4.99665406   0.99977159   0.00000000
  5.00250032   0.98606670   0.00000000
  5.00916424   0.97236181   0.00000000
  5.01664582   0.95865692   0.00000000
  5.02461166   0.94495203   0.00000000
  5.03209562   0.93124714   0.00000000
  5.03903645   0.91754226   0.00000000
  5.04543417   0.90383737   0.00000000
  5.05128875   0.89013248   0.00000000
  5.05660022   0.87642759   0.00000000
  5.06136856   0.86272270   0.00000000
  5.06559378   0.84901782   0.00000000
  5.06927588   0.83531293   0.00000000
  5.07241485   0.82160804   0.00000000
  5.07501070   0.80790315   0.00000000
  5.07706343   0.79419826   0.00000000
  5.07857304   0.78049338   0.00000000
  5.07953952   0.76678849   0.00000000
  5.07996288   0.75308360   0.00000000
  5.07984311   0.73937871   0.00000000
  5.07918023   0.72567382   0.00000000
  5.07797421   0.71196894   0.00000000
  5.07622508   0.69826405   0.00000000
  5.07393283   0.68455916   0.00000000
  5.07124383   0.67085427   0.00000000
  5.06846003   0.65714938   0.00000000
  5.06559056   0.64344450   0.00000000
  5.06263542   0.62973961   0.00000000
  5.05959463   0.61603472   0.00000000
  5.05646816   0.60232983   0.00000000
  5.05325604   0.58862494   0.00000000
  5.04995825   0.57492005   0.00000000
  5.04657480   0.56121517   0.00000000
  5.04310568   0.54751028   0.00000000
  5.03955090   0.53380539   0.00000000
  5.03591045   0.52010050   0.00000000
  5.03218434   0.50639561   0.00000000
  5.02837256   0.49269073   0.00000000
  5.02447513   0.47898584   0.00000000
  5.02049202   0.46528095   0.00000000
  5.01642326   0.45157606   0.00000000
  5.01226883   0.43787117   0.00000000
  5.00802873   0.42416629   0.00000000
  5.00370297   0.41046140   0.00000000
  4.99949773   0.39647759   0.00000000
  4.99571337   0.38180854   0.00000000
  4.99235242   0.36645080   0.00000000
  4.98941490   0.35040437   0.00000000
  4.98690080   0.33366926   0.00000000
  4.98481013   0.31624546   0.00000000
  4.98314287   0.29813297   0.00000000
  4.98189904   0.27933179   0.00000000
  4.98107863   0.25984192   0.00000000
  4.98068164   0.23966337   0.00000000
  4.98070808   0.21879613   0.00000000
  4.98115794   0.19724020   0.00000000
  4.98203122   0.17499558   0.00000000
  4.98332792   0.15206228   0.00000000
  4.98504804   0.12844028   0.00000000
  4.98719159   0.10412960   0.00000000
  4.98975856   0.07913023   0.00000000
  4.99274895   0.05344218   0.00000000
  4.99616276   0.02706543   0.00000000
  5.00000000   0.00000000   0.00000000


==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/opt_GRAD_GIFT_result_shape_uniform_n_10.txt <==
  5.00000000   3.00000000   0.00000000
  5.00979773   2.97293457   0.00000000
  5.01909043   2.94655782   0.00000000
  5.02787808   2.92086977   0.00000000
  5.03616070   2.89587040   0.00000000
  5.04393828   2.87155972   0.00000000
  5.05121083   2.84793772   0.00000000
  5.05797833   2.82500442   0.00000000
  5.06424080   2.80275980   0.00000000
  5.06999823   2.78120387   0.00000000
  5.07525062   2.76033663   0.00000000
  5.07999798   2.74015808   0.00000000
  5.08424030   2.72066821   0.00000000
  5.08797758   2.70186703   0.00000000
  5.09120982   2.68375454   0.00000000
  5.09393702   2.66633074   0.00000000
  5.09615919   2.64959563   0.00000000
  5.09787632   2.63354920   0.00000000
  5.09908841   2.61819146   0.00000000
  5.09979546   2.60352241   0.00000000
  5.09999972   2.58953860   0.00000000
  5.09996646   2.57583371   0.00000000
  5.09987776   2.56212883   0.00000000
  5.09973363   2.54842394   0.00000000
  5.09953406   2.53471905   0.00000000
  5.09927905   2.52101416   0.00000000
  5.09896861   2.50730927   0.00000000
  5.09860273   2.49360439   0.00000000
  5.09818142   2.47989950   0.00000000
  5.09770467   2.46619461   0.00000000
  5.09717248   2.45248972   0.00000000
  5.09658486   2.43878483   0.00000000
  5.09594180   2.42507995   0.00000000
  5.09524331   2.41137506   0.00000000
  5.09448938   2.39767017   0.00000000
  5.09368001   2.38396528   0.00000000
  5.09281521   2.37026039   0.00000000
  5.09189497   2.35655550   0.00000000
  5.09091929   2.34285062   0.00000000
  5.08988818   2.32914573   0.00000000
  5.08879486   2.31544084   0.00000000
  5.08741577   2.30173595   0.00000000
  5.08564251   2.28803106   0.00000000
  5.08347508   2.27432618   0.00000000
  5.08091349   2.26062129   0.00000000
  5.07795773   2.24691640   0.00000000
  5.07460781   2.23321151   0.00000000
  5.07086372   2.21950662   0.00000000
  5.06672547   2.20580174   0.00000000
  5.06219305   2.19209685   0.00000000
  5.05726647   2.17839196   0.00000000
  5.05194572   2.16468707   0.00000000
  5.04623080   2.15098218   0.00000000
  5.04012172   2.13727730   0.00000000
  5.03361848   2.12357241   0.00000000
  5.02672106   2.10986752   0.00000000
  5.01942949   2.09616263   0.00000000
  5.01174374   2.08245774   0.00000000
  5.00366383   2.06875286   0.00000000
  4.99518976   2.05504797   0.00000000
  4.98635949   2.04134308   0.00000000
  4.97777210   2.02763819   0.00000000
  4.96963431   2.01393330   0.00000000
  4.96194612   2.00022841   0.00000000
  4.95470753   1.98652353   0.00000000
  4.94791855   1.97281864   0.00000000
  4.94157916   1.95911375   0.00000000
  4.93568938   1.94540886   0.00000000
  4.93024920   1.93170397   0.00000000
  4.92525862   1.91799909   0.00000000
  4.92071764   1.90429420   0.00000000
  4.91662627   1.89058931   0.00000000
  4.91298450   1.87688442   0.00000000
  4.90979232   1.86317953   0.00000000
  4.90704975   1.84947465   0.00000000
  4.90475679   1.83576976   0.00000000
  4.90291342   1.82206487   0.00000000
  4.90151965   1.80835998   0.00000000
  4.90057549   1.79465509   0.00000000
  4.90008093   1.78095021   0.00000000
  4.90004040   1.76724532   0.00000000
  4.90049494   1.75354043   0.00000000
  4.90145451   1.73983554   0.00000000
  4.90291912   1.72613065   0.00000000
  4.90488877   1.71242577   0.00000000
  4.90736345   1.69872088   0.00000000
  4.91034317   1.68501599   0.00000000
  4.91382793   1.67131110   0.00000000
  4.91781773   1.65760621   0.00000000
  4.92231257   1.64390132   0.00000000
  4.92731244   1.63019644   0.00000000
  4.93281735   1.61649155   0.00000000
  4.93882730   1.60278666   0.00000000
  4.94534229   1.58908177   0.00000000
  4.95236231   1.57537688   0.00000000
  4.95988738   1.56167200   0.00000000
  4.96791748   1.54796711   0.00000000
  4.97645261   1.53426222   0.00000000
  4.98549279   1.52055733   0.00000000
  4.99503800   1.50685244   0.00000000
  5.00490818   1.49314756   0.00000000
  5.01402287   1.47944267   0.00000000
  5.02220201   1.46573778   0.00000000
  5.02944559   1.45203289   0.00000000
  5.03575361   1.43832800   0.00000000
  5.04112607   1.42462312   0.00000000
  5.04556298   1.41091823   0.00000000
  5.04906433   1.39721334   0.00000000
  5.05163012   1.38350845   0.00000000
  5.05326036   1.36980356   0.00000000
  5.05395503   1.35609868   0.00000000
  5.05371415   1.34239379   0.00000000
  5.05253771   1.32868890   0.00000000
  5.05042572   1.31498401   0.00000000
  5.04737816   1.30127912   0.00000000
  5.04339505   1.28757423   0.00000000
  5.03847638   1.27386935   0.00000000
  5.03262216   1.26016446   0.00000000
  5.02583237   1.24645957   0.00000000
  5.01810703   1.23275468   0.00000000
  5.00976952   1.21904979   0.00000000
  5.00214932   1.20534491   0.00000000
  4.99539016   1.19164002   0.00000000
  4.98949204   1.17793513   0.00000000
  4.98445496   1.16423024   0.00000000
  4.98027892   1.15052535   0.00000000
  4.97696392   1.13682047   0.00000000
  4.97450995   1.12311558   0.00000000
  4.97291703   1.10941069   0.00000000
  4.97218515   1.09570580   0.00000000
  4.97231430   1.08200091   0.00000000
  4.97330450   1.06829603   0.00000000
  4.97515573   1.05459114   0.00000000
  4.97786801   1.04088625   0.00000000
  4.98144132   1.02718136   0.00000000
  4.98587567   1.01347647   0.00000000
  4.99117107   0.99977159   0.00000000
  4.99732750   0.98606670   0.00000000
  5.00434497   0.97236181   0.00000000
  5.01222348   0.95865692   0.00000000
  5.02061142   0.94495203   0.00000000
  5.02848984   0.93124714   0.00000000
  5.03579416   0.91754226   0.00000000
  5.04252437   0.90383737   0.00000000
  5.04868047   0.89013248   0.00000000
  5.05426247   0.87642759   0.00000000
  5.05927037   0.86272270   0.00000000
  5.06370417   0.84901782   0.00000000
  5.06756386   0.83531293   0.00000000
  5.07084945   0.82160804   0.00000000
  5.07356093   0.80790315   0.00000000
  5.07569831   0.79419826   0.00000000
  5.07726158   0.78049338   0.00000000
  5.07825075   0.76678849   0.00000000
  5.07866582   0.75308360   0.00000000
  5.07850678   0.73937871   0.00000000
  5.07777364   0.72567382   0.00000000
  5.07646640   0.71196894   0.00000000
  5.07458505   0.69826405   0.00000000
  5.07212960   0.68455916   0.00000000
  5.06925780   0.67085427   0.00000000
  5.06629503   0.65714938   0.00000000
  5.06325114   0.64344450   0.00000000
  5.06012615   0.62973961   0.00000000
  5.05692004   0.61603472   0.00000000
  5.05363282   0.60232983   0.00000000
  5.05026448   0.58862494   0.00000000
  5.04681503   0.57492005   0.00000000
  5.04328448   0.56121517   0.00000000
  5.03967280   0.54751028   0.00000000
  5.03598002   0.53380539   0.00000000
  5.03220612   0.52010050   0.00000000
  5.02835111   0.50639561   0.00000000
  5.02441499   0.49269073   0.00000000
  5.02039776   0.47898584   0.00000000
  5.01629941   0.46528095   0.00000000
  5.01211995   0.45157606   0.00000000
  5.00785938   0.43787117   0.00000000
  5.00351769   0.42416629   0.00000000
  4.99909489   0.41046140   0.00000000
  4.99480860   0.39647759   0.00000000
  4.99097585   0.38180854   0.00000000
  4.98759931   0.36645080   0.00000000
  4.98467900   0.35040437   0.00000000
  4.98221490   0.33366926   0.00000000
  4.98020703   0.31624546   0.00000000
  4.97865538   0.29813297   0.00000000
  4.97755995   0.27933179   0.00000000
  4.97692074   0.25984192   0.00000000
  4.97673775   0.23966337   0.00000000
  4.97701098   0.21879613   0.00000000
  4.97774043   0.19724020   0.00000000
  4.97892611   0.17499558   0.00000000
  4.98056800   0.15206228   0.00000000
  4.98266611   0.12844028   0.00000000
  4.98522045   0.10412960   0.00000000
  4.98823101   0.07913023   0.00000000
  4.99169778   0.05344218   0.00000000
  4.99562078   0.02706543   0.00000000
  5.00000000   0.00000000   0.00000000


==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/opt_PSO_GIFT_result_shape_adapt_n_5.txt <==
  5.00000000   3.00000000   0.00000000
  5.00492407   2.97503220   0.00000000
  5.00964602   2.95038004   0.00000000
  5.01416585   2.92604353   0.00000000
  5.01848356   2.90202268   0.00000000
  5.02259915   2.87831747   0.00000000
  5.02651263   2.85492791   0.00000000
  5.03022399   2.83185399   0.00000000
  5.03373323   2.80909573   0.00000000
  5.03704035   2.78665311   0.00000000
  5.04014535   2.76452615   0.00000000
  5.04304824   2.74271483   0.00000000
  5.04574901   2.72121916   0.00000000
  5.04824766   2.70003914   0.00000000
  5.05054419   2.67917477   0.00000000
  5.05263860   2.65862604   0.00000000
  5.05453090   2.63839297   0.00000000
  5.05622108   2.61847554   0.00000000
  5.05770914   2.59887377   0.00000000
  5.05899508   2.57958764   0.00000000
  5.06007890   2.56061716   0.00000000
  5.06096061   2.54196232   0.00000000
  5.06164019   2.52362314   0.00000000
  5.06211766   2.50559961   0.00000000
  5.06239301   2.48789172   0.00000000
  5.06246625   2.47049948   0.00000000
  5.06233736   2.45342289   0.00000000
  5.06200636   2.43666195   0.00000000
  5.06147324   2.42021666   0.00000000
  5.06073800   2.40408702   0.00000000
  5.05980064   2.38827302   0.00000000
  5.05866117   2.37277468   0.00000000
  5.05731957   2.35759198   0.00000000
  5.05577586   2.34272493   0.00000000
  5.05403003   2.32817353   0.00000000
  5.05208209   2.31393778   0.00000000
  5.04993202   2.30001768   0.00000000
  5.04757984   2.28641322   0.00000000
  5.04502554   2.27312442   0.00000000
  5.04226912   2.26015126   0.00000000
  5.03931513   2.24748744   0.00000000
  5.03631378   2.23492462   0.00000000
  5.03333788   2.22236181   0.00000000
  5.03038745   2.20979899   0.00000000
  5.02746247   2.19723618   0.00000000
  5.02456295   2.18467337   0.00000000
  5.02168888   2.17211055   0.00000000
  5.01884028   2.15954774   0.00000000
  5.01601713   2.14698492   0.00000000
  5.01321944   2.13442211   0.00000000
  5.01044721   2.12185930   0.00000000
  5.00770043   2.10929648   0.00000000
  5.00497911   2.09673367   0.00000000
  5.00228326   2.08417085   0.00000000
  4.99961285   2.07160804   0.00000000
  4.99696791   2.05904523   0.00000000
  4.99434843   2.04648241   0.00000000
  4.99175440   2.03391960   0.00000000
  4.98918583   2.02135678   0.00000000
  4.98664272   2.00879397   0.00000000
  4.98412506   1.99623116   0.00000000
  4.98163286   1.98366834   0.00000000
  4.97916613   1.97110553   0.00000000
  4.97672484   1.95854271   0.00000000
  4.97430902   1.94597990   0.00000000
  4.97191866   1.93341709   0.00000000
  4.96955375   1.92085427   0.00000000
  4.96721430   1.90829146   0.00000000
  4.96490031   1.89572864   0.00000000
  4.96261177   1.88316583   0.00000000
  4.96034870   1.87060302   0.00000000
  4.95811108   1.85804020   0.00000000
  4.95589892   1.84547739   0.00000000
  4.95371221   1.83291457   0.00000000
  4.95155097   1.82035176   0.00000000
  4.94941518   1.80778894   0.00000000
  4.94730485   1.79522613   0.00000000
  4.94521998   1.78266332   0.00000000
  4.94316057   1.77010050   0.00000000
  4.94112661   1.75753769   0.00000000
  4.93913021   1.74497487   0.00000000
  4.93728325   1.73241206   0.00000000
  4.93561295   1.71984925   0.00000000
  4.93411931   1.70728643   0.00000000
  4.93280234   1.69472362   0.00000000
  4.93166202   1.68216080   0.00000000
  4.93069836   1.66959799   0.00000000
  4.92991136   1.65703518   0.00000000
  4.92930103   1.64447236   0.00000000
  4.92886735   1.63190955   0.00000000
  4.92861034   1.61934673   0.00000000
  4.92852998   1.60678392   0.00000000
  4.92862628   1.59422111   0.00000000
  4.92889925   1.58165829   0.00000000
  4.92934887   1.56909548   0.00000000
  4.92997516   1.55653266   0.00000000
  4.93077811   1.54396985   0.00000000
  4.93175771   1.53140704   0.00000000
  4.93291398   1.51884422   0.00000000
  4.93424690   1.50628141   0.00000000
  4.93575649   1.49371859   0.00000000
  4.93744274   1.48115578   0.00000000
  4.93930564   1.46859296   0.00000000
  4.94134521   1.45603015   0.00000000
  4.94356144   1.44346734   0.00000000
  4.94595433   1.43090452   0.00000000
  4.94852387   1.41834171   0.00000000
  4.95127008   1.40577889   0.00000000
  4.95419295   1.39321608   0.00000000
  4.95729248   1.38065327   0.00000000
  4.96056867   1.36809045   0.00000000
  4.96402152   1.35552764   0.00000000
  4.96765103   1.34296482   0.00000000
  4.97145720   1.33040201   0.00000000
  4.97544003   1.31783920   0.00000000
  4.97959952   1.30527638   0.00000000
  4.98393567   1.29271357   0.00000000
  4.98844848   1.28015075   0.00000000
  4.99313795   1.26758794   0.00000000
  4.99800408   1.25502513   0.00000000
  5.00298526   1.24246231   0.00000000
  5.00782817   1.22989950   0.00000000
  5.01250543   1.21733668   0.00000000
  5.01701705   1.20477387   0.00000000
  5.02136302   1.19221106   0.00000000
  5.02554333   1.17964824   0.00000000
  5.02955800   1.16708543   0.00000000
  5.03340702   1.15452261   0.00000000
  5.03709040   1.14195980   0.00000000
  5.04060812   1.12939698   0.00000000
  5.04396019   1.11683417   0.00000000
  5.04714662   1.10427136   0.00000000
  5.05016740   1.09170854   0.00000000
  5.05302253   1.07914573   0.00000000
  5.05571201   1.06658291   0.00000000
  5.05823584   1.05402010   0.00000000
  5.06059402   1.04145729   0.00000000
  5.06278656   1.02889447   0.00000000
  5.06481344   1.01633166   0.00000000
  5.06667468   1.00376884   0.00000000
  5.06837027   0.99120603   0.00000000
  5.06990021   0.97864322   0.00000000
  5.07126450   0.96608040   0.00000000
  5.07246315   0.95351759   0.00000000
  5.07349614   0.94095477   0.00000000
  5.07436349   0.92839196   0.00000000
  5.07506518   0.91582915   0.00000000
  5.07560123   0.90326633   0.00000000
  5.07597163   0.89070352   0.00000000
  5.07617639   0.87814070   0.00000000
  5.07621549   0.86557789   0.00000000
  5.07608894   0.85301508   0.00000000
  5.07579675   0.84045226   0.00000000
  5.07533891   0.82788945   0.00000000
  5.07471542   0.81532663   0.00000000
  5.07392628   0.80276382   0.00000000
  5.07297149   0.79020101   0.00000000
  5.07185105   0.77763819   0.00000000
  5.07056497   0.76507538   0.00000000
  5.06911323   0.75251256   0.00000000
  5.06754627   0.73984874   0.00000000
  5.06596806   0.72687558   0.00000000
  5.06438176   0.71358678   0.00000000
  5.06278737   0.69998232   0.00000000
  5.06118488   0.68606222   0.00000000
  5.05957431   0.67182647   0.00000000
  5.05795564   0.65727507   0.00000000
  5.05632888   0.64240802   0.00000000
  5.05469403   0.62722532   0.00000000
  5.05305109   0.61172698   0.00000000
  5.05140005   0.59591298   0.00000000
  5.04974092   0.57978334   0.00000000
  5.04807370   0.56333805   0.00000000
  5.04639839   0.54657711   0.00000000
  5.04471499   0.52950052   0.00000000
  5.04302349   0.51210828   0.00000000
  5.04132390   0.49440039   0.00000000
  5.03961623   0.47637686   0.00000000
  5.03790045   0.45803768   0.00000000
  5.03617659   0.43938284   0.00000000
  5.03444463   0.42041236   0.00000000
  5.03270459   0.40112623   0.00000000
  5.03095645   0.38152446   0.00000000
  5.02920022   0.36160703   0.00000000
  5.02743589   0.34137396   0.00000000
  5.02566348   0.32082523   0.00000000
  5.02388297   0.29996086   0.00000000
  5.02209437   0.27878084   0.00000000
  5.02029768   0.25728517   0.00000000
  5.01849289   0.23547385   0.00000000
  5.01668002   0.21334689   0.00000000
  5.01485905   0.19090427   0.00000000
  5.01302999   0.16814601   0.00000000
  5.01119284   0.14507209   0.00000000
  5.00934760   0.12168253   0.00000000
  5.00749426   0.09797732   0.00000000
  5.00563283   0.07395647   0.00000000
  5.00376331   0.04961996   0.00000000
  5.00188570   0.02496780   0.00000000
  5.00000000   0.00000000   0.00000000


==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_Chen.txt <==
5	0
5.00048288	0.011964
5.00097152	0.023856
5.00146592	0.035676
5.00196608	0.047424
5.002472	0.0591
5.00298368	0.070704
5.00350112	0.082236
5.00402432	0.093696
5.00455328	0.105084
5.005088	0.1164
5.00562848	0.127644
5.00617472	0.138816
5.00672672	0.149916
5.00728448	0.160944
5.007848	0.1719
5.00841728	0.182784
5.00899232	0.193596
5.00957312	0.204336
5.01015968	0.215004
5.010752	0.2256
5.01135008	0.236124
5.01195392	0.246576
5.01256352	0.256956
5.01317888	0.267264
5.0138	0.2775
5.01442688	0.287664
5.01505952	0.297756
5.01569792	0.307776
5.01634208	0.317724
5.016992	0.3276
5.01764768	0.337404
5.01830912	0.347136
5.01897632	0.356796
5.01964928	0.366384
5.020328	0.3759
5.02101248	0.385344
5.02170272	0.394716
5.02239872	0.404016
5.02310048	0.413244
5.023808	0.4224
5.02452128	0.431484
5.02524032	0.440496
5.02596512	0.449436
5.02669568	0.458304
5.027432	0.4671
5.02817408	0.475824
5.02892192	0.484476
5.02967552	0.493056
5.03043488	0.501564
5.0312	0.51
5.03197088	0.518364
5.03274752	0.526656
5.03352992	0.534876
5.03431808	0.543024
5.035112	0.5511
5.03591168	0.559104
5.03671712	0.567036
5.03752832	0.574896
5.03834528	0.582684
5.039168	0.5904
5.03999648	0.598044
5.04083072	0.605616
5.04167072	0.613116
5.04251648	0.620544
5.043368	0.6279
5.04422528	0.635184
5.04508832	0.642396
5.04595712	0.649536
5.04683168	0.656604
5.047712	0.6636
5.04859808	0.670524
5.04948992	0.677376
5.05038752	0.684156
5.05129088	0.690864
5.0522	0.6975
5.05311488	0.704064
5.05403552	0.710556
5.05496192	0.716976
5.05589408	0.723324
5.056832	0.7296
5.05777568	0.735804
5.05872512	0.741936
5.05968032	0.747996
5.06063104	0.754
5.061544	0.76
5.06241664	0.766
5.06324896	0.772
5.06404096	0.778
5.06479264	0.784
5.065504	0.79
5.06617504	0.796
5.06680576	0.802
5.06739616	0.808
5.06794624	0.814
5.068456	0.82
5.06892544	0.826
5.06935456	0.832
5.06974336	0.838
5.07009184	0.844
5.0704	0.85
5.07066784	0.856
5.07089536	0.862
5.07108256	0.868
5.07122944	0.874
5.071336	0.88
5.07140224	0.886
5.07142816	0.892
5.07141376	0.898
5.07135904	0.904
5.071264	0.91
5.07112864	0.916
5.07095296	0.922
5.07073696	0.928
5.07048064	0.934
5.070184	0.94
5.06984704	0.946
5.06946976	0.952
5.06905216	0.958
5.06859424	0.964
5.068096	0.97
5.06755744	0.976
5.06697856	0.982
5.06635936	0.988
5.06569984	0.994
5.065	1
5.06425984	1.006
5.06347936	1.012
5.06265856	1.018
5.06179744	1.024
5.060896	1.03
5.05995424	1.036
5.05897216	1.042
5.05794976	1.048
5.05688704	1.054
5.055784	1.06
5.05464064	1.066
5.05345696	1.072
5.05223296	1.078
5.05096864	1.084
5.049664	1.09
5.04831904	1.096
5.04693376	1.102
5.04550816	1.108
5.04404224	1.114
5.042536	1.12
5.04098944	1.126
5.03940256	1.132
5.03777536	1.138
5.03610784	1.144
5.0344	1.15
5.03265184	1.156
5.03086336	1.162
5.02903456	1.168
5.02716544	1.174
5.025256	1.18
5.02330624	1.186
5.02131616	1.192
5.01928576	1.198
5.01721504	1.204
5.015104	1.21
5.01295264	1.216
5.01076096	1.222
5.00852896	1.228
5.00625664	1.234
5.003944	1.24
5.00159104	1.246
4.99920216	1.252
4.99683456	1.258
4.99450584	1.264
4.992216	1.27
4.98996504	1.276
4.98775296	1.282
4.98557976	1.288
4.98344544	1.294
4.98135	1.3
4.97929344	1.306
4.97727576	1.312
4.97529696	1.318
4.97335704	1.324
4.971456	1.33
4.96959384	1.336
4.96777056	1.342
4.96598616	1.348
4.96424064	1.354
4.962534	1.36
4.96086624	1.366
4.95923736	1.372
4.95764736	1.378
4.95609624	1.384
4.954584	1.39
4.95311064	1.396
4.95167616	1.402
4.95028056	1.408
4.94892384	1.414
4.947606	1.42
4.94632704	1.426
4.94508696	1.432
4.94388576	1.438
4.94272344	1.444
4.9416	1.45
4.94051544	1.456
4.93946976	1.462
4.93846296	1.468
4.93749504	1.474
4.936566	1.48
4.93567584	1.486
4.93482456	1.492
4.93401216	1.498
4.93323864	1.504
4.932504	1.51
4.93180824	1.516
4.93115136	1.522
4.93053336	1.528
4.92995424	1.534
4.929414	1.54
4.92891264	1.546
4.92845016	1.552
4.92802656	1.558
4.92764184	1.564
4.927296	1.57
4.92698904	1.576
4.92672096	1.582
4.92649176	1.588
4.92630144	1.594
4.92615	1.6
4.92603744	1.606
4.92596376	1.612
4.92592896	1.618
4.92593304	1.624
4.925976	1.63
4.92605784	1.636
4.92617856	1.642
4.92633816	1.648
4.92653664	1.654
4.926774	1.66
4.92705024	1.666
4.92736536	1.672
4.92771936	1.678
4.92811224	1.684
4.928544	1.69
4.92901464	1.696
4.92952416	1.702
4.93007256	1.708
4.93065984	1.714
4.931286	1.72
4.93195104	1.726
4.93265496	1.732
4.93339776	1.738
4.93417944	1.744
4.935	1.75
4.93584432	1.756
4.93669728	1.762
4.93755888	1.768
4.93842912	1.774
4.939308	1.78
4.94019552	1.786
4.94109168	1.792
4.94199648	1.798
4.94290992	1.804
4.943832	1.81
4.94476272	1.816
4.94570208	1.822
4.94665008	1.828
4.94760672	1.834
4.948572	1.84
4.94954592	1.846
4.95052848	1.852
4.95151968	1.858
4.95251952	1.864
4.953528	1.87
4.95454512	1.876
4.95557088	1.882
4.95660528	1.888
4.95764832	1.894
4.9587	1.9
4.95976032	1.906
4.96082928	1.912
4.96190688	1.918
4.96299312	1.924
4.964088	1.93
4.96519152	1.936
4.96630368	1.942
4.96742448	1.948
4.96855392	1.954
4.969692	1.96
4.97083872	1.966
4.97199408	1.972
4.97315808	1.978
4.97433072	1.984
4.975512	1.99
4.97670192	1.996
4.97790048	2.002
4.97910768	2.008
4.98032352	2.014
4.981548	2.02
4.98278112	2.026
4.98402288	2.032
4.98527328	2.038
4.98653232	2.044
4.9878	2.05
4.98907632	2.056
4.99036128	2.062
4.99165488	2.068
4.99295712	2.074
4.994268	2.08
4.99558752	2.086
4.99691568	2.092
4.99825248	2.098
4.99959792	2.104
5.000952	2.11
5.00231472	2.116
5.00368608	2.122
5.00506608	2.128
5.00645472	2.134
5.007852	2.14
5.00925792	2.146
5.01067248	2.152
5.01209568	2.158
5.01352752	2.164
5.014968	2.17
5.01641712	2.176
5.01787488	2.182
5.01934128	2.188
5.02081632	2.194
5.0223	2.2
5.02379232	2.206
5.02529328	2.212
5.02680288	2.218
5.02832112	2.224
5.029848	2.23
5.03138352	2.236
5.03292768	2.242
5.03448048	2.248
5.03602944	2.254016
5.037534	2.2601
5.03899104	2.266256
5.04040056	2.272484
5.04176256	2.278784
5.04307704	2.285156
5.044344	2.2916
5.04556344	2.298116
5.04673536	2.304704
5.04785976	2.311364
5.04893664	2.318096
5.049966	2.3249
5.05094784	2.331776
5.05188216	2.338724
5.05276896	2.345744
5.05360824	2.352836
5.0544	2.36
5.05514424	2.367236
5.05584096	2.374544
5.05649016	2.381924
5.05709184	2.389376
5.057646	2.3969
5.05815264	2.404496
5.05861176	2.412164
5.05902336	2.419904
5.05938744	2.427716
5.059704	2.4356
5.05997304	2.443556
5.06019456	2.451584
5.06036856	2.459684
5.06049504	2.467856
5.060574	2.4761
5.06060544	2.484416
5.06058936	2.492804
5.06052576	2.501264
5.06041464	2.509796
5.060256	2.5184
5.06004984	2.527076
5.05979616	2.535824
5.05949496	2.544644
5.05914624	2.553536
5.05875	2.5625
5.05830624	2.571536
5.05781496	2.580644
5.05727616	2.589824
5.05668984	2.599076
5.056056	2.6084
5.05537464	2.617796
5.05464576	2.627264
5.05386936	2.636804
5.05304544	2.646416
5.052174	2.6561
5.05125504	2.665856
5.05028856	2.675684
5.04927456	2.685584
5.04821304	2.695556
5.047104	2.7056
5.04594744	2.715716
5.04474336	2.725904
5.04349176	2.736164
5.04219264	2.746496
5.040846	2.7569
5.03945184	2.767376
5.03801016	2.777924
5.03652096	2.788544
5.03498424	2.799236
5.0334	2.81
5.03176824	2.820836
5.03008896	2.831744
5.02836216	2.842724
5.02658784	2.853776
5.024766	2.8649
5.02289664	2.876096
5.02097976	2.887364
5.01901536	2.898704
5.01700344	2.910116
5.014944	2.9216
5.01283704	2.933156
5.01068256	2.944784
5.00848056	2.956484
5.00623104	2.968256
5.003934	2.9801
5.00158944	2.992016
5.0008	3
5.0032	3
5.0056	3
5.008	3
5.0104	3
5.0128	3
5.0152	3
5.0176	3
5.02	3
5.0224	3
5.0248	3
5.0272	3
5.0296	3
5.032	3
5.0344	3
5.0368	3
5.0392	3
5.0416	3
5.044	3
5.0464	3
5.0488	3
5.0512	3
5.0536	3
5.056	3
5.0584	3
5.0608	3
5.0632	3
5.0656	3
5.068	3
5.0704	3
5.0728	3
5.0752	3
5.0776	3
5.08	3
5.0824	3
5.0848	3
5.0872	3
5.0896	3
5.092	3
5.0944	3
5.0968	3
5.0992	3
5.1016	3
5.104	3
5.1064	3
5.1088	3
5.1112	3
5.1136	3
5.116	3
5.1184	3
5.1208	3
5.1232	3
5.1256	3
5.128	3
5.1304	3
5.1328	3
5.1352	3
5.1376	3
5.14	3
5.1424	3
5.1448	3
5.1472	3
5.1496	3
5.152	3
5.1544	3
5.1568	3
5.1592	3
5.1616	3
5.164	3
5.1664	3
5.1688	3
5.1712	3
5.1736	3
5.176	3
5.1784	3
5.1808	3
5.1832	3
5.1856	3
5.188	3
5.1904	3
5.1928	3
5.1952	3
5.1976	3
5.2	3
5.2	2.988036
5.2	2.976144
5.2	2.964324
5.2	2.952576
5.2	2.9409
5.2	2.929296
5.2	2.917764
5.2	2.906304
5.2	2.894916
5.2	2.8836
5.2	2.872356
5.2	2.861184
5.2	2.850084
5.2	2.839056
5.2	2.8281
5.2	2.817216
5.2	2.806404
5.2	2.795664
5.2	2.784996
5.2	2.7744
5.2	2.763876
5.2	2.753424
5.2	2.743044
5.2	2.732736
5.2	2.7225
5.2	2.712336
5.2	2.702244
5.2	2.692224
5.2	2.682276
5.2	2.6724
5.2	2.662596
5.2	2.652864
5.2	2.643204
5.2	2.633616
5.2	2.6241
5.2	2.614656
5.2	2.605284
5.2	2.595984
5.2	2.586756
5.2	2.5776
5.2	2.568516
5.2	2.559504
5.2	2.550564
5.2	2.541696
5.2	2.5329
5.2	2.524176
5.2	2.515524
5.2	2.506944
5.2	2.498436
5.2	2.49
5.2	2.481636
5.2	2.473344
5.2	2.465124
5.2	2.456976
5.2	2.4489
5.2	2.440896
5.2	2.432964
5.2	2.425104
5.2	2.417316
5.2	2.4096
5.2	2.401956
5.2	2.394384
5.2	2.386884
5.2	2.379456
5.2	2.3721
5.2	2.364816
5.2	2.357604
5.2	2.350464
5.2	2.343396
5.2	2.3364
5.2	2.329476
5.2	2.322624
5.2	2.315844
5.2	2.309136
5.2	2.3025
5.2	2.295936
5.2	2.289444
5.2	2.283024
5.2	2.276676
5.2	2.2704
5.2	2.264196
5.2	2.258064
5.2	2.252004
5.2	2.246
5.2	2.24
5.2	2.234
5.2	2.228
5.2	2.222
5.2	2.216
5.2	2.21
5.2	2.204
5.2	2.198
5.2	2.192
5.2	2.186
5.2	2.18
5.2	2.174
5.2	2.168
5.2	2.162
5.2	2.156
5.2	2.15
5.2	2.144
5.2	2.138
5.2	2.132
5.2	2.126
5.2	2.12
5.2	2.114
5.2	2.108
5.2	2.102
5.2	2.096
5.2	2.09
5.2	2.084
5.2	2.078
5.2	2.072
5.2	2.066
5.2	2.06
5.2	2.054
5.2	2.048
5.2	2.042
5.2	2.036
5.2	2.03
5.2	2.024
5.2	2.018
5.2	2.012
5.2	2.006
5.2	2
5.2	1.994
5.2	1.988
5.2	1.982
5.2	1.976
5.2	1.97
5.2	1.964
5.2	1.958
5.2	1.952
5.2	1.946
5.2	1.94
5.2	1.934
5.2	1.928
5.2	1.922
5.2	1.916
5.2	1.91
5.2	1.904
5.2	1.898
5.2	1.892
5.2	1.886
5.2	1.88
5.2	1.874
5.2	1.868
5.2	1.862
5.2	1.856
5.2	1.85
5.2	1.844
5.2	1.838
5.2	1.832
5.2	1.826
5.2	1.82
5.2	1.814
5.2	1.808
5.2	1.802
5.2	1.796
5.2	1.79
5.2	1.784
5.2	1.778
5.2	1.772
5.2	1.766
5.2	1.76
5.2	1.754
5.2	1.748
5.2	1.742
5.2	1.736
5.2	1.73
5.2	1.724
5.2	1.718
5.2	1.712
5.2	1.706
5.2	1.7
5.2	1.694
5.2	1.688
5.2	1.682
5.2	1.676
5.2	1.67
5.2	1.664
5.2	1.658
5.2	1.652
5.2	1.646
5.2	1.64
5.2	1.634
5.2	1.628
5.2	1.622
5.2	1.616
5.2	1.61
5.2	1.604
5.2	1.598
5.2	1.592
5.2	1.586
5.2	1.58
5.2	1.574
5.2	1.568
5.2	1.562
5.2	1.556
5.2	1.55
5.2	1.544
5.2	1.538
5.2	1.532
5.2	1.526
5.2	1.52
5.2	1.514
5.2	1.508
5.2	1.502
5.2	1.496
5.2	1.49
5.2	1.484
5.2	1.478
5.2	1.472
5.2	1.466
5.2	1.46
5.2	1.454
5.2	1.448
5.2	1.442
5.2	1.436
5.2	1.43
5.2	1.424
5.2	1.418
5.2	1.412
5.2	1.406
5.2	1.4
5.2	1.394
5.2	1.388
5.2	1.382
5.2	1.376
5.2	1.37
5.2	1.364
5.2	1.358
5.2	1.352
5.2	1.346
5.2	1.34
5.2	1.334
5.2	1.328
5.2	1.322
5.2	1.316
5.2	1.31
5.2	1.304
5.2	1.298
5.2	1.292
5.2	1.286
5.2	1.28
5.2	1.274
5.2	1.268
5.2	1.262
5.2	1.256
5.2	1.25
5.2	1.244
5.2	1.238
5.2	1.232
5.2	1.226
5.2	1.22
5.2	1.214
5.2	1.208
5.2	1.202
5.2	1.196
5.2	1.19
5.2	1.184
5.2	1.178
5.2	1.172
5.2	1.166
5.2	1.16
5.2	1.154
5.2	1.148
5.2	1.142
5.2	1.136
5.2	1.13
5.2	1.124
5.2	1.118
5.2	1.112
5.2	1.106
5.2	1.1
5.2	1.094
5.2	1.088
5.2	1.082
5.2	1.076
5.2	1.07
5.2	1.064
5.2	1.058
5.2	1.052
5.2	1.046
5.2	1.04
5.2	1.034
5.2	1.028
5.2	1.022
5.2	1.016
5.2	1.01
5.2	1.004
5.2	0.998
5.2	0.992
5.2	0.986
5.2	0.98
5.2	0.974
5.2	0.968
5.2	0.962
5.2	0.956
5.2	0.95
5.2	0.944
5.2	0.938
5.2	0.932
5.2	0.926
5.2	0.92
5.2	0.914
5.2	0.908
5.2	0.902
5.2	0.896
5.2	0.89
5.2	0.884
5.2	0.878
5.2	0.872
5.2	0.866
5.2	0.86
5.2	0.854
5.2	0.848
5.2	0.842
5.2	0.836
5.2	0.83
5.2	0.824
5.2	0.818
5.2	0.812
5.2	0.806
5.2	0.8
5.2	0.794
5.2	0.788
5.2	0.782
5.2	0.776
5.2	0.77
5.2	0.764
5.2	0.758
5.2	0.752
5.2	0.745984
5.2	0.7399
5.2	0.733744
5.2	0.727516
5.2	0.721216
5.2	0.714844
5.2	0.7084
5.2	0.701884
5.2	0.695296
5.2	0.688636
5.2	0.681904
5.2	0.6751
5.2	0.668224
5.2	0.661276
5.2	0.654256
5.2	0.647164
5.2	0.64
5.2	0.632764
5.2	0.625456
5.2	0.618076
5.2	0.610624
5.2	0.6031
5.2	0.595504
5.2	0.587836
5.2	0.580096
5.2	0.572284
5.2	0.5644
5.2	0.556444
5.2	0.548416
5.2	0.540316
5.2	0.532144
5.2	0.5239
5.2	0.515584
5.2	0.507196
5.2	0.498736
5.2	0.490204
5.2	0.4816
5.2	0.472924
5.2	0.464176
5.2	0.455356
5.2	0.446464
5.2	0.4375
5.2	0.428464
5.2	0.419356
5.2	0.410176
5.2	0.400924
5.2	0.3916
5.2	0.382204
5.2	0.372736
5.2	0.363196
5.2	0.353584
5.2	0.3439
5.2	0.334144
5.2	0.324316
5.2	0.314416
5.2	0.304444
5.2	0.2944
5.2	0.284284
5.2	0.274096
5.2	0.263836
5.2	0.253504
5.2	0.2431
5.2	0.232624
5.2	0.222076
5.2	0.211456
5.2	0.200764
5.2	0.19
5.2	0.179164
5.2	0.168256
5.2	0.157276
5.2	0.146224
5.2	0.1351
5.2	0.123904
5.2	0.112636
5.2	0.101296
5.2	0.089884
5.2	0.0784
5.2	0.066844
5.2	0.055216
5.2	0.043516
5.2	0.031744
5.2	0.0199
5.2	0.007984
5.1992	0
5.1968	0
5.1944	0
5.192	0
5.1896	0
5.1872	0
5.1848	0
5.1824	0
5.18	0
5.1776	0
5.1752	0
5.1728	0
5.1704	0
5.168	0
5.1656	0
5.1632	0
5.1608	0
5.1584	0
5.156	0
5.1536	0
5.1512	0
5.1488	0
5.1464	0
5.144	0
5.1416	0
5.1392	0
5.1368	0
5.1344	0
5.132	0
5.1296	0
5.1272	0
5.1248	0
5.1224	0
5.12	0
5.1176	0
5.1152	0
5.1128	0
5.1104	0
5.108	0
5.1056	0
5.1032	0
5.1008	0
5.0984	0
5.096	0
5.0936	0
5.0912	0
5.0888	0
5.0864	0
5.084	0
5.0816	0
5.0792	0
5.0768	0
5.0744	0
5.072	0
5.0696	0
5.0672	0
5.0648	0
5.0624	0
5.06	0
5.0576	0
5.0552	0
5.0528	0
5.0504	0
5.048	0
5.0456	0
5.0432	0
5.0408	0
5.0384	0
5.036	0
5.0336	0
5.0312	0
5.0288	0
5.0264	0
5.024	0
5.0216	0
5.0192	0
5.0168	0
5.0144	0
5.012	0
5.0096	0
5.0072	0
5.0048	0
5.0024	0
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_Chen_N_10.txt <==
5	0
4.995782857	0.011899338
4.991740123	0.02368431
4.987871798	0.035354915
4.984177883	0.046911153
4.980658377	0.058353025
4.97731328	0.069680529
4.974142592	0.080893667
4.971146314	0.091992439
4.968324445	0.102976843
4.965676985	0.113846881
4.963203934	0.124602552
4.960905293	0.135243856
4.958781061	0.145770794
4.956831238	0.156183365
4.955055825	0.166481569
4.95345482	0.176665406
4.952028225	0.186734877
4.95077604	0.196689981
4.949698263	0.206530718
4.948794896	0.216257089
4.948065938	0.225869093
4.947511389	0.23536673
4.94713125	0.24475
4.94692552	0.254018904
4.946894199	0.26317344
4.947037287	0.272213611
4.947354785	0.281139414
4.947846692	0.289950851
4.948513008	0.298647921
4.949353733	0.307230624
4.950368868	0.31569896
4.951558412	0.32405293
4.952922365	0.332292533
4.954460728	0.340417769
4.9561735	0.348428639
4.958060681	0.356325142
4.960122271	0.364107278
4.96235827	0.371775047
4.964768679	0.37932845
4.967353497	0.386767486
4.970112724	0.394092155
4.973042911	0.401304348
4.976008648	0.408478261
4.978940076	0.415652174
4.981837193	0.422826087
4.9847	0.43
4.987528497	0.437173913
4.990322684	0.444347826
4.993082561	0.451521739
4.995808129	0.458695652
4.998499386	0.465869565
5.001156333	0.473043478
5.00377897	0.480217391
5.006367297	0.487391304
5.008921314	0.494565217
5.011441021	0.50173913
5.013926418	0.508913043
5.016377505	0.516086957
5.018794282	0.52326087
5.021176749	0.530434783
5.023524905	0.537608696
5.025838752	0.544782609
5.028118289	0.551956522
5.030363516	0.559130435
5.032574433	0.566304348
5.03475104	0.573478261
5.036893336	0.580652174
5.039001323	0.587826087
5.041075	0.595
5.043114367	0.602173913
5.045119423	0.609347826
5.04709017	0.616521739
5.049026607	0.623695652
5.050928733	0.630869565
5.05279655	0.638043478
5.054630057	0.645217391
5.056429253	0.652391304
5.05819414	0.659565217
5.059924716	0.66673913
5.061620983	0.673913043
5.06328294	0.681086957
5.064910586	0.68826087
5.066503922	0.695434783
5.068055577	0.702606805
5.069483991	0.709756026
5.070766588	0.716876654
5.071903367	0.723968691
5.072894329	0.731032136
5.073739473	0.73806699
5.0744388	0.745073251
5.074992309	0.752050922
5.0754	0.759
5.075661874	0.765920487
5.07577793	0.772812382
5.075748169	0.779675685
5.07557259	0.786510397
5.075251193	0.793316517
5.074783979	0.800094045
5.074170948	0.806842982
5.073412098	0.813563327
5.072507431	0.82025508
5.071456947	0.826918242
5.070260645	0.833552812
5.068918526	0.84015879
5.067430588	0.846736177
5.065796834	0.853284972
5.064017261	0.859805175
5.062091871	0.866296786
5.060020664	0.872759806
5.057803639	0.879194234
5.055440796	0.885600071
5.052932136	0.891977316
5.050277658	0.898325969
5.047477363	0.90464603
5.04453125	0.9109375
5.041439319	0.917200378
5.038201571	0.923434664
5.034818006	0.929640359
5.031288622	0.935817462
5.027613422	0.941965974
5.023792403	0.948085893
5.019825567	0.954177221
5.015712914	0.960239957
5.011454442	0.966274102
5.007050154	0.972279655
5.002554064	0.97826087
4.99823776	0.98423913
4.994138752	0.990217391
4.990257042	0.996195652
4.986592628	1.002173913
4.98314551	1.008152174
4.97991569	1.014130435
4.976903166	1.020108696
4.97410794	1.026086957
4.971530009	1.032065217
4.969169376	1.038043478
4.96702604	1.044021739
4.9651	1.05
4.963391257	1.055978261
4.961899811	1.061956522
4.960625662	1.067934783
4.959568809	1.073913043
4.958729253	1.079891304
4.958106994	1.085869565
4.957702032	1.091847826
4.957514367	1.097826087
4.957543998	1.103804348
4.957790926	1.109782609
4.958255151	1.11576087
4.958936673	1.12173913
4.959835491	1.127717391
4.960951607	1.133695652
4.962285019	1.139673913
4.963835728	1.145652174
4.965603733	1.151630435
4.967589036	1.157608696
4.969791635	1.163586957
4.972211531	1.169565217
4.974848724	1.175543478
4.977703214	1.181521739
4.980775	1.1875
4.984064083	1.193478261
4.987570463	1.199456522
4.99129414	1.205434783
4.995235113	1.211413043
4.999393384	1.217391304
5.003768951	1.223369565
5.008245369	1.229355388
5.012515147	1.235368738
5.016561909	1.241410681
5.020385657	1.247481215
5.023986389	1.25358034
5.027364107	1.259708058
5.030518809	1.265864367
5.033450496	1.272049267
5.036159168	1.27826276
5.038644825	1.284504844
5.040907467	1.29077552
5.042947094	1.297074787
5.044763705	1.303402647
5.046357302	1.309759097
5.047727883	1.31614414
5.048875449	1.322557774
5.0498	1.329
5.050501536	1.335470818
5.050980057	1.341970227
5.051235562	1.348498228
5.051268053	1.35505482
5.051077528	1.361640005
5.050663989	1.368253781
5.050027434	1.374896148
5.049167864	1.381567108
5.048085279	1.388266659
5.046779679	1.394994802
5.045251063	1.401751536
5.043499433	1.408536862
5.041524787	1.41535078
5.039327127	1.422193289
5.036906451	1.42906439
5.03426276	1.435964083
5.031396054	1.442892368
5.028306333	1.449849244
5.024993596	1.456834712
5.021457845	1.463848771
5.017699078	1.470891422
5.013717297	1.477962665
5.0095125	1.4850625
5.005084688	1.492190926
5.000433861	1.499347944
4.995699433	1.506509924
4.991077977	1.513643549
4.986570888	1.520748582
4.982178166	1.527825024
4.977899811	1.534872873
4.973735822	1.541892131
4.9696862	1.548882798
4.965750945	1.555844872
4.961930057	1.562778355
4.958223535	1.569683247
4.95463138	1.576559546
4.951153592	1.583407254
4.94779017	1.590226371
4.944541115	1.597016895
4.941406427	1.603778828
4.938386106	1.610512169
4.935480151	1.617216919
4.932688563	1.623893077
4.930011342	1.630540643
4.927448488	1.637159617
4.925	1.64375
4.922665879	1.650311791
4.920446125	1.656844991
4.918340737	1.663349598
4.916349716	1.669825614
4.914473062	1.676273039
4.912710775	1.682691871
4.911062854	1.689082112
4.909529301	1.695443762
4.908110113	1.701776819
4.906805293	1.708081285
4.905614839	1.71435716
4.904538752	1.720604442
4.903577032	1.726823133
4.902729679	1.733013233
4.901996692	1.73917474
4.901378072	1.745307656
4.900873819	1.75141198
4.900483932	1.757487713
4.900208412	1.763534853
4.900047259	1.769553403
4.900000425	1.775543478
4.900061248	1.781521739
4.900225	1.7875
4.900491682	1.793478261
4.900861295	1.799456522
4.901333837	1.805434783
4.90190931	1.811413043
4.902587713	1.817391304
4.903369045	1.823369565
4.904253308	1.829347826
4.905240501	1.835326087
4.906330624	1.841304348
4.907523677	1.847282609
4.90881966	1.85326087
4.910218573	1.85923913
4.911720416	1.865217391
4.913325189	1.871195652
4.915032892	1.877173913
4.916843526	1.883152174
4.918757089	1.889130435
4.920773582	1.895108696
4.922893006	1.901086957
4.925115359	1.907065217
4.927440643	1.913043478
4.929868856	1.919021739
4.9324	1.925
4.935034074	1.930978261
4.937771078	1.936956522
4.940611011	1.942934783
4.943553875	1.948913043
4.946599669	1.954891304
4.949748393	1.960869565
4.953000047	1.966847826
4.956354631	1.972826087
4.959812146	1.978804348
4.96337259	1.984782609
4.967035964	1.99076087
4.970802268	1.99673913
4.974671503	2.002717391
4.978643667	2.008695652
4.982718762	2.014673913
4.986896786	2.020652174
4.99117051	2.026631498
4.995404159	2.032631853
4.999546314	2.038660799
5.003596975	2.044718336
5.007556144	2.050804466
5.011423819	2.056919187
5.0152	2.0630625
5.018884688	2.069234405
5.022477883	2.075434901
5.025979584	2.081663989
5.029389792	2.087921668
5.032708507	2.09420794
5.035935728	2.100522802
5.039071456	2.106866257
5.04211569	2.113238303
5.045068431	2.119638941
5.047929679	2.126068171
5.050699433	2.132525992
5.053377694	2.139012405
5.055964461	2.14552741
5.058459735	2.152071007
5.060863516	2.158643195
5.063175803	2.165243974
5.065396597	2.171873346
5.067525898	2.178531309
5.069563705	2.185217864
5.071510019	2.19193301
5.073364839	2.198676749
5.075128166	2.205449078
5.0768	2.21225
5.07838034	2.219079513
5.079869187	2.225937618
5.081266541	2.232824315
5.082572401	2.239739603
5.083786767	2.246683483
5.084909641	2.253655955
5.085941021	2.260657018
5.086880907	2.267686673
5.087729301	2.27474492
5.0884862	2.281831758
5.089151607	2.288947188
5.08972552	2.29609121
5.09021621	2.30326087
5.090683554	2.310434783
5.091139461	2.317608696
5.091583932	2.324782609
5.092016966	2.331956522
5.092438563	2.339130435
5.092848724	2.346304348
5.093247448	2.353478261
5.093634735	2.360652174
5.094010586	2.367826087
5.094375	2.375
5.094727977	2.382173913
5.095069518	2.389347826
5.095399622	2.396521739
5.095718289	2.403695652
5.09602552	2.410869565
5.096321314	2.418043478
5.096605671	2.425217391
5.096878592	2.432391304
5.097140076	2.439565217
5.097390123	2.44673913
5.097628733	2.453913043
5.097855907	2.461086957
5.098071645	2.46826087
5.098275945	2.475434783
5.098468809	2.482608696
5.098650236	2.489782609
5.098820227	2.496956522
5.098978781	2.504130435
5.099125898	2.511304348
5.099261578	2.518478261
5.099385822	2.525652174
5.099498629	2.532826087
5.0996	2.54
5.099689934	2.547173913
5.099768431	2.554347826
5.099835491	2.561521739
5.099891115	2.568695652
5.099935302	2.575869565
5.099968053	2.583043478
5.099989367	2.590217391
5.099999244	2.597391304
5.099976843	2.604588374
5.099846881	2.61189225
5.099602552	2.619310491
5.099243856	2.6268431
5.098770794	2.634490076
5.098183365	2.642251418
5.097481569	2.650127127
5.096665406	2.658117202
5.095734877	2.666221645
5.094689981	2.674440454
5.093530718	2.682773629
5.092257089	2.691221172
5.090869093	2.699783081
5.08936673	2.708459357
5.08775	2.71725
5.086018904	2.726155009
5.08417344	2.735174386
5.082213611	2.744308129
5.080139414	2.753556238
5.077950851	2.762918715
5.075647921	2.772395558
5.073230624	2.781986767
5.07069896	2.791692344
5.06805293	2.801512287
5.065292533	2.811446597
5.062417769	2.821495274
5.059428639	2.831658318
5.056325142	2.841935728
5.053107278	2.852327505
5.049775047	2.862833648
5.04632845	2.873454159
5.042767486	2.884189036
5.039092155	2.89503828
5.035302457	2.90600189
5.031398393	2.917079868
5.027379962	2.928272212
5.023247164	2.939578922
5.019	2.951
5.014638469	2.962535444
5.010162571	2.974185255
5.005572306	2.985949433
5.000867675	2.997827977
5.003913043	3
5.008695652	3
5.013478261	3
5.01826087	3
5.023043478	3
5.027826087	3
5.032608696	3
5.037391304	3
5.042173913	3
5.046956522	3
5.05173913	3
5.056521739	3
5.061304348	3
5.066086957	3
5.070869565	3
5.075652174	3
5.080434783	3
5.085217391	3
5.09	3
5.094782609	3
5.099565217	3
5.104347826	3
5.109130435	3
5.113913043	3
5.118695652	3
5.123478261	3
5.12826087	3
5.133043478	3
5.137826087	3
5.142608696	3
5.147391304	3
5.152173913	3
5.156956522	3
5.16173913	3
5.166521739	3
5.171304348	3
5.176086957	3
5.180869565	3
5.185652174	3
5.190434783	3
5.195217391	3
5.2	3
5.2	2.988100662
5.2	2.97631569
5.2	2.964645085
5.2	2.953088847
5.2	2.941646975
5.2	2.930319471
5.2	2.919106333
5.2	2.908007561
5.2	2.897023157
5.2	2.886153119
5.2	2.875397448
5.2	2.864756144
5.2	2.854229206
5.2	2.843816635
5.2	2.833518431
5.2	2.823334594
5.2	2.813265123
5.2	2.803310019
5.2	2.793469282
5.2	2.783742911
5.2	2.774130907
5.2	2.76463327
5.2	2.75525
5.2	2.745981096
5.2	2.73682656
5.2	2.727786389
5.2	2.718860586
5.2	2.710049149
5.2	2.701352079
5.2	2.692769376
5.2	2.68430104
5.2	2.67594707
5.2	2.667707467
5.2	2.659582231
5.2	2.651571361
5.2	2.643674858
5.2	2.635892722
5.2	2.628224953
5.2	2.62067155
5.2	2.613232514
5.2	2.605907845
5.2	2.598695652
5.2	2.591521739
5.2	2.584347826
5.2	2.577173913
5.2	2.57
5.2	2.562826087
5.2	2.555652174
5.2	2.548478261
5.2	2.541304348
5.2	2.534130435
5.2	2.526956522
5.2	2.519782609
5.2	2.512608696
5.2	2.505434783
5.2	2.49826087
5.2	2.491086957
5.2	2.483913043
5.2	2.47673913
5.2	2.469565217
5.2	2.462391304
5.2	2.455217391
5.2	2.448043478
5.2	2.440869565
5.2	2.433695652
5.2	2.426521739
5.2	2.419347826
5.2	2.412173913
5.2	2.405
5.2	2.397826087
5.2	2.390652174
5.2	2.383478261
5.2	2.376304348
5.2	2.369130435
5.2	2.361956522
5.2	2.354782609
5.2	2.347608696
5.2	2.340434783
5.2	2.33326087
5.2	2.326086957
5.2	2.318913043
5.2	2.31173913
5.2	2.304565217
5.2	2.297393195
5.2	2.290243974
5.2	2.283123346
5.2	2.276031309
5.2	2.268967864
5.2	2.26193301
5.2	2.254926749
5.2	2.247949078
5.2	2.241
5.2	2.234079513
5.2	2.227187618
5.2	2.220324315
5.2	2.213489603
5.2	2.206683483
5.2	2.199905955
5.2	2.193157018
5.2	2.186436673
5.2	2.17974492
5.2	2.173081758
5.2	2.166447188
5.2	2.15984121
5.2	2.153263823
5.2	2.146715028
5.2	2.140194825
5.2	2.133703214
5.2	2.127240194
5.2	2.120805766
5.2	2.114399929
5.2	2.108022684
5.2	2.101674031
5.2	2.09535397
5.2	2.0890625
5.2	2.082799622
5.2	2.076565336
5.2	2.070359641
5.2	2.064182538
5.2	2.058034026
5.2	2.051914107
5.2	2.045822779
5.2	2.039760043
5.2	2.033725898
5.2	2.027720345
5.2	2.02173913
5.2	2.01576087
5.2	2.009782609
5.2	2.003804348
5.2	1.997826087
5.2	1.991847826
5.2	1.985869565
5.2	1.979891304
5.2	1.973913043
5.2	1.967934783
5.2	1.961956522
5.2	1.955978261
5.2	1.95
5.2	1.944021739
5.2	1.938043478
5.2	1.932065217
5.2	1.926086957
5.2	1.920108696
5.2	1.914130435
5.2	1.908152174
5.2	1.902173913
5.2	1.896195652
5.2	1.890217391
5.2	1.88423913
5.2	1.87826087
5.2	1.872282609
5.2	1.866304348
5.2	1.860326087
5.2	1.854347826
5.2	1.848369565
5.2	1.842391304
5.2	1.836413043
5.2	1.830434783
5.2	1.824456522
5.2	1.818478261
5.2	1.8125
5.2	1.806521739
5.2	1.800543478
5.2	1.794565217
5.2	1.788586957
5.2	1.782608696
5.2	1.776630435
5.2	1.770644612
5.2	1.764631262
5.2	1.758589319
5.2	1.752518785
5.2	1.74641966
5.2	1.740291942
5.2	1.734135633
5.2	1.727950733
5.2	1.72173724
5.2	1.715495156
5.2	1.70922448
5.2	1.702925213
5.2	1.696597353
5.2	1.690240903
5.2	1.68385586
5.2	1.677442226
5.2	1.671
5.2	1.664529182
5.2	1.658029773
5.2	1.651501772
5.2	1.64494518
5.2	1.638359995
5.2	1.631746219
5.2	1.625103852
5.2	1.618432892
5.2	1.611733341
5.2	1.605005198
5.2	1.598248464
5.2	1.591463138
5.2	1.58464922
5.2	1.577806711
5.2	1.57093561
5.2	1.564035917
5.2	1.557107632
5.2	1.550150756
5.2	1.543165288
5.2	1.536151229
5.2	1.529108578
5.2	1.522037335
5.2	1.5149375
5.2	1.507809074
5.2	1.500652056
5.2	1.493490076
5.2	1.486356451
5.2	1.479251418
5.2	1.472174976
5.2	1.465127127
5.2	1.458107869
5.2	1.451117202
5.2	1.444155128
5.2	1.437221645
5.2	1.430316753
5.2	1.423440454
5.2	1.416592746
5.2	1.409773629
5.2	1.402983105
5.2	1.396221172
5.2	1.389487831
5.2	1.382783081
5.2	1.376106923
5.2	1.369459357
5.2	1.362840383
5.2	1.35625
5.2	1.349688209
5.2	1.343155009
5.2	1.336650402
5.2	1.330174386
5.2	1.323726961
5.2	1.317308129
5.2	1.310917888
5.2	1.304556238
5.2	1.298223181
5.2	1.291918715
5.2	1.28564284
5.2	1.279395558
5.2	1.273176867
5.2	1.266986767
5.2	1.26082526
5.2	1.254692344
5.2	1.24858802
5.2	1.242512287
5.2	1.236465147
5.2	1.230446597
5.2	1.224456522
5.2	1.218478261
5.2	1.2125
5.2	1.206521739
5.2	1.200543478
5.2	1.194565217
5.2	1.188586957
5.2	1.182608696
5.2	1.176630435
5.2	1.170652174
5.2	1.164673913
5.2	1.158695652
5.2	1.152717391
5.2	1.14673913
5.2	1.14076087
5.2	1.134782609
5.2	1.128804348
5.2	1.122826087
5.2	1.116847826
5.2	1.110869565
5.2	1.104891304
5.2	1.098913043
5.2	1.092934783
5.2	1.086956522
5.2	1.080978261
5.2	1.075
5.2	1.069021739
5.2	1.063043478
5.2	1.057065217
5.2	1.051086957
5.2	1.045108696
5.2	1.039130435
5.2	1.033152174
5.2	1.027173913
5.2	1.021195652
5.2	1.015217391
5.2	1.00923913
5.2	1.00326087
5.2	0.997282609
5.2	0.991304348
5.2	0.985326087
5.2	0.979347826
5.2	0.973368502
5.2	0.967368147
5.2	0.961339201
5.2	0.955281664
5.2	0.949195534
5.2	0.943080813
5.2	0.9369375
5.2	0.930765595
5.2	0.924565099
5.2	0.918336011
5.2	0.912078332
5.2	0.90579206
5.2	0.899477198
5.2	0.893133743
5.2	0.886761697
5.2	0.880361059
5.2	0.873931829
5.2	0.867474008
5.2	0.860987595
5.2	0.85447259
5.2	0.847928993
5.2	0.841356805
5.2	0.834756026
5.2	0.828126654
5.2	0.821468691
5.2	0.814782136
5.2	0.80806699
5.2	0.801323251
5.2	0.794550922
5.2	0.78775
5.2	0.780920487
5.2	0.774062382
5.2	0.767175685
5.2	0.760260397
5.2	0.753316517
5.2	0.746344045
5.2	0.739342982
5.2	0.732313327
5.2	0.72525508
5.2	0.718168242
5.2	0.711052812
5.2	0.70390879
5.2	0.69673913
5.2	0.689565217
5.2	0.682391304
5.2	0.675217391
5.2	0.668043478
5.2	0.660869565
5.2	0.653695652
5.2	0.646521739
5.2	0.639347826
5.2	0.632173913
5.2	0.625
5.2	0.617826087
5.2	0.610652174
5.2	0.603478261
5.2	0.596304348
5.2	0.589130435
5.2	0.581956522
5.2	0.574782609
5.2	0.567608696
5.2	0.560434783
5.2	0.55326087
5.2	0.546086957
5.2	0.538913043
5.2	0.53173913
5.2	0.524565217
5.2	0.517391304
5.2	0.510217391
5.2	0.503043478
5.2	0.495869565
5.2	0.488695652
5.2	0.481521739
5.2	0.474347826
5.2	0.467173913
5.2	0.46
5.2	0.452826087
5.2	0.445652174
5.2	0.438478261
5.2	0.431304348
5.2	0.424130435
5.2	0.416956522
5.2	0.409782609
5.2	0.402608696
5.2	0.395411626
5.2	0.38810775
5.2	0.380689509
5.2	0.3731569
5.2	0.365509924
5.2	0.357748582
5.2	0.349872873
5.2	0.341882798
5.2	0.333778355
5.2	0.325559546
5.2	0.317226371
5.2	0.308778828
5.2	0.300216919
5.2	0.291540643
5.2	0.28275
5.2	0.273844991
5.2	0.264825614
5.2	0.255691871
5.2	0.246443762
5.2	0.237081285
5.2	0.227604442
5.2	0.218013233
5.2	0.208307656
5.2	0.198487713
5.2	0.188553403
5.2	0.178504726
5.2	0.168341682
5.2	0.158064272
5.2	0.147672495
5.2	0.137166352
5.2	0.126545841
5.2	0.115810964
5.2	0.10496172
5.2	0.09399811
5.2	0.082920132
5.2	0.071727788
5.2	0.060421078
5.2	0.049
5.2	0.037464556
5.2	0.025814745
5.2	0.014050567
5.2	0.002172023
5.196086957	0
5.191304348	0
5.186521739	0
5.18173913	0
5.176956522	0
5.172173913	0
5.167391304	0
5.162608696	0
5.157826087	0
5.153043478	0
5.14826087	0
5.143478261	0
5.138695652	0
5.133913043	0
5.129130435	0
5.124347826	0
5.119565217	0
5.114782609	0
5.11	0
5.105217391	0
5.100434783	0
5.095652174	0
5.090869565	0
5.086086957	0
5.081304348	0
5.076521739	0
5.07173913	0
5.066956522	0
5.062173913	0
5.057391304	0
5.052608696	0
5.047826087	0
5.043043478	0
5.03826087	0
5.033478261	0
5.028695652	0
5.023913043	0
5.019130435	0
5.014347826	0
5.009565217	0
5.004782609	0
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_Chen_N_15.txt <==
5	0
5.006255688	0.012814366
5.01209346	0.025398878
5.017513315	0.037753535
5.022515254	0.049878339
5.027099276	0.061773288
5.031265381	0.073438384
5.03501357	0.084873625
5.038343842	0.096079012
5.041256198	0.107054545
5.043750638	0.117800224
5.04582716	0.128316049
5.047485767	0.13860202
5.048726456	0.148658137
5.04954923	0.1584844
5.049954086	0.168080808
5.049941026	0.177447363
5.04951005	0.186584063
5.048661157	0.195490909
5.047394348	0.204167901
5.045709621	0.212615039
5.043606979	0.220832323
5.04108642	0.228819753
5.038147944	0.236577329
5.034791552	0.244105051
5.031017243	0.251402918
5.026825018	0.258470932
5.022214876	0.265309091
5.017186818	0.271917396
5.011740843	0.278295847
5.005876951	0.284444444
4.999596613	0.290363616
4.993320029	0.296175921
4.987377778	0.301977778
4.98176986	0.307769187
4.976496276	0.313550148
4.971557025	0.319320661
4.966952107	0.325080726
4.962681522	0.330830344
4.958745271	0.336569513
4.955143353	0.342298235
4.951875768	0.348016509
4.948942516	0.353724334
4.946343598	0.359421712
4.944079012	0.365108642
4.94214876	0.370785124
4.940552842	0.376451158
4.939291256	0.382106744
4.938364004	0.387751882
4.937771085	0.393386573
4.937512499	0.399010815
4.937588246	0.40462461
4.937998327	0.410227956
4.938742741	0.415820855
4.939821488	0.421403306
4.941234568	0.426975309
4.942981981	0.432536864
4.945063728	0.438087971
4.947479808	0.44362863
4.950230221	0.449158841
4.953314968	0.454678604
4.956734048	0.46018792
4.960484522	0.465687114
4.96433719	0.471201653
4.968148067	0.476747536
4.971917151	0.482324763
4.975644444	0.487933333
4.979329946	0.493573248
4.982973656	0.499244506
4.986575574	0.504947107
4.9901357	0.510681053
4.993654035	0.516446342
4.997130579	0.522242975
5.00056533	0.528070952
5.00395829	0.533930272
5.007309458	0.539820937
5.010618835	0.545742945
5.01388642	0.551696296
5.017112213	0.557680992
5.020296215	0.563697031
5.023438425	0.569744414
5.026538843	0.57582314
5.02959747	0.581933211
5.032614305	0.588074625
5.035589348	0.594247383
5.0385226	0.600451485
5.04141406	0.60668693
5.044263728	0.612953719
5.047071605	0.619251852
5.04983769	0.625581328
5.052561983	0.631942149
5.055244485	0.638334313
5.057885195	0.644757821
5.060483379	0.651212121
5.063011774	0.657676768
5.065456586	0.664141414
5.067817815	0.670606061
5.07009546	0.677070707
5.072289521	0.683535354
5.0744	0.69
5.076426895	0.696464646
5.078370207	0.702929293
5.080229936	0.709393939
5.082006081	0.715858586
5.083698643	0.722323232
5.085307622	0.728787879
5.086833017	0.735252525
5.088274829	0.741717172
5.089633058	0.748181818
5.090907703	0.754646465
5.092098765	0.761111111
5.093206244	0.767575758
5.09423014	0.774040404
5.095170452	0.780505051
5.096027181	0.786969697
5.096800326	0.793434343
5.097489889	0.79989899
5.098095868	0.806363636
5.098618263	0.812828283
5.099057076	0.819292929
5.099412305	0.825757576
5.099683951	0.832222222
5.099872013	0.838686869
5.099976492	0.845151515
5.099994123	0.851615182
5.099853076	0.858056321
5.099523967	0.864466116
5.099006795	0.870844567
5.098301561	0.877191674
5.097408264	0.883507438
5.096326905	0.889791858
5.095057484	0.896044934
5.0936	0.902266667
5.091954454	0.908457055
5.090120845	0.9146161
5.088099174	0.920743802
5.08588944	0.926840159
5.083491644	0.932905173
5.080905785	0.938938843
5.078131864	0.944941169
5.075169881	0.950912152
5.072019835	0.956851791
5.068681726	0.962760086
5.065155556	0.968637037
5.061441322	0.974482645
5.057539027	0.980296908
5.053448669	0.986079829
5.049170248	0.991831405
5.044703765	0.997551638
5.040049219	1.003240526
5.035206612	1.008898072
5.030175941	1.014524273
5.024957208	1.020119131
5.019550413	1.025682645
5.013955556	1.031214815
5.008199163	1.036716662
5.002669605	1.042203122
4.997495276	1.047679135
4.992676176	1.0531447
4.988212305	1.058599816
4.984103663	1.064044485
4.98035025	1.069478706
4.976952066	1.074902479
4.973909111	1.080315805
4.971221386	1.085718682
4.968888889	1.091111111
4.966911621	1.096493093
4.965289583	1.101864626
4.964022773	1.107225712
4.963111193	1.112576349
4.962554841	1.117916539
4.962353719	1.123246281
4.962507826	1.128565575
4.963017162	1.133874421
4.963881726	1.139172819
4.96510152	1.144460769
4.966676543	1.149738272
4.968606795	1.155005326
4.970892276	1.160261932
4.973532986	1.165508091
4.976528926	1.170743802
4.979880094	1.175969064
4.983586491	1.181183879
4.987648118	1.186388246
4.992064973	1.191582165
4.996837057	1.196765636
5.001914417	1.201943802
5.006775309	1.20717037
5.011280971	1.212459627
5.015431405	1.21781157
5.01922661	1.223226201
5.022666585	1.22870352
5.025751331	1.234243526
5.028480849	1.23984622
5.030855137	1.245511601
5.032874197	1.251239669
5.034538027	1.257030425
5.035846628	1.262883869
5.0368	1.2688
5.037398143	1.274778818
5.037641057	1.280820324
5.037528742	1.286924518
5.037061198	1.293091399
5.036238425	1.299320967
5.035060422	1.305613223
5.033527191	1.311968167
5.031638731	1.318385797
5.029395041	1.324866116
5.026796123	1.331409122
5.023841975	1.338014815
5.020532599	1.344683196
5.016867993	1.351414264
5.012848158	1.35820802
5.008473095	1.365064463
5.003742802	1.371983594
4.99865728	1.378965412
4.993216529	1.386009917
4.987472544	1.393111111
4.98183067	1.400222222
4.97637686	1.407333333
4.971111111	1.414444444
4.966033425	1.421555556
4.961143802	1.428666667
4.956442241	1.435777778
4.951928742	1.442888889
4.947603306	1.45
4.943465932	1.457111111
4.939516621	1.464222222
4.935755372	1.471333333
4.932182185	1.478444444
4.928797062	1.485555556
4.9256	1.492666667
4.922591001	1.499777778
4.919770064	1.506888889
4.91713719	1.514
4.914692378	1.521111111
4.912435629	1.528222222
4.910366942	1.535333333
4.908486318	1.542444444
4.906793756	1.549555556
4.905289256	1.556666667
4.903972819	1.563777778
4.902844444	1.570888889
4.901904132	1.578
4.901151882	1.585111111
4.900587695	1.592222222
4.90021157	1.599333333
4.900023508	1.606444444
4.9	1.61354772
4.9	1.620596143
4.9	1.627581879
4.9	1.634504928
4.9	1.641365289
4.9	1.648162963
4.9	1.654897949
4.9	1.661570248
4.9	1.668179859
4.9	1.674726783
4.9	1.681211019
4.9	1.687632568
4.9	1.693991429
4.9	1.700287603
4.9	1.70652109
4.9	1.712691889
4.9	1.7188
4.9	1.724845424
4.9	1.73082816
4.9	1.736748209
4.9	1.742605571
4.9	1.748400245
4.9	1.754132231
4.9	1.75980153
4.9	1.765408142
4.9	1.770952066
4.9	1.776433303
4.9	1.781851852
4.9	1.787207713
4.9	1.792500888
4.9	1.797731374
4.900004959	1.802910744
4.900038261	1.808093562
4.900102908	1.813286828
4.900198898	1.818490542
4.900326232	1.823704704
4.90048491	1.828929313
4.900674931	1.834164371
4.900896296	1.839409877
4.901149005	1.84466583
4.901433058	1.849932231
4.901748454	1.855209081
4.902095194	1.860496378
4.902473278	1.865794123
4.902882706	1.871102316
4.903323477	1.876420957
4.903795592	1.881750046
4.904299051	1.887089583
4.904833854	1.892439567
4.9054	1.8978
4.90599749	1.903170881
4.906626324	1.908552209
4.907286501	1.913943985
4.907978023	1.91934621
4.908700888	1.924758882
4.909455096	1.930182002
4.910240649	1.93561557
4.911057545	1.941059586
4.911905785	1.94651405
4.912785369	1.951978961
4.913696296	1.957454321
4.914638567	1.962940129
4.915622385	1.968440465
4.916686114	1.973970676
4.917833425	1.979532231
4.91906432	1.98512513
4.920378798	1.990749373
4.92177686	1.996404959
4.923258504	2.002091889
4.924823732	2.007810162
4.926472544	2.01355978
4.928204938	2.019340741
4.930020916	2.025153046
4.931920478	2.030996694
4.933903622	2.036871687
4.93597035	2.042778023
4.938120661	2.048715702
4.940354556	2.054684726
4.942672033	2.060685093
4.945073095	2.066716804
4.947557739	2.072779859
4.950125967	2.078874258
4.952777778	2.085
4.955513172	2.091157086
4.95833215	2.097345516
4.961234711	2.103565289
4.964220855	2.109816406
4.967290583	2.116098867
4.970443893	2.122412672
4.973680788	2.128757821
4.977001265	2.135134313
4.980405326	2.141542149
4.98389297	2.147981328
4.987430864	2.154444444
4.990918182	2.160909091
4.994348036	2.167373737
4.997720426	2.173838384
5.001035354	2.18030303
5.004292817	2.186767677
5.007492817	2.193232323
5.010635354	2.19969697
5.013720426	2.206161616
5.016748036	2.212626263
5.019718182	2.219090909
5.022630864	2.225555556
5.025486083	2.232020202
5.028283838	2.238484848
5.03102413	2.244949495
5.033706958	2.251414141
5.036332323	2.257878788
5.038900224	2.264343434
5.041410662	2.270808081
5.043863636	2.277272727
5.046259147	2.283737374
5.048597194	2.29020202
5.050877778	2.296666667
5.053100898	2.303131313
5.055266554	2.30959596
5.057374747	2.316060606
5.059425477	2.322525253
5.061418743	2.328989899
5.063354545	2.335454545
5.065232884	2.341919192
5.06705376	2.348383838
5.068818641	2.354839669
5.070531119	2.361265136
5.072191358	2.367659259
5.073799357	2.374022039
5.075355117	2.380353474
5.076858637	2.386653566
5.078309917	2.392922314
5.079708958	2.399159718
5.08105576	2.405365779
5.082350321	2.411540496
5.083592644	2.417683869
5.084782726	2.423795898
5.085920569	2.429876584
5.087006173	2.435925926
5.088039537	2.441943924
5.089020661	2.447930579
5.089949546	2.453885889
5.090826191	2.459809856
5.091650597	2.465702479
5.092422763	2.471563759
5.09314269	2.477393695
5.093810376	2.483192287
5.094425824	2.488959535
5.094989032	2.494695439
5.0955	2.5004
5.095958729	2.506073217
5.096365218	2.51171509
5.096719467	2.51732562
5.097021477	2.522904806
5.097271248	2.528452648
5.097468779	2.533969146
5.097560616	2.539468095
5.097441118	2.544976757
5.097107438	2.550495868
5.096559576	2.556025426
5.095797531	2.561565432
5.094821304	2.567115886
5.093630895	2.572676788
5.092226303	2.578248138
5.09060753	2.583829936
5.088774574	2.589422181
5.086727436	2.595024875
5.084466116	2.600638017
5.081990613	2.606261606
5.079300928	2.611895643
5.076397062	2.617540129
5.073279012	2.623195062
5.069946781	2.628860443
5.066400367	2.634536272
5.062639771	2.640222549
5.058664993	2.645919274
5.054476033	2.651626446
5.050072891	2.657344067
5.045455566	2.663072135
5.040624059	2.668810652
5.03557837	2.674559616
5.030318498	2.680319029
5.024844444	2.686088889
5.019156209	2.691869197
5.01325379	2.697659953
5.00713719	2.703461157
5.000806408	2.709272809
4.994503418	2.7151789
4.988613407	2.721313131
4.983141312	2.727677217
4.978087134	2.734271156
4.973450872	2.741094949
4.969232527	2.748148597
4.965432099	2.755432099
4.962049587	2.762945455
4.959084991	2.770688664
4.956538312	2.778661728
4.95440955	2.786864646
4.952698704	2.795297419
4.951405775	2.803960045
4.950530762	2.812852525
4.950073666	2.82197486
4.950034486	2.831327048
4.950413223	2.840909091
4.951209877	2.850720988
4.952424446	2.860762738
4.954056933	2.871034343
4.956107336	2.881535802
4.958575656	2.892267116
4.961461892	2.903228283
4.964766044	2.914419304
4.968488113	2.92584018
4.972628099	2.937490909
4.977186001	2.949371493
4.98216182	2.96148193
4.987555556	2.973822222
4.993367207	2.986392368
4.999596776	2.999192368
5.006060606	3
5.012525253	3
5.018989899	3
5.025454545	3
5.031919192	3
5.038383838	3
5.044848485	3
5.051313131	3
5.057777778	3
5.064242424	3
5.070707071	3
5.077171717	3
5.083636364	3
5.09010101	3
5.096565657	3
5.103030303	3
5.109494949	3
5.115959596	3
5.122424242	3
5.128888889	3
5.135353535	3
5.141818182	3
5.148282828	3
5.154747475	3
5.161212121	3
5.167676768	3
5.174141414	3
5.180606061	3
5.187070707	3
5.193535354	3
5.2	3
5.2	2.987185634
5.2	2.974601122
5.2	2.962246465
5.2	2.950121661
5.2	2.938226712
5.2	2.926561616
5.2	2.915126375
5.2	2.903920988
5.2	2.892945455
5.2	2.882199776
5.2	2.871683951
5.2	2.86139798
5.2	2.851341863
5.2	2.8415156
5.2	2.831919192
5.2	2.822552637
5.2	2.813415937
5.2	2.804509091
5.2	2.795832099
5.2	2.787384961
5.2	2.779167677
5.2	2.771180247
5.2	2.763422671
5.2	2.755894949
5.2	2.748597082
5.2	2.741529068
5.2	2.734690909
5.2	2.728082604
5.2	2.721704153
5.2	2.715555556
5.2	2.709636384
5.2	2.703824079
5.2	2.698022222
5.2	2.692230813
5.2	2.686449852
5.2	2.680679339
5.2	2.674919274
5.2	2.669169656
5.2	2.663430487
5.2	2.657701765
5.2	2.651983491
5.2	2.646275666
5.2	2.640578288
5.2	2.634891358
5.2	2.629214876
5.2	2.623548842
5.2	2.617893256
5.2	2.612248118
5.2	2.606613427
5.2	2.600989185
5.2	2.59537539
5.2	2.589772044
5.2	2.584179145
5.2	2.578596694
5.2	2.573024691
5.2	2.567463136
5.2	2.561912029
5.2	2.55637137
5.2	2.550841159
5.2	2.545321396
5.2	2.53981208
5.2	2.534312886
5.2	2.528798347
5.2	2.523252464
5.2	2.517675237
5.2	2.512066667
5.2	2.506426752
5.2	2.500755494
5.2	2.495052893
5.2	2.489318947
5.2	2.483553658
5.2	2.477757025
5.2	2.471929048
5.2	2.466069728
5.2	2.460179063
5.2	2.454257055
5.2	2.448303704
5.2	2.442319008
5.2	2.436302969
5.2	2.430255586
5.2	2.42417686
5.2	2.418066789
5.2	2.411925375
5.2	2.405752617
5.2	2.399548515
5.2	2.39331307
5.2	2.387046281
5.2	2.380748148
5.2	2.374418672
5.2	2.368057851
5.2	2.361665687
5.2	2.355242179
5.2	2.348787879
5.2	2.342323232
5.2	2.335858586
5.2	2.329393939
5.2	2.322929293
5.2	2.316464646
5.2	2.31
5.2	2.303535354
5.2	2.297070707
5.2	2.290606061
5.2	2.284141414
5.2	2.277676768
5.2	2.271212121
5.2	2.264747475
5.2	2.258282828
5.2	2.251818182
5.2	2.245353535
5.2	2.238888889
5.2	2.232424242
5.2	2.225959596
5.2	2.219494949
5.2	2.213030303
5.2	2.206565657
5.2	2.20010101
5.2	2.193636364
5.2	2.187171717
5.2	2.180707071
5.2	2.174242424
5.2	2.167777778
5.2	2.161313131
5.2	2.154848485
5.2	2.148384818
5.2	2.141943679
5.2	2.135533884
5.2	2.129155433
5.2	2.122808326
5.2	2.116492562
5.2	2.110208142
5.2	2.103955066
5.2	2.097733333
5.2	2.091542945
5.2	2.0853839
5.2	2.079256198
5.2	2.073159841
5.2	2.067094827
5.2	2.061061157
5.2	2.055058831
5.2	2.049087848
5.2	2.043148209
5.2	2.037239914
5.2	2.031362963
5.2	2.025517355
5.2	2.019703092
5.2	2.013920171
5.2	2.008168595
5.2	2.002448362
5.2	1.996759474
5.2	1.991101928
5.2	1.985475727
5.2	1.979880869
5.2	1.974317355
5.2	1.968785185
5.2	1.963283338
5.2	1.957796878
5.2	1.952320865
5.2	1.9468553
5.2	1.941400184
5.2	1.935955515
5.2	1.930521294
5.2	1.925097521
5.2	1.919684195
5.2	1.914281318
5.2	1.908888889
5.2	1.903506907
5.2	1.898135374
5.2	1.892774288
5.2	1.887423651
5.2	1.882083461
5.2	1.876753719
5.2	1.871434425
5.2	1.866125579
5.2	1.860827181
5.2	1.855539231
5.2	1.850261728
5.2	1.844994674
5.2	1.839738068
5.2	1.834491909
5.2	1.829256198
5.2	1.824030936
5.2	1.818816121
5.2	1.813611754
5.2	1.808417835
5.2	1.803234364
5.2	1.798056198
5.2	1.79282963
5.2	1.787540373
5.2	1.78218843
5.2	1.776773799
5.2	1.77129648
5.2	1.765756474
5.2	1.76015378
5.2	1.754488399
5.2	1.748760331
5.2	1.742969575
5.2	1.737116131
5.2	1.7312
5.2	1.725221182
5.2	1.719179676
5.2	1.713075482
5.2	1.706908601
5.2	1.700679033
5.2	1.694386777
5.2	1.688031833
5.2	1.681614203
5.2	1.675133884
5.2	1.668590878
5.2	1.661985185
5.2	1.655316804
5.2	1.648585736
5.2	1.64179198
5.2	1.634935537
5.2	1.628016406
5.2	1.621034588
5.2	1.613990083
5.2	1.606888889
5.2	1.599777778
5.2	1.592666667
5.2	1.585555556
5.2	1.578444444
5.2	1.571333333
5.2	1.564222222
5.2	1.557111111
5.2	1.55
5.2	1.542888889
5.2	1.535777778
5.2	1.528666667
5.2	1.521555556
5.2	1.514444444
5.2	1.507333333
5.2	1.500222222
5.2	1.493111111
5.2	1.486
5.2	1.478888889
5.2	1.471777778
5.2	1.464666667
5.2	1.457555556
5.2	1.450444444
5.2	1.443333333
5.2	1.436222222
5.2	1.429111111
5.2	1.422
5.2	1.414888889
5.2	1.407777778
5.2	1.400666667
5.2	1.393555556
5.2	1.38645228
5.2	1.379403857
5.2	1.372418121
5.2	1.365495072
5.2	1.358634711
5.2	1.351837037
5.2	1.345102051
5.2	1.338429752
5.2	1.331820141
5.2	1.325273217
5.2	1.318788981
5.2	1.312367432
5.2	1.306008571
5.2	1.299712397
5.2	1.29347891
5.2	1.287308111
5.2	1.2812
5.2	1.275154576
5.2	1.26917184
5.2	1.263251791
5.2	1.257394429
5.2	1.251599755
5.2	1.245867769
5.2	1.24019847
5.2	1.234591858
5.2	1.229047934
5.2	1.223566697
5.2	1.218148148
5.2	1.212792287
5.2	1.207499112
5.2	1.202268626
5.2	1.197089256
5.2	1.191906438
5.2	1.186713172
5.2	1.181509458
5.2	1.176295296
5.2	1.171070687
5.2	1.165835629
5.2	1.160590123
5.2	1.15533417
5.2	1.150067769
5.2	1.144790919
5.2	1.139503622
5.2	1.134205877
5.2	1.128897684
5.2	1.123579043
5.2	1.118249954
5.2	1.112910417
5.2	1.107560433
5.2	1.1022
5.2	1.096829119
5.2	1.091447791
5.2	1.086056015
5.2	1.08065379
5.2	1.075241118
5.2	1.069817998
5.2	1.06438443
5.2	1.058940414
5.2	1.05348595
5.2	1.048021039
5.2	1.042545679
5.2	1.037059871
5.2	1.031559535
5.2	1.026029324
5.2	1.020467769
5.2	1.01487487
5.2	1.009250627
5.2	1.003595041
5.2	0.997908111
5.2	0.992189838
5.2	0.98644022
5.2	0.980659259
5.2	0.974846954
5.2	0.969003306
5.2	0.963128313
5.2	0.957221977
5.2	0.951284298
5.2	0.945315274
5.2	0.939314907
5.2	0.933283196
5.2	0.927220141
5.2	0.921125742
5.2	0.915
5.2	0.908842914
5.2	0.902654484
5.2	0.896434711
5.2	0.890183594
5.2	0.883901133
5.2	0.877587328
5.2	0.871242179
5.2	0.864865687
5.2	0.858457851
5.2	0.852018672
5.2	0.845555556
5.2	0.839090909
5.2	0.832626263
5.2	0.826161616
5.2	0.81969697
5.2	0.813232323
5.2	0.806767677
5.2	0.80030303
5.2	0.793838384
5.2	0.787373737
5.2	0.780909091
5.2	0.774444444
5.2	0.767979798
5.2	0.761515152
5.2	0.755050505
5.2	0.748585859
5.2	0.742121212
5.2	0.735656566
5.2	0.729191919
5.2	0.722727273
5.2	0.716262626
5.2	0.70979798
5.2	0.703333333
5.2	0.696868687
5.2	0.69040404
5.2	0.683939394
5.2	0.677474747
5.2	0.671010101
5.2	0.664545455
5.2	0.658080808
5.2	0.651616162
5.2	0.645160331
5.2	0.638734864
5.2	0.632340741
5.2	0.625977961
5.2	0.619646526
5.2	0.613346434
5.2	0.607077686
5.2	0.600840282
5.2	0.594634221
5.2	0.588459504
5.2	0.582316131
5.2	0.576204102
5.2	0.570123416
5.2	0.564074074
5.2	0.558056076
5.2	0.552069421
5.2	0.546114111
5.2	0.540190144
5.2	0.534297521
5.2	0.528436241
5.2	0.522606305
5.2	0.516807713
5.2	0.511040465
5.2	0.505304561
5.2	0.4996
5.2	0.493926783
5.2	0.48828491
5.2	0.48267438
5.2	0.477095194
5.2	0.471547352
5.2	0.466030854
5.2	0.460531905
5.2	0.455023243
5.2	0.449504132
5.2	0.443974574
5.2	0.438434568
5.2	0.432884114
5.2	0.427323212
5.2	0.421751862
5.2	0.416170064
5.2	0.410577819
5.2	0.404975125
5.2	0.399361983
5.2	0.393738394
5.2	0.388104357
5.2	0.382459871
5.2	0.376804938
5.2	0.371139557
5.2	0.365463728
5.2	0.359777451
5.2	0.354080726
5.2	0.348373554
5.2	0.342655933
5.2	0.336927865
5.2	0.331189348
5.2	0.325440384
5.2	0.319680971
5.2	0.313911111
5.2	0.308130803
5.2	0.302340047
5.2	0.296538843
5.2	0.290727191
5.2	0.2848211
5.2	0.278686869
5.2	0.272322783
5.2	0.265728844
5.2	0.258905051
5.2	0.251851403
5.2	0.244567901
5.2	0.237054545
5.2	0.229311336
5.2	0.221338272
5.2	0.213135354
5.2	0.204702581
5.2	0.196039955
5.2	0.187147475
5.2	0.17802514
5.2	0.168672952
5.2	0.159090909
5.2	0.149279012
5.2	0.139237262
5.2	0.128965657
5.2	0.118464198
5.2	0.107732884
5.2	0.096771717
5.2	0.085580696
5.2	0.07415982
5.2	0.062509091
5.2	0.050628507
5.2	0.03851807
5.2	0.026177778
5.2	0.013607632
5.2	0.000807632
5.193939394	0
5.187474747	0
5.181010101	0
5.174545455	0
5.168080808	0
5.161616162	0
5.155151515	0
5.148686869	0
5.142222222	0
5.135757576	0
5.129292929	0
5.122828283	0
5.116363636	0
5.10989899	0
5.103434343	0
5.096969697	0
5.090505051	0
5.084040404	0
5.077575758	0
5.071111111	0
5.064646465	0
5.058181818	0
5.051717172	0
5.045252525	0
5.038787879	0
5.032323232	0
5.025858586	0
5.019393939	0
5.012929293	0
5.006464646	0
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_Chen_N_20.txt <==
5	0
5.007508664	0.01310818
5.01440675	0.025865276
5.020694256	0.03827129
5.026371184	0.050326222
5.031437534	0.06203007
5.035893304	0.073382836
5.039738496	0.084384519
5.04297311	0.09503512
5.045597144	0.105334637
5.0476106	0.115283072
5.049013478	0.124880424
5.049805776	0.134126693
5.049987496	0.14302188
5.049558637	0.151565984
5.0485192	0.159759005
5.046869183	0.167600943
5.044608588	0.175091799
5.041737415	0.182231572
5.038255663	0.189020262
5.034163332	0.195457869
5.029460422	0.201544394
5.024146933	0.207279836
5.018222866	0.212664195
5.011688221	0.217697471
5.004542996	0.222379665
4.996862217	0.226743286
4.989324478	0.231082393
4.982092028	0.235467293
4.975164867	0.239897986
4.968542996	0.244374473
4.962226414	0.248896753
4.956215122	0.253464826
4.950509118	0.258078693
4.945108405	0.262738354
4.94001298	0.267443807
4.935222845	0.272195055
4.930737999	0.276992095
4.926558442	0.281834929
4.922684175	0.286723557
4.919115197	0.291657977
4.915851509	0.296638191
4.91289311	0.301664199
4.91024	0.306736
4.90789218	0.311853594
4.905849648	0.317016982
4.904112407	0.322226163
4.902680454	0.327481138
4.901553791	0.332781906
4.900732418	0.338128467
4.900216333	0.343520822
4.900005538	0.34895897
4.900075024	0.354422905
4.900374862	0.359872684
4.900903667	0.365307197
4.901661439	0.370726447
4.902648177	0.376130432
4.903863883	0.381519152
4.905308556	0.386892608
4.906982196	0.392250799
4.908884803	0.397593726
4.911016376	0.402921389
4.913376917	0.408233787
4.915966425	0.41353092
4.9187849	0.41881279
4.921832342	0.424079394
4.925108751	0.429330734
4.928614127	0.43456681
4.932348469	0.439787621
4.936311779	0.444993168
4.940504056	0.450183451
4.9449253	0.455358468
4.949575511	0.460518222
4.954454689	0.465662711
4.959562834	0.470791935
4.964899946	0.475905895
4.970466025	0.481004591
4.976252309	0.486090475
4.982003743	0.491234964
4.987602531	0.496471039
4.993048675	0.501798702
4.998342174	0.507217951
5.003483029	0.512728787
5.008471239	0.51833121
5.013306804	0.52402522
5.017989724	0.529810817
5.02252	0.535688
5.026897631	0.54165677
5.031122618	0.547717127
5.035194959	0.553869071
5.039114657	0.560112601
5.042881709	0.566447719
5.046496117	0.572874423
5.04995788	0.579392714
5.053266998	0.586002592
5.056423472	0.592704056
5.059427301	0.599497108
5.062278486	0.606381746
5.064977025	0.613357971
5.06752292	0.620425783
5.069916171	0.627585181
5.072156777	0.634836167
5.074244738	0.642178739
5.076194678	0.64957195
5.078062758	0.656858553
5.079854516	0.664023039
5.081569951	0.67106541
5.083209064	0.677985666
5.084771855	0.684783805
5.086258323	0.691459829
5.087668469	0.698013737
5.089002293	0.704445529
5.090259794	0.710755206
5.091440973	0.716942767
5.09254583	0.723008212
5.093574365	0.728951541
5.094526577	0.734772755
5.095402466	0.740471853
5.096202034	0.746048835
5.096925279	0.751503701
5.097572201	0.756836452
5.098142802	0.762047087
5.09863708	0.767135606
5.099055035	0.77210201
5.099396668	0.776946297
5.099661979	0.781668469
5.099850968	0.786268526
5.099963634	0.790746466
5.1	0.795102343
5.1	0.799432
5.1	0.803822715
5.1	0.808274488
5.1	0.812787319
5.1	0.817361207
5.1	0.821996154
5.1	0.826692158
5.1	0.83144922
5.1	0.83626734
5.1	0.841146518
5.1	0.846086754
5.1	0.851088048
5.1	0.856150399
5.1	0.861273809
5.1	0.866458276
5.1	0.871703801
5.1	0.877010384
5.1	0.882378025
5.1	0.887806724
5.1	0.89329648
5.1	0.898847295
5.1	0.904459167
5.1	0.910132097
5.1	0.915866085
5.1	0.921661131
5.099978972	0.927511628
5.09976636	0.933372093
5.099324781	0.939232558
5.098654235	0.945093023
5.097754721	0.950953488
5.096626241	0.956813953
5.095268794	0.962674419
5.09368238	0.968534884
5.091866998	0.974395349
5.08982265	0.980255814
5.087549335	0.986116279
5.085047052	0.991976744
5.082315803	0.997837209
5.079355587	1.003697674
5.076166403	1.00955814
5.072748253	1.015418605
5.069101136	1.02127907
5.065225051	1.027139535
5.06112	1.033
5.056785982	1.038860465
5.052222996	1.04472093
5.047431044	1.050581395
5.042410124	1.05644186
5.037160238	1.062302326
5.031681385	1.068162791
5.025973564	1.074023256
5.020275284	1.079873121
5.015025398	1.08569288
5.010233445	1.091482111
5.005899427	1.097240813
5.002023342	1.102968986
4.998605192	1.108666631
4.995644976	1.114333746
4.993142693	1.119970332
4.991098345	1.125576389
4.989511931	1.131151918
4.988383451	1.136696917
4.987712904	1.142211388
4.987500292	1.147695329
4.987745614	1.153148742
4.98844887	1.158571626
4.989610059	1.163963981
4.991229183	1.169325806
4.993306241	1.174657103
4.995841233	1.179957871
4.998834159	1.18522811
5.002285019	1.19046782
5.006193813	1.195677002
5.010560541	1.200855654
5.015385203	1.206003777
5.020667799	1.211121372
5.026380206	1.21620887
5.031846339	1.221276673
5.036778215	1.226329211
5.041175836	1.231366486
5.0450392	1.236388495
5.048368307	1.241395241
5.051163158	1.246386721
5.053423753	1.251362938
5.055150092	1.25632389
5.056342174	1.261269577
5.057	1.2662
5.057123569	1.271115158
5.056712883	1.276015052
5.055767939	1.280899682
5.05428874	1.285769047
5.052275284	1.290623148
5.049727572	1.295461984
5.046645603	1.300285555
5.043029378	1.305093863
5.038878897	1.309886905
5.034194159	1.314664684
5.028975165	1.319427197
5.023221915	1.324174447
5.016934408	1.328906432
5.010112645	1.333623152
5.002756625	1.338324608
4.995039827	1.343039187
4.987574776	1.34786712
4.980415014	1.352817168
4.973560541	1.357889333
4.967011357	1.363083613
4.960767463	1.368400009
4.954828859	1.37383852
4.949195544	1.379399148
4.943867518	1.385081891
4.938844781	1.39088675
4.934127334	1.396813724
4.929715176	1.402862814
4.925608307	1.409034021
4.921806728	1.415327342
4.918310438	1.42174278
4.915119438	1.428280333
4.912233726	1.434940002
4.909653304	1.441721787
4.907378172	1.448625687
4.905408329	1.455651704
4.903743775	1.462799836
4.902384511	1.470070083
4.901330535	1.477462447
4.90058185	1.484976926
4.900138453	1.492613521
4.9	1.500371955
4.9	1.508119035
4.9	1.515744
4.9	1.523246849
4.9	1.530627582
4.9	1.5378862
4.9	1.545022702
4.9	1.552037088
4.9	1.558929359
4.9	1.565699513
4.9	1.572347552
4.9	1.578873475
4.9	1.585277283
4.9	1.591558975
4.9	1.597718551
4.9	1.603756011
4.9	1.609671355
4.9	1.615464584
4.9	1.621135697
4.9	1.626684694
4.9	1.632111576
4.9	1.637416342
4.9	1.642598992
4.9	1.647659526
4.9	1.652597945
4.9	1.657414248
4.9	1.662122492
4.9	1.666825402
4.9	1.671543576
4.9	1.676277015
4.9	1.681025718
4.9	1.685789685
4.9	1.690568917
4.9	1.695363414
4.9	1.700173175
4.9	1.7049982
4.9	1.70983849
4.9	1.714694044
4.9	1.719564863
4.9	1.724450946
4.9	1.729352294
4.9	1.734268906
4.9	1.739200783
4.9	1.744147924
4.9	1.74911033
4.9	1.754088
4.9	1.759080935
4.9	1.764089134
4.9	1.769112597
4.9	1.774151325
4.9	1.779205317
4.9	1.784274574
4.900044859	1.789364703
4.900210587	1.794485205
4.900498432	1.799636236
4.900908392	1.804817796
4.901440467	1.810029884
4.902094659	1.815272502
4.902870966	1.820545648
4.903769389	1.825849324
4.904789928	1.831183528
4.905932582	1.836548262
4.907197352	1.841943524
4.908584238	1.847369315
4.91009324	1.852825635
4.911724357	1.858312485
4.91347759	1.863829863
4.915352939	1.86937777
4.917350403	1.874956206
4.919469984	1.88056517
4.92171168	1.886204664
4.924075492	1.891874687
4.926561419	1.897575239
4.929169462	1.903306319
4.931899621	1.909067929
4.934751896	1.914860067
4.937726287	1.920682734
4.940810228	1.926534884
4.943749729	1.932395349
4.946444997	1.938255814
4.948896035	1.944116279
4.95110284	1.949976744
4.953065415	1.955837209
4.954783758	1.961697674
4.956257869	1.96755814
4.957487749	1.973418605
4.958473398	1.97927907
4.959214814	1.985139535
4.959712	1.991
4.959964954	1.996860465
4.959973677	2.00272093
4.959738168	2.008581395
4.959258427	2.01444186
4.958534455	2.020302326
4.957566252	2.026162791
4.956353817	2.032023256
4.954897151	2.037883721
4.953196253	2.043744186
4.951251124	2.049604651
4.949061763	2.055465116
4.946628171	2.061325581
4.943950347	2.067186047
4.941028292	2.073046512
4.938011258	2.078893408
4.935384316	2.084682639
4.933184779	2.090410812
4.931412647	2.096077928
4.93006792	2.101683985
4.929150598	2.107228984
4.928660681	2.112712926
4.92859817	2.11813581
4.928963063	2.123497635
4.929755362	2.128798403
4.930975065	2.134038114
4.932622174	2.139216766
4.934696688	2.14433436
4.937198607	2.149390897
4.940127931	2.154386375
4.94348466	2.159320796
4.947268794	2.164194159
4.951480333	2.169006464
4.956119277	2.173757711
4.961185627	2.1784479
4.966679381	2.183077032
4.972600541	2.187645105
4.978949105	2.192152121
4.985725075	2.196598079
4.99292845	2.200982979
5.00055701	2.205307288
5.00811801	2.209674743
5.01523634	2.214164314
5.021912	2.218776
5.028144991	2.223509802
5.033935312	2.22836572
5.039282964	2.233343753
5.044187946	2.238443903
5.048650259	2.243666168
5.052669902	2.249010548
5.056246875	2.254477045
5.059381179	2.260065657
5.062072813	2.265776385
5.064321778	2.271609229
5.066128074	2.277564188
5.067491699	2.283641263
5.068412655	2.289840454
5.068890942	2.296161761
5.068926559	2.302605183
5.068519507	2.309170721
5.067669785	2.315858375
5.066377393	2.322668145
5.064642332	2.32960003
5.062464601	2.336654031
5.059844201	2.343830148
5.056781131	2.351128381
5.053356733	2.3585245
5.050108673	2.365858349
5.047135373	2.373100612
5.044436833	2.380251288
5.042013054	2.387310378
5.039864035	2.39427788
5.037989776	2.401153796
5.036390278	2.407938124
5.03506554	2.414630866
5.034015563	2.421232022
5.033240346	2.42774159
5.03273989	2.434159572
5.032514194	2.440485966
5.032563258	2.446720774
5.032887083	2.452863996
5.033485668	2.45891563
5.034359014	2.464875678
5.03550712	2.470744138
5.036929986	2.476521012
5.038627613	2.4822063
5.0406	2.4878
5.042847148	2.493302114
5.045369056	2.49871264
5.048165724	2.50403158
5.051237153	2.509258933
5.054583342	2.5143947
5.058044366	2.519480342
5.061370929	2.524580491
5.064560112	2.529695905
5.067611916	2.534826583
5.070526339	2.539972526
5.073303381	2.545133733
5.075943044	2.550310204
5.078445326	2.555501941
5.080810228	2.560708941
5.08303775	2.565931206
5.085127892	2.571168736
5.087080653	2.576421529
5.088896035	2.581689588
5.090574036	2.586972911
5.092114657	2.592271498
5.093517897	2.59758535
5.094783758	2.602914466
5.095912238	2.608258847
5.096903338	2.613618492
5.097757058	2.618993402
5.098473398	2.624383576
5.099052357	2.629789015
5.099493936	2.635209718
5.099798135	2.640645685
5.099964954	2.646096917
5.099987539	2.651560922
5.099747669	2.656994708
5.099202509	2.662382702
5.098352061	2.667724902
5.097196322	2.673021309
5.095735295	2.678271922
5.093968978	2.683476742
5.091897372	2.688635769
5.089520476	2.693749002
5.086838291	2.698816441
5.083850817	2.703838088
5.080558053	2.708813941
5.07696	2.713744
5.073056658	2.718628266
5.068848026	2.723466739
5.064334105	2.728259418
5.059514895	2.733006304
5.054390395	2.737707396
5.048960606	2.742362696
5.043225527	2.746972201
5.03718516	2.751535913
5.030839502	2.756053832
5.024188556	2.760525958
5.01723232	2.76495229
5.009970795	2.769332829
5.002403981	2.773667574
4.9947502	2.778051133
4.987663126	2.782766763
4.981186631	2.787833475
4.975320714	2.793251271
4.970065376	2.799020149
4.965420617	2.80514011
4.961386436	2.811611154
4.957962834	2.818433281
4.955149811	2.82560649
4.952947366	2.833130782
4.9513555	2.841006157
4.950374213	2.849232614
4.950003505	2.857810155
4.950243375	2.866738778
4.951093824	2.876018484
4.952554851	2.885649272
4.954626458	2.895631143
4.957308643	2.905964097
4.960601406	2.916648134
4.964504749	2.927683254
4.96901867	2.939069456
4.974143169	2.950806741
4.979878248	2.962895109
4.986223905	2.975334559
4.993180141	2.988125092
5.000744186	3
5.00855814	3
5.016372093	3
5.024186047	3
5.032	3
5.039813953	3
5.047627907	3
5.05544186	3
5.063255814	3
5.071069767	3
5.078883721	3
5.086697674	3
5.094511628	3
5.102325581	3
5.110139535	3
5.117953488	3
5.125767442	3
5.133581395	3
5.141395349	3
5.149209302	3
5.157023256	3
5.164837209	3
5.172651163	3
5.180465116	3
5.18827907	3
5.196093023	3
5.2	2.993402025
5.2	2.980469387
5.2	2.967887831
5.2	2.955657359
5.2	2.943777969
5.2	2.932249661
5.2	2.921072437
5.2	2.910246295
5.2	2.899771236
5.2	2.88964726
5.2	2.879874367
5.2	2.870452556
5.2	2.861381828
5.2	2.852662183
5.2	2.84429362
5.2	2.836276141
5.2	2.828609744
5.2	2.821294429
5.2	2.814330198
5.2	2.807717049
5.2	2.801454983
5.2	2.795544
5.2	2.7899841
5.2	2.784775282
5.2	2.779917547
5.2	2.775410895
5.2	2.771092885
5.2	2.766730882
5.2	2.762323085
5.2	2.757869495
5.2	2.753370111
5.2	2.748824935
5.2	2.744233964
5.2	2.739597201
5.2	2.734914644
5.2	2.730186293
5.2	2.725412149
5.2	2.720592212
5.2	2.715726481
5.2	2.710814957
5.2	2.70585764
5.2	2.700854529
5.2	2.695805625
5.2	2.690710927
5.2	2.685570436
5.2	2.680384151
5.2	2.675152074
5.2	2.669874202
5.2	2.664550538
5.2	2.65918108
5.2	2.653765828
5.2	2.648307708
5.2	2.642850297
5.2	2.637408151
5.2	2.63198127
5.2	2.626569653
5.2	2.6211733
5.2	2.615792212
5.2	2.610426388
5.2	2.605075829
5.2	2.599740534
5.2	2.594420504
5.2	2.589115738
5.2	2.583826237
5.2	2.578552
5.2	2.573293028
5.2	2.56804932
5.2	2.562820876
5.2	2.557607697
5.2	2.552409783
5.2	2.547227133
5.2	2.542059747
5.2	2.536907626
5.2	2.531770769
5.2	2.526649177
5.2	2.521542849
5.2	2.516451786
5.2	2.511348729
5.2	2.506158447
5.2	2.500876578
5.2	2.495503122
5.2	2.490038079
5.2	2.484481449
5.2	2.478833233
5.2	2.47309343
5.2	2.46726204
5.2	2.461339063
5.2	2.4553245
5.2	2.449218349
5.2	2.443020612
5.2	2.436731288
5.2	2.430350378
5.2	2.42387788
5.2	2.417313796
5.2	2.410658124
5.2	2.403910866
5.2	2.397072022
5.2	2.39014159
5.2	2.383119572
5.2	2.376005966
5.2	2.368800774
5.2	2.361503996
5.2	2.354117144
5.2	2.346769484
5.2	2.339543939
5.2	2.332440511
5.2	2.325459197
5.2	2.3186
5.2	2.311862918
5.2	2.305247952
5.2	2.298755102
5.2	2.292384368
5.2	2.286135749
5.2	2.280009246
5.2	2.274004859
5.2	2.268122587
5.2	2.262362432
5.2	2.256724392
5.2	2.251208467
5.2	2.245814659
5.2	2.240542966
5.2	2.235393389
5.2	2.230365928
5.2	2.225460582
5.2	2.220677352
5.2	2.216016238
5.2	2.21147724
5.2	2.207060357
5.2	2.202740461
5.2	2.198380275
5.2	2.193959031
5.2	2.189476729
5.2	2.184933369
5.2	2.180328952
5.2	2.175663476
5.2	2.170936943
5.2	2.166149352
5.2	2.161300703
5.2	2.156390996
5.2	2.151420231
5.2	2.146388409
5.2	2.141295528
5.2	2.13614159
5.2	2.130926594
5.2	2.12565054
5.2	2.120313428
5.2	2.114915258
5.2	2.10945603
5.2	2.103935745
5.2	2.098354401
5.2	2.092712
5.2	2.087008541
5.2	2.081244024
5.2	2.075418449
5.2	2.06955814
5.2	2.063697674
5.2	2.057837209
5.2	2.051976744
5.2	2.046116279
5.2	2.040255814
5.2	2.034395349
5.2	2.028534884
5.2	2.022674419
5.2	2.016813953
5.2	2.010953488
5.2	2.005093023
5.2	1.999232558
5.2	1.993372093
5.2	1.987511628
5.2	1.981651163
5.2	1.975790698
5.2	1.969930233
5.2	1.964069767
5.2	1.958209302
5.2	1.952348837
5.2	1.946488372
5.2	1.940627907
5.2	1.934767442
5.2	1.928906977
5.2	1.923048208
5.2	1.917213183
5.2	1.911408688
5.2	1.905634721
5.2	1.899891284
5.2	1.894178375
5.2	1.888495996
5.2	1.882844145
5.2	1.877222823
5.2	1.87163203
5.2	1.866071766
5.2	1.860542031
5.2	1.855042825
5.2	1.849574148
5.2	1.844136
5.2	1.838728381
5.2	1.83335129
5.2	1.828004729
5.2	1.822688697
5.2	1.817403193
5.2	1.812148218
5.2	1.806923773
5.2	1.801729856
5.2	1.796566468
5.2	1.79143361
5.2	1.78633128
5.2	1.781255321
5.2	1.77619515
5.2	1.771150243
5.2	1.766120601
5.2	1.761106224
5.2	1.756107111
5.2	1.751123262
5.2	1.746154678
5.2	1.741201359
5.2	1.736263303
5.2	1.731340513
5.2	1.726432986
5.2	1.721540725
5.2	1.716663727
5.2	1.711801995
5.2	1.706955526
5.2	1.702124322
5.2	1.697308383
5.2	1.692507708
5.2	1.687722297
5.2	1.682952151
5.2	1.67819727
5.2	1.673457653
5.2	1.6687333
5.2	1.664024212
5.2	1.659328986
5.2	1.654562111
5.2	1.649673121
5.2	1.644662014
5.2	1.639528792
5.2	1.634273454
5.2	1.628896
5.2	1.623396431
5.2	1.617774745
5.2	1.612030944
5.2	1.606165028
5.2	1.600176995
5.2	1.594066847
5.2	1.587834583
5.2	1.581480203
5.2	1.575003708
5.2	1.568405097
5.2	1.56168437
5.2	1.554841527
5.2	1.547876569
5.2	1.540789495
5.2	1.533580305
5.2	1.526248999
5.2	1.518795578
5.2	1.511220041
5.2	1.503522388
5.2	1.495739241
5.2	1.488053218
5.2	1.480489311
5.2	1.47304752
5.2	1.465727844
5.2	1.458530284
5.2	1.45145484
5.2	1.444501512
5.2	1.4376703
5.2	1.430961203
5.2	1.424374222
5.2	1.417909356
5.2	1.411566607
5.2	1.405345973
5.2	1.399247455
5.2	1.393271052
5.2	1.387416766
5.2	1.381684595
5.2	1.37607454
5.2	1.3705866
5.2	1.365220777
5.2	1.359977069
5.2	1.354855476
5.2	1.349856
5.2	1.344978639
5.2	1.340223394
5.2	1.335527961
5.2	1.330817419
5.2	1.326091613
5.2	1.321350542
5.2	1.316594207
5.2	1.311822607
5.2	1.307035743
5.2	1.302233614
5.2	1.297416221
5.2	1.292583563
5.2	1.287735641
5.2	1.282872454
5.2	1.277994003
5.2	1.273100288
5.2	1.268191308
5.2	1.263267063
5.2	1.258327554
5.2	1.253372781
5.2	1.248402743
5.2	1.243417441
5.2	1.238416874
5.2	1.233401043
5.2	1.228369947
5.2	1.223323587
5.2	1.218261962
5.2	1.2131841
5.2	1.208078862
5.2	1.202943096
5.2	1.1977768
5.2	1.192579976
5.2	1.187352623
5.2	1.182094741
5.2	1.17680633
5.2	1.17148739
5.2	1.166137921
5.2	1.160757923
5.2	1.155347396
5.2	1.149906341
5.2	1.144434756
5.2	1.138932643
5.2	1.1334
5.2	1.127836829
5.2	1.122243128
5.2	1.116618899
5.2	1.110964141
5.2	1.105278853
5.2	1.099563037
5.2	1.093816692
5.2	1.088039818
5.2	1.082232415
5.2	1.076394484
5.2	1.070534884
5.2	1.064674419
5.2	1.058813953
5.2	1.052953488
5.2	1.047093023
5.2	1.041232558
5.2	1.035372093
5.2	1.029511628
5.2	1.023651163
5.2	1.017790698
5.2	1.011930233
5.2	1.006069767
5.2	1.000209302
5.2	0.994348837
5.2	0.988488372
5.2	0.982627907
5.2	0.976767442
5.2	0.970906977
5.2	0.965046512
5.2	0.959186047
5.2	0.953325581
5.2	0.947465116
5.2	0.941604651
5.2	0.935744186
5.2	0.929883721
5.2	0.924024104
5.2	0.918204344
5.2	0.912445642
5.2	0.906747998
5.2	0.901111412
5.2	0.895535883
5.2	0.890021413
5.2	0.884568
5.2	0.879175645
5.2	0.873844348
5.2	0.868574109
5.2	0.863364928
5.2	0.858216805
5.2	0.853129739
5.2	0.848103732
5.2	0.843138782
5.2	0.83823489
5.2	0.833392056
5.2	0.82861028
5.2	0.823889562
5.2	0.819229902
5.2	0.814631299
5.2	0.810093754
5.2	0.805617268
5.2	0.801201839
5.2	0.796847468
5.2	0.792524249
5.2	0.788095736
5.2	0.783545108
5.2	0.778872363
5.2	0.774077504
5.2	0.769160528
5.2	0.764121436
5.2	0.758960229
5.2	0.753676906
5.2	0.748271468
5.2	0.742743913
5.2	0.737094243
5.2	0.731322458
5.2	0.725428556
5.2	0.719412539
5.2	0.713274406
5.2	0.707014157
5.2	0.700631792
5.2	0.694127312
5.2	0.687500716
5.2	0.680752004
5.2	0.673881177
5.2	0.666888234
5.2	0.659773175
5.2	0.652536
5.2	0.64517671
5.2	0.637797127
5.2	0.630509071
5.2	0.623312601
5.2	0.616207719
5.2	0.609194423
5.2	0.602272714
5.2	0.595442592
5.2	0.588704056
5.2	0.582057108
5.2	0.575501746
5.2	0.569037971
5.2	0.562665783
5.2	0.556385181
5.2	0.550196167
5.2	0.544098739
5.2	0.538092898
5.2	0.532178644
5.2	0.526355976
5.2	0.520624896
5.2	0.514985402
5.2	0.509437495
5.2	0.503981175
5.2	0.498616441
5.2	0.493343295
5.2	0.488161735
5.2	0.483064009
5.2	0.477971492
5.2	0.47286371
5.2	0.467740664
5.2	0.462602354
5.2	0.457448779
5.2	0.452279939
5.2	0.447095836
5.2	0.441896467
5.2	0.436681835
5.2	0.431451937
5.2	0.426206776
5.2	0.420946349
5.2	0.415670659
5.2	0.410379704
5.2	0.405073484
5.2	0.399752
5.2	0.394415251
5.2	0.389063239
5.2	0.383695961
5.2	0.378313419
5.2	0.372915613
5.2	0.367502542
5.2	0.362074207
5.2	0.356630607
5.2	0.351171743
5.2	0.345716461
5.2	0.340305571
5.2	0.334940474
5.2	0.32962117
5.2	0.32434766
5.2	0.319119944
5.2	0.313938021
5.2	0.308801891
5.2	0.303711554
5.2	0.298667011
5.2	0.293668262
5.2	0.288715306
5.2	0.283808143
5.2	0.278946773
5.2	0.274131197
5.2	0.269361415
5.2	0.264637426
5.2	0.25995923
5.2	0.255326827
5.2	0.250740218
5.2	0.246199403
5.2	0.241704381
5.2	0.237255152
5.2	0.232851717
5.2	0.228494075
5.2	0.224175027
5.2	0.219634938
5.2	0.214743766
5.2	0.209501512
5.2	0.203908175
5.2	0.197963756
5.2	0.191668253
5.2	0.185021668
5.2	0.178024
5.2	0.170675249
5.2	0.162975416
5.2	0.1549245
5.2	0.146522501
5.2	0.137769419
5.2	0.128665255
5.2	0.119210008
5.2	0.109403678
5.2	0.099246265
5.2	0.08873777
5.2	0.077878191
5.2	0.066667531
5.2	0.055105787
5.2	0.043192961
5.2	0.030929051
5.2	0.018314059
5.2	0.005347985
5.195348837	0
5.187534884	0
5.17972093	0
5.171906977	0
5.164093023	0
5.15627907	0
5.148465116	0
5.140651163	0
5.132837209	0
5.125023256	0
5.117209302	0
5.109395349	0
5.101581395	0
5.093767442	0
5.085953488	0
5.078139535	0
5.070325581	0
5.062511628	0
5.054697674	0
5.046883721	0
5.039069767	0
5.031255814	0
5.02344186	0
5.015627907	0
5.007813953	0
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_GIFT.txt <==
x y z  
5.00000000   3.00000000   0.00000000
  5.00491672   2.97503220   0.00000000
  5.00963826   2.95038004   0.00000000
  5.01416460   2.92604353   0.00000000
  5.01849576   2.90202268   0.00000000
  5.02263174   2.87831747   0.00000000
  5.02657252   2.85492791   0.00000000
  5.03031812   2.83185399   0.00000000
  5.03386853   2.80909573   0.00000000
  5.03722375   2.78665311   0.00000000
  5.04038379   2.76452615   0.00000000
  5.04334864   2.74271483   0.00000000
  5.04611830   2.72121916   0.00000000
  5.04869277   2.70003914   0.00000000
  5.05107206   2.67917477   0.00000000
  5.05325616   2.65862604   0.00000000
  5.05524507   2.63839297   0.00000000
  5.05703879   2.61847554   0.00000000
  5.05863733   2.59887377   0.00000000
  5.06004068   2.57958764   0.00000000
  5.06124884   2.56061716   0.00000000
  5.06226182   2.54196232   0.00000000
  5.06307961   2.52362314   0.00000000
  5.06370221   2.50559961   0.00000000
  5.06412962   2.48789172   0.00000000
  5.06436184   2.47049948   0.00000000
  5.06439888   2.45342289   0.00000000
  5.06424073   2.43666195   0.00000000
  5.06388740   2.42021666   0.00000000
  5.06333887   2.40408702   0.00000000
  5.06259516   2.38827302   0.00000000
  5.06165626   2.37277468   0.00000000
  5.06052218   2.35759198   0.00000000
  5.05919291   2.34272493   0.00000000
  5.05766844   2.32817353   0.00000000
  5.05594880   2.31393778   0.00000000
  5.05403396   2.30001768   0.00000000
  5.05192394   2.28641322   0.00000000
  5.04961873   2.27312442   0.00000000
  5.04711833   2.26015126   0.00000000
  5.04442690   2.24748744   0.00000000
  5.04168135   2.23492462   0.00000000
  5.03894808   2.22236181   0.00000000
  5.03622708   2.20979899   0.00000000
  5.03351836   2.19723618   0.00000000
  5.03082191   2.18467337   0.00000000
  5.02813774   2.17211055   0.00000000
  5.02546585   2.15954774   0.00000000
  5.02280623   2.14698492   0.00000000
  5.02015888   2.13442211   0.00000000
  5.01752381   2.12185930   0.00000000
  5.01490102   2.10929648   0.00000000
  5.01229050   2.09673367   0.00000000
  5.00969226   2.08417085   0.00000000
  5.00710629   2.07160804   0.00000000
  5.00453260   2.05904523   0.00000000
  5.00197118   2.04648241   0.00000000
  4.99942204   2.03391960   0.00000000
  4.99688517   2.02135678   0.00000000
  4.99436058   2.00879397   0.00000000
  4.99184826   1.99623116   0.00000000
  4.98934822   1.98366834   0.00000000
  4.98686046   1.97110553   0.00000000
  4.98438497   1.95854271   0.00000000
  4.98192176   1.94597990   0.00000000
  4.97947082   1.93341709   0.00000000
  4.97703216   1.92085427   0.00000000
  4.97460577   1.90829146   0.00000000
  4.97219166   1.89572864   0.00000000
  4.96978982   1.88316583   0.00000000
  4.96740026   1.87060302   0.00000000
  4.96502297   1.85804020   0.00000000
  4.96265796   1.84547739   0.00000000
  4.96030523   1.83291457   0.00000000
  4.95796477   1.82035176   0.00000000
  4.95563658   1.80778894   0.00000000
  4.95332067   1.79522613   0.00000000
  4.95101704   1.78266332   0.00000000
  4.94872568   1.77010050   0.00000000
  4.94644660   1.75753769   0.00000000
  4.94419346   1.74497487   0.00000000
  4.94209275   1.73241206   0.00000000
  4.94017522   1.71984925   0.00000000
  4.93844087   1.70728643   0.00000000
  4.93688971   1.69472362   0.00000000
  4.93552172   1.68216080   0.00000000
  4.93433693   1.66959799   0.00000000
  4.93333531   1.65703518   0.00000000
  4.93251688   1.64447236   0.00000000
  4.93188164   1.63190955   0.00000000
  4.93142958   1.61934673   0.00000000
  4.93116070   1.60678392   0.00000000
  4.93107500   1.59422111   0.00000000
  4.93117249   1.58165829   0.00000000
  4.93145316   1.56909548   0.00000000
  4.93191702   1.55653266   0.00000000
  4.93256405   1.54396985   0.00000000
  4.93339428   1.53140704   0.00000000
  4.93440768   1.51884422   0.00000000
  4.93560427   1.50628141   0.00000000
  4.93698404   1.49371859   0.00000000
  4.93854700   1.48115578   0.00000000
  4.94029314   1.46859296   0.00000000
  4.94222246   1.45603015   0.00000000
  4.94433497   1.44346734   0.00000000
  4.94663066   1.43090452   0.00000000
  4.94910954   1.41834171   0.00000000
  4.95177159   1.40577889   0.00000000
  4.95461684   1.39321608   0.00000000
  4.95764526   1.38065327   0.00000000
  4.96085687   1.36809045   0.00000000
  4.96425166   1.35552764   0.00000000
  4.96782964   1.34296482   0.00000000
  4.97159080   1.33040201   0.00000000
  4.97553514   1.31783920   0.00000000
  4.97966266   1.30527638   0.00000000
  4.98397337   1.29271357   0.00000000
  4.98846727   1.28015075   0.00000000
  4.99314434   1.26758794   0.00000000
  4.99800460   1.25502513   0.00000000
  5.00298650   1.24246231   0.00000000
  5.00783701   1.22989950   0.00000000
  5.01252878   1.21733668   0.00000000
  5.01706181   1.20477387   0.00000000
  5.02143610   1.19221106   0.00000000
  5.02565164   1.17964824   0.00000000
  5.02970845   1.16708543   0.00000000
  5.03360651   1.15452261   0.00000000
  5.03734583   1.14195980   0.00000000
  5.04092642   1.12939698   0.00000000
  5.04434826   1.11683417   0.00000000
  5.04761136   1.10427136   0.00000000
  5.05071571   1.09170854   0.00000000
  5.05366133   1.07914573   0.00000000
  5.05644821   1.06658291   0.00000000
  5.05907634   1.05402010   0.00000000
  5.06154574   1.04145729   0.00000000
  5.06385639   1.02889447   0.00000000
  5.06600830   1.01633166   0.00000000
  5.06800147   1.00376884   0.00000000
  5.06983590   0.99120603   0.00000000
  5.07151159   0.97864322   0.00000000
  5.07302854   0.96608040   0.00000000
  5.07438674   0.95351759   0.00000000
  5.07558621   0.94095477   0.00000000
  5.07662693   0.92839196   0.00000000
  5.07750891   0.91582915   0.00000000
  5.07823216   0.90326633   0.00000000
  5.07879666   0.89070352   0.00000000
  5.07920242   0.87814070   0.00000000
  5.07944943   0.86557789   0.00000000
  5.07953771   0.85301508   0.00000000
  5.07946725   0.84045226   0.00000000
  5.07923804   0.82788945   0.00000000
  5.07885010   0.81532663   0.00000000
  5.07830341   0.80276382   0.00000000
  5.07759798   0.79020101   0.00000000
  5.07673381   0.77763819   0.00000000
  5.07571090   0.76507538   0.00000000
  5.07452925   0.75251256   0.00000000
  5.07323043   0.73984874   0.00000000
  5.07190020   0.72687558   0.00000000
  5.07054116   0.71358678   0.00000000
  5.06915330   0.69998232   0.00000000
  5.06773663   0.68606222   0.00000000
  5.06629114   0.67182647   0.00000000
  5.06481684   0.65727507   0.00000000
  5.06331373   0.64240802   0.00000000
  5.06178180   0.62722532   0.00000000
  5.06022105   0.61172698   0.00000000
  5.05863149   0.59591298   0.00000000
  5.05701312   0.57978334   0.00000000
  5.05536593   0.56333805   0.00000000
  5.05368993   0.54657711   0.00000000
  5.05198511   0.52950052   0.00000000
  5.05025148   0.51210828   0.00000000
  5.04848903   0.49440039   0.00000000
  5.04669777   0.47637686   0.00000000
  5.04487770   0.45803768   0.00000000
  5.04302881   0.43938284   0.00000000
  5.04115111   0.42041236   0.00000000
  5.03924459   0.40112623   0.00000000
  5.03730926   0.38152446   0.00000000
  5.03534511   0.36160703   0.00000000
  5.03335215   0.34137396   0.00000000
  5.03133037   0.32082523   0.00000000
  5.02927978   0.29996086   0.00000000
  5.02720038   0.27878084   0.00000000
  5.02509216   0.25728517   0.00000000
  5.02295513   0.23547385   0.00000000
  5.02078928   0.21334689   0.00000000
  5.01859462   0.19090427   0.00000000
  5.01637114   0.16814601   0.00000000
  5.01411885   0.14507209   0.00000000
  5.01183774   0.12168253   0.00000000
  5.00952782   0.09797732   0.00000000
  5.00718909   0.07395647   0.00000000
  5.00482154   0.04961996   0.00000000
  5.00242518   0.02496780   0.00000000
  5.00000000   0.00000000   0.00000000


==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_GIFT_FD_N_10.txt <==
x y z
  5.00000000   3.00000000   0.00000000
  5.00979773   2.97293457   0.00000000
  5.01909043   2.94655782   0.00000000
  5.02787808   2.92086977   0.00000000
  5.03616070   2.89587040   0.00000000
  5.04393828   2.87155972   0.00000000
  5.05121083   2.84793772   0.00000000
  5.05797833   2.82500442   0.00000000
  5.06424080   2.80275980   0.00000000
  5.06999823   2.78120387   0.00000000
  5.07525062   2.76033663   0.00000000
  5.07999798   2.74015808   0.00000000
  5.08424030   2.72066821   0.00000000
  5.08797758   2.70186703   0.00000000
  5.09120982   2.68375454   0.00000000
  5.09393702   2.66633074   0.00000000
  5.09615919   2.64959563   0.00000000
  5.09787632   2.63354920   0.00000000
  5.09908841   2.61819146   0.00000000
  5.09979546   2.60352241   0.00000000
  5.09999971   2.58953860   0.00000000
  5.09996486   2.57583371   0.00000000
  5.09987194   2.56212883   0.00000000
  5.09972093   2.54842394   0.00000000
  5.09951184   2.53471905   0.00000000
  5.09924468   2.52101416   0.00000000
  5.09891943   2.50730927   0.00000000
  5.09853611   2.49360439   0.00000000
  5.09809471   2.47989950   0.00000000
  5.09759522   2.46619461   0.00000000
  5.09703766   2.45248972   0.00000000
  5.09642202   2.43878483   0.00000000
  5.09574830   2.42507995   0.00000000
  5.09501650   2.41137506   0.00000000
  5.09422662   2.39767017   0.00000000
  5.09337866   2.38396528   0.00000000
  5.09247263   2.37026039   0.00000000
  5.09150851   2.35655550   0.00000000
  5.09048631   2.34285062   0.00000000
  5.08940604   2.32914573   0.00000000
  5.08826107   2.31544084   0.00000000
  5.08683307   2.30173595   0.00000000
  5.08501620   2.28803106   0.00000000
  5.08281045   2.27432618   0.00000000
  5.08021582   2.26062129   0.00000000
  5.07723230   2.24691640   0.00000000
  5.07385992   2.23321151   0.00000000
  5.07009865   2.21950662   0.00000000
  5.06594850   2.20580174   0.00000000
  5.06140947   2.19209685   0.00000000
  5.05648157   2.17839196   0.00000000
  5.05116478   2.16468707   0.00000000
  5.04545912   2.15098218   0.00000000
  5.03936457   2.13727730   0.00000000
  5.03288115   2.12357241   0.00000000
  5.02600885   2.10986752   0.00000000
  5.01874767   2.09616263   0.00000000
  5.01109761   2.08245774   0.00000000
  5.00305867   2.06875286   0.00000000
  4.99463086   2.05504797   0.00000000
  4.98585177   2.04134308   0.00000000
  4.97731487   2.02763819   0.00000000
  4.96922492   2.01393330   0.00000000
  4.96158193   2.00022841   0.00000000
  4.95438590   1.98652353   0.00000000
  4.94763683   1.97281864   0.00000000
  4.94133471   1.95911375   0.00000000
  4.93547956   1.94540886   0.00000000
  4.93007136   1.93170397   0.00000000
  4.92511012   1.91799909   0.00000000
  4.92059584   1.90429420   0.00000000
  4.91652852   1.89058931   0.00000000
  4.91290816   1.87688442   0.00000000
  4.90973475   1.86317953   0.00000000
  4.90700831   1.84947465   0.00000000
  4.90472882   1.83576976   0.00000000
  4.90289629   1.82206487   0.00000000
  4.90151072   1.80835998   0.00000000
  4.90057211   1.79465509   0.00000000
  4.90008045   1.78095021   0.00000000
  4.90004040   1.76724532   0.00000000
  4.90049494   1.75354043   0.00000000
  4.90145451   1.73983554   0.00000000
  4.90291912   1.72613065   0.00000000
  4.90488877   1.71242577   0.00000000
  4.90736345   1.69872088   0.00000000
  4.91034317   1.68501599   0.00000000
  4.91382793   1.67131110   0.00000000
  4.91781773   1.65760621   0.00000000
  4.92231257   1.64390132   0.00000000
  4.92731244   1.63019644   0.00000000
  4.93281735   1.61649155   0.00000000
  4.93882730   1.60278666   0.00000000
  4.94534229   1.58908177   0.00000000
  4.95236231   1.57537688   0.00000000
  4.95988738   1.56167200   0.00000000
  4.96791748   1.54796711   0.00000000
  4.97645261   1.53426222   0.00000000
  4.98549279   1.52055733   0.00000000
  4.99503800   1.50685244   0.00000000
  5.00490834   1.49314756   0.00000000
  5.01402427   1.47944267   0.00000000
  5.02220588   1.46573778   0.00000000
  5.02945317   1.45203289   0.00000000
  5.03576614   1.43832800   0.00000000
  5.04114479   1.42462312   0.00000000
  5.04558913   1.41091823   0.00000000
  5.04909914   1.39721334   0.00000000
  5.05167483   1.38350845   0.00000000
  5.05331620   1.36980356   0.00000000
  5.05402326   1.35609868   0.00000000
  5.05379599   1.34239379   0.00000000
  5.05263440   1.32868890   0.00000000
  5.05053850   1.31498401   0.00000000
  5.04750827   1.30127912   0.00000000
  5.04354372   1.28757423   0.00000000
  5.03864486   1.27386935   0.00000000
  5.03281167   1.26016446   0.00000000
  5.02604417   1.24645957   0.00000000
  5.01834234   1.23275468   0.00000000
  5.01002891   1.21904979   0.00000000
  5.00243062   1.20534491   0.00000000
  4.99569089   1.19164002   0.00000000
  4.98980973   1.17793513   0.00000000
  4.98478713   1.16423024   0.00000000
  4.98062309   1.15052535   0.00000000
  4.97731762   1.13682047   0.00000000
  4.97487071   1.12311558   0.00000000
  4.97328237   1.10941069   0.00000000
  4.97255259   1.09570580   0.00000000
  4.97268137   1.08200091   0.00000000
  4.97366872   1.06829603   0.00000000
  4.97551463   1.05459114   0.00000000
  4.97821911   1.04088625   0.00000000
  4.98178215   1.02718136   0.00000000
  4.98620376   1.01347647   0.00000000
  4.99148393   0.99977159   0.00000000
  4.99762266   0.98606670   0.00000000
  5.00461996   0.97236181   0.00000000
  5.01247582   0.95865692   0.00000000
  5.02083822   0.94495203   0.00000000
  5.02868702   0.93124714   0.00000000
  5.03595754   0.91754226   0.00000000
  5.04264979   0.90383737   0.00000000
  5.04876378   0.89013248   0.00000000
  5.05429950   0.87642759   0.00000000
  5.05925695   0.86272270   0.00000000
  5.06363613   0.84901782   0.00000000
  5.06743705   0.83531293   0.00000000
  5.07065969   0.82160804   0.00000000
  5.07330407   0.80790315   0.00000000
  5.07537018   0.79419826   0.00000000
  5.07685802   0.78049338   0.00000000
  5.07776759   0.76678849   0.00000000
  5.07809890   0.75308360   0.00000000
  5.07785194   0.73937871   0.00000000
  5.07702670   0.72567382   0.00000000
  5.07562320   0.71196894   0.00000000
  5.07364144   0.69826405   0.00000000
  5.07108140   0.68455916   0.00000000
  5.06810228   0.67085427   0.00000000
  5.06503241   0.65714938   0.00000000
  5.06188173   0.64344450   0.00000000
  5.05865025   0.62973961   0.00000000
  5.05533796   0.61603472   0.00000000
  5.05194486   0.60232983   0.00000000
  5.04847096   0.58862494   0.00000000
  5.04491625   0.57492005   0.00000000
  5.04128074   0.56121517   0.00000000
  5.03756442   0.54751028   0.00000000
  5.03376729   0.53380539   0.00000000
  5.02988936   0.52010050   0.00000000
  5.02593062   0.50639561   0.00000000
  5.02189108   0.49269073   0.00000000
  5.01777073   0.47898584   0.00000000
  5.01356957   0.46528095   0.00000000
  5.00928761   0.45157606   0.00000000
  5.00492484   0.43787117   0.00000000
  5.00048126   0.42416629   0.00000000
  4.99595688   0.41046140   0.00000000
  4.99157976   0.39647759   0.00000000
  4.98768213   0.38180854   0.00000000
  4.98426681   0.36645080   0.00000000
  4.98133380   0.35040437   0.00000000
  4.97888311   0.33366926   0.00000000
  4.97691472   0.31624546   0.00000000
  4.97542865   0.29813297   0.00000000
  4.97442489   0.27933179   0.00000000
  4.97390344   0.25984192   0.00000000
  4.97386430   0.23966337   0.00000000
  4.97430747   0.21879613   0.00000000
  4.97523295   0.19724020   0.00000000
  4.97664074   0.17499558   0.00000000
  4.97853085   0.15206228   0.00000000
  4.98090326   0.12844028   0.00000000
  4.98375799   0.10412960   0.00000000
  4.98709502   0.07913023   0.00000000
  4.99091437   0.05344218   0.00000000
  4.99521603   0.02706543   0.00000000
  5.00000000   0.00000000   0.00000000

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_GIFT_FD_N_15.txt <==
x y z
5.00000000   3.00000000   0.00000000
  4.98608964   2.97226633   0.00000000
  4.97444850   2.94559796   0.00000000
  4.96507661   2.91999492   0.00000000
  4.95797394   2.89545719   0.00000000
  4.95314051   2.87198477   0.00000000
  4.95057631   2.84957766   0.00000000
  4.95028134   2.82823587   0.00000000
  4.95225561   2.80795939   0.00000000
  4.95649911   2.78874823   0.00000000
  4.96301185   2.77060238   0.00000000
  4.97179381   2.75352185   0.00000000
  4.98284501   2.73750663   0.00000000
  4.99616545   2.72255672   0.00000000
  5.01083970   2.70838568   0.00000000
  5.02449982   2.69425251   0.00000000
  5.03702474   2.68011935   0.00000000
  5.04841447   2.66598618   0.00000000
  5.05866902   2.65185302   0.00000000
  5.06778837   2.63771985   0.00000000
  5.07577254   2.62358668   0.00000000
  5.08262151   2.60945352   0.00000000
  5.08833530   2.59532035   0.00000000
  5.09291390   2.58118719   0.00000000
  5.09635730   2.56705402   0.00000000
  5.09866552   2.55292085   0.00000000
  5.09983855   2.53878769   0.00000000
  5.09998518   2.52465452   0.00000000
  5.09985364   2.51052136   0.00000000
  5.09958600   2.49638819   0.00000000
  5.09918229   2.48225503   0.00000000
  5.09864250   2.46812186   0.00000000
  5.09796662   2.45398869   0.00000000
  5.09715465   2.43985553   0.00000000
  5.09620661   2.42572236   0.00000000
  5.09512248   2.41158920   0.00000000
  5.09390227   2.39745603   0.00000000
  5.09254597   2.38332286   0.00000000
  5.09105360   2.36918970   0.00000000
  5.08942513   2.35505653   0.00000000
  5.08765861   2.34092337   0.00000000
  5.08568877   2.32679020   0.00000000
  5.08348395   2.31265704   0.00000000
  5.08104417   2.29852387   0.00000000
  5.07836941   2.28439070   0.00000000
  5.07545969   2.27025754   0.00000000
  5.07231501   2.25612437   0.00000000
  5.06893535   2.24199121   0.00000000
  5.06532072   2.22785804   0.00000000
  5.06147113   2.21372487   0.00000000
  5.05738657   2.19959171   0.00000000
  5.05306704   2.18545854   0.00000000
  5.04851254   2.17132538   0.00000000
  5.04372307   2.15719221   0.00000000
  5.03868854   2.14305905   0.00000000
  5.03339591   2.12892588   0.00000000
  5.02784513   2.11479271   0.00000000
  5.02203621   2.10065955   0.00000000
  5.01596913   2.08652638   0.00000000
  5.00964391   2.07239322   0.00000000
  5.00306053   2.05826005   0.00000000
  4.99621901   2.04412688   0.00000000
  4.98911934   2.02999372   0.00000000
  4.98176152   2.01586055   0.00000000
  4.97414555   2.00172739   0.00000000
  4.96627143   1.98759422   0.00000000
  4.95813916   1.97346106   0.00000000
  4.94994593   1.95932789   0.00000000
  4.94233260   1.94519472   0.00000000
  4.93534848   1.93106156   0.00000000
  4.92899356   1.91692839   0.00000000
  4.92326783   1.90279523   0.00000000
  4.91817131   1.88866206   0.00000000
  4.91370399   1.87452889   0.00000000
  4.90986586   1.86039573   0.00000000
  4.90665694   1.84626256   0.00000000
  4.90407722   1.83212940   0.00000000
  4.90212670   1.81799623   0.00000000
  4.90080538   1.80386307   0.00000000
  4.90011326   1.78972990   0.00000000
  4.90000000   1.77559673   0.00000000
  4.90000000   1.76146357   0.00000000
  4.90000000   1.74733040   0.00000000
  4.90000000   1.73319724   0.00000000
  4.90000000   1.71906407   0.00000000
  4.90000000   1.70493090   0.00000000
  4.90000000   1.69079774   0.00000000
  4.90000000   1.67666457   0.00000000
  4.90000000   1.66253141   0.00000000
  4.90000000   1.64839824   0.00000000
  4.90000000   1.63426508   0.00000000
  4.90000000   1.62013191   0.00000000
  4.90000000   1.60599874   0.00000000
  4.90001010   1.59186558   0.00000000
  4.90072978   1.57773241   0.00000000
  4.90258579   1.56359925   0.00000000
  4.90557814   1.54946608   0.00000000
  4.90970683   1.53533291   0.00000000
  4.91497184   1.52119975   0.00000000
  4.92137320   1.50706658   0.00000000
  4.92891089   1.49293342   0.00000000
  4.93758491   1.47880025   0.00000000
  4.94739527   1.46466709   0.00000000
  4.95834196   1.45053392   0.00000000
  4.97042499   1.43640075   0.00000000
  4.98364435   1.42226759   0.00000000
  4.99800005   1.40813442   0.00000000
  5.01221181   1.39400126   0.00000000
  5.02418121   1.37986809   0.00000000
  5.03387793   1.36573492   0.00000000
  5.04130199   1.35160176   0.00000000
  5.04645337   1.33746859   0.00000000
  5.04933209   1.32333543   0.00000000
  5.04993813   1.30920226   0.00000000
  5.04827151   1.29506910   0.00000000
  5.04433221   1.28093593   0.00000000
  5.03812025   1.26680276   0.00000000
  5.02963562   1.25266960   0.00000000
  5.01887831   1.23853643   0.00000000
  5.00584834   1.22440327   0.00000000
  4.99136385   1.21027010   0.00000000
  4.97878841   1.19613693   0.00000000
  4.96848564   1.18200377   0.00000000
  4.96045554   1.16787060   0.00000000
  4.95469811   1.15373744   0.00000000
  4.95121335   1.13960427   0.00000000
  4.95000126   1.12547111   0.00000000
  4.95106184   1.11133794   0.00000000
  4.95439509   1.09720477   0.00000000
  4.96000101   1.08307161   0.00000000
  4.96787960   1.06893844   0.00000000
  4.97803086   1.05480528   0.00000000
  4.99045479   1.04067211   0.00000000
  5.00496200   1.02653894   0.00000000
  5.01909043   1.01240578   0.00000000
  5.03208252   0.99827261   0.00000000
  5.04393828   0.98413945   0.00000000
  5.05465771   0.97000628   0.00000000
  5.06424080   0.95587312   0.00000000
  5.07268756   0.94173995   0.00000000
  5.07999798   0.92760678   0.00000000
  5.08617207   0.91347362   0.00000000
  5.09120982   0.89934045   0.00000000
  5.09511123   0.88520729   0.00000000
  5.09787632   0.87107412   0.00000000
  5.09950506   0.85694095   0.00000000
  5.09999973   0.84280779   0.00000000
  5.09993071   0.82867462   0.00000000
  5.09973988   0.81454146   0.00000000
  5.09942725   0.80040829   0.00000000
  5.09899281   0.78627513   0.00000000
  5.09843656   0.77214196   0.00000000
  5.09775852   0.75800879   0.00000000
  5.09695866   0.74387563   0.00000000
  5.09603700   0.72974246   0.00000000
  5.09499354   0.71560930   0.00000000
  5.09382827   0.70147613   0.00000000
  5.09254120   0.68734296   0.00000000
  5.09113232   0.67320980   0.00000000
  5.08960163   0.65907663   0.00000000
  5.08770245   0.64494347   0.00000000
  5.08492596   0.63081030   0.00000000
  5.08125674   0.61667714   0.00000000
  5.07669481   0.60254397   0.00000000
  5.07124014   0.58841080   0.00000000
  5.06489275   0.57427764   0.00000000
  5.05765264   0.56014447   0.00000000
  5.04951980   0.54601131   0.00000000
  5.04049424   0.53187814   0.00000000
  5.03057595   0.51774497   0.00000000
  5.01976494   0.50361181   0.00000000
  5.00806120   0.48947864   0.00000000
  4.99546474   0.47534548   0.00000000
  4.98240842   0.46121231   0.00000000
  4.97117155   0.44707915   0.00000000
  4.96208555   0.43294598   0.00000000
  4.95515041   0.41881281   0.00000000
  4.95036613   0.40467965   0.00000000
  4.94773272   0.39054648   0.00000000
  4.94725018   0.37641332   0.00000000
  4.94891850   0.36228015   0.00000000
  4.95273768   0.34814698   0.00000000
  4.95870773   0.33401382   0.00000000
  4.96682864   0.31988065   0.00000000
  4.97710042   0.30574749   0.00000000
  4.98952307   0.29161432   0.00000000
  5.00393929   0.27744328   0.00000000
  5.01727229   0.26249337   0.00000000
  5.02833262   0.24647815   0.00000000
  5.03712027   0.22939762   0.00000000
  5.04363526   0.21125177   0.00000000
  5.04787758   0.19204061   0.00000000
  5.04984723   0.17176413   0.00000000
  5.04954420   0.15042234   0.00000000
  5.04696851   0.12801523   0.00000000
  5.04212015   0.10454281   0.00000000
  5.03499912   0.08000508   0.00000000
  5.02560541   0.05440204   0.00000000
  5.01393904   0.02773367   0.00000000
  5.00000000   0.00000000   0.00000000

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_GIFT_FD_N_20.txt <==
x y z
  5.00000000   3.00000000   0.00000000
  4.98191965   2.97200648   0.00000000
  4.96787960   2.94545592   0.00000000
  4.95787985   2.92034833   0.00000000
  4.95192041   2.89668371   0.00000000
  4.95000126   2.87446204   0.00000000
  4.95212242   2.85368335   0.00000000
  4.95828388   2.83434762   0.00000000
  4.96848564   2.81645485   0.00000000
  4.98272771   2.80000505   0.00000000
  5.00100250   2.78499641   0.00000000
  5.01999192   2.77063891   0.00000000
  5.03696119   2.75628141   0.00000000
  5.05191031   2.74192391   0.00000000
  5.06483927   2.72756640   0.00000000
  5.07574809   2.71320890   0.00000000
  5.08463675   2.69885140   0.00000000
  5.09150527   2.68449390   0.00000000
  5.09635363   2.67013640   0.00000000
  5.09918184   2.65577889   0.00000000
  5.09999595   2.64142139   0.00000000
  5.09950935   2.62706389   0.00000000
  5.09821175   2.61270639   0.00000000
  5.09610316   2.59834889   0.00000000
  5.09318357   2.58399139   0.00000000
  5.08945298   2.56963388   0.00000000
  5.08491140   2.55527638   0.00000000
  5.07955882   2.54091888   0.00000000
  5.07339524   2.52656138   0.00000000
  5.06642067   2.51220388   0.00000000
  5.05866247   2.49784637   0.00000000
  5.05164734   2.48348887   0.00000000
  5.04625421   2.46913137   0.00000000
  5.04248308   2.45477387   0.00000000
  5.04033393   2.44041637   0.00000000
  5.03980679   2.42605887   0.00000000
  5.04090163   2.41170136   0.00000000
  5.04361847   2.39734386   0.00000000
  5.04795731   2.38298636   0.00000000
  5.05391813   2.36862886   0.00000000
  5.06141189   2.35427136   0.00000000
  5.06749951   2.33991385   0.00000000
  5.07075598   2.32555635   0.00000000
  5.07118130   2.31119885   0.00000000
  5.06877547   2.29684135   0.00000000
  5.06353850   2.28248385   0.00000000
  5.05547037   2.26812635   0.00000000
  5.04457110   2.25376884   0.00000000
  5.03084068   2.23941134   0.00000000
  5.01427912   2.22505384   0.00000000
  4.99507009   2.21069634   0.00000000
  4.97725470   2.19633884   0.00000000
  4.96248614   2.18198134   0.00000000
  4.95076440   2.16762383   0.00000000
  4.94208948   2.15326633   0.00000000
  4.93646139   2.13890883   0.00000000
  4.93388012   2.12455133   0.00000000
  4.93434567   2.11019383   0.00000000
  4.93785805   2.09583632   0.00000000
  4.94441725   2.08147882   0.00000000
  4.95379376   2.06712132   0.00000000
  4.96236647   2.05276382   0.00000000
  4.96888584   2.03840632   0.00000000
  4.97335187   2.02404882   0.00000000
  4.97576454   2.00969131   0.00000000
  4.97612388   1.99533381   0.00000000
  4.97442987   1.98097631   0.00000000
  4.97068252   1.96661881   0.00000000
  4.96488182   1.95226131   0.00000000
  4.95702778   1.93790380   0.00000000
  4.94730905   1.92354630   0.00000000
  4.93796633   1.90918880   0.00000000
  4.92965029   1.89483130   0.00000000
  4.92236092   1.88047380   0.00000000
  4.91609822   1.86611630   0.00000000
  4.91086219   1.85175879   0.00000000
  4.90665283   1.83740129   0.00000000
  4.90347015   1.82304379   0.00000000
  4.90131414   1.80868629   0.00000000
  4.90018480   1.79432879   0.00000000
  4.90000000   1.77997128   0.00000000
  4.90000000   1.76561378   0.00000000
  4.90000000   1.75125628   0.00000000
  4.90000000   1.73689878   0.00000000
  4.90000000   1.72254128   0.00000000
  4.90000000   1.70818378   0.00000000
  4.90000000   1.69382627   0.00000000
  4.90000000   1.67946877   0.00000000
  4.90000000   1.66511127   0.00000000
  4.90000000   1.65075377   0.00000000
  4.90000000   1.63639627   0.00000000
  4.90000000   1.62203877   0.00000000
  4.90000000   1.60768126   0.00000000
  4.90000000   1.59332376   0.00000000
  4.90000000   1.57896626   0.00000000
  4.90000000   1.56460876   0.00000000
  4.90000000   1.55025126   0.00000000
  4.90000000   1.53589375   0.00000000
  4.90000000   1.52153625   0.00000000
  4.90000000   1.50717875   0.00000000
  4.90025252   1.49282125   0.00000000
  4.90227267   1.47846375   0.00000000
  4.90631297   1.46410625   0.00000000
  4.91237342   1.44974874   0.00000000
  4.92045403   1.43539124   0.00000000
  4.93055478   1.42103374   0.00000000
  4.94267569   1.40667624   0.00000000
  4.95681675   1.39231874   0.00000000
  4.97297796   1.37796123   0.00000000
  4.99115931   1.36360373   0.00000000
  5.01044418   1.34924623   0.00000000
  5.02630237   1.33488873   0.00000000
  5.03812025   1.32053123   0.00000000
  5.04589783   1.30617373   0.00000000
  5.04963511   1.29181622   0.00000000
  5.04933209   1.27745872   0.00000000
  5.04498876   1.26310122   0.00000000
  5.03660514   1.24874372   0.00000000
  5.02418121   1.23438622   0.00000000
  5.00771698   1.22002872   0.00000000
  4.98866695   1.20567121   0.00000000
  4.97301078   1.19131371   0.00000000
  4.96139491   1.17695621   0.00000000
  4.95381935   1.16259871   0.00000000
  4.95028408   1.14824121   0.00000000
  4.95078912   1.13388370   0.00000000
  4.95533446   1.11952620   0.00000000
  4.96392010   1.10516870   0.00000000
  4.97654605   1.09081120   0.00000000
  4.99321229   1.07645370   0.00000000
  5.01263857   1.06209620   0.00000000
  5.03041590   1.04773869   0.00000000
  5.04617308   1.03338119   0.00000000
  5.05991010   1.01902369   0.00000000
  5.07162698   1.00466619   0.00000000
  5.08132370   0.99030869   0.00000000
  5.08900028   0.97595118   0.00000000
  5.09465670   0.96159368   0.00000000
  5.09829297   0.94723618   0.00000000
  5.09990909   0.93287868   0.00000000
  5.10000000   0.91852118   0.00000000
  5.10000000   0.90416368   0.00000000
  5.10000000   0.88980617   0.00000000
  5.10000000   0.87544867   0.00000000
  5.10000000   0.86109117   0.00000000
  5.10000000   0.84673367   0.00000000
  5.10000000   0.83237617   0.00000000
  5.10000000   0.81801866   0.00000000
  5.10000000   0.80366116   0.00000000
  5.10000000   0.78930366   0.00000000
  5.09993934   0.77494616   0.00000000
  5.09966975   0.76058866   0.00000000
  5.09918448   0.74623116   0.00000000
  5.09848353   0.73187365   0.00000000
  5.09756691   0.71751615   0.00000000
  5.09643461   0.70315865   0.00000000
  5.09508664   0.68880115   0.00000000
  5.09352299   0.67444365   0.00000000
  5.09174367   0.66008615   0.00000000
  5.08974867   0.64572864   0.00000000
  5.08709859   0.63137114   0.00000000
  5.08288718   0.61701364   0.00000000
  5.07708697   0.60265614   0.00000000
  5.06969796   0.58829864   0.00000000
  5.06072015   0.57394113   0.00000000
  5.05015354   0.55958363   0.00000000
  5.03799813   0.54522613   0.00000000
  5.02425391   0.53086863   0.00000000
  5.00892090   0.51651113   0.00000000
  4.99199909   0.50215363   0.00000000
  4.97471430   0.48779612   0.00000000
  4.95919582   0.47343862   0.00000000
  4.94548180   0.45908112   0.00000000
  4.93357226   0.44472362   0.00000000
  4.92346720   0.43036612   0.00000000
  4.91516662   0.41600861   0.00000000
  4.90867050   0.40165111   0.00000000
  4.90397887   0.38729361   0.00000000
  4.90109171   0.37293611   0.00000000
  4.90000902   0.35857861   0.00000000
  4.90081816   0.34422111   0.00000000
  4.90364637   0.32986360   0.00000000
  4.90849473   0.31550610   0.00000000
  4.91536325   0.30114860   0.00000000
  4.92425191   0.28679110   0.00000000
  4.93516073   0.27243360   0.00000000
  4.94808969   0.25807609   0.00000000
  4.96303881   0.24371859   0.00000000
  4.98000808   0.22936109   0.00000000
  4.99899750   0.21500359   0.00000000
  5.01727229   0.19999495   0.00000000
  5.03151436   0.18354515   0.00000000
  5.04171612   0.16565238   0.00000000
  5.04787758   0.14631665   0.00000000
  5.04999874   0.12553796   0.00000000
  5.04807959   0.10331629   0.00000000
  5.04212015   0.07965167   0.00000000
  5.03212040   0.05454408   0.00000000
  5.01808035   0.02799352   0.00000000
  5.00000000   0.00000000   0.00000000

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_GIFT_FD_N_5.txt <==
x y z  
  5.00000000   3.00000000   0.00000000
  5.00492503   2.97503220   0.00000000
  5.00964988   2.95038004   0.00000000
  5.01417455   2.92604353   0.00000000
  5.01849903   2.90202268   0.00000000
  5.02262332   2.87831747   0.00000000
  5.02654744   2.85492791   0.00000000
  5.03027136   2.83185399   0.00000000
  5.03379511   2.80909573   0.00000000
  5.03711866   2.78665311   0.00000000
  5.04024204   2.76452615   0.00000000
  5.04316523   2.74271483   0.00000000
  5.04588824   2.72121916   0.00000000
  5.04841106   2.70003914   0.00000000
  5.05073369   2.67917477   0.00000000
  5.05285615   2.65862604   0.00000000
  5.05477841   2.63839297   0.00000000
  5.05650050   2.61847554   0.00000000
  5.05802240   2.59887377   0.00000000
  5.05934411   2.57958764   0.00000000
  5.06046564   2.56061716   0.00000000
  5.06138699   2.54196232   0.00000000
  5.06210815   2.52362314   0.00000000
  5.06262913   2.50559961   0.00000000
  5.06294993   2.48789172   0.00000000
  5.06307053   2.47049948   0.00000000
  5.06299096   2.45342289   0.00000000
  5.06271120   2.43666195   0.00000000
  5.06223126   2.42021666   0.00000000
  5.06155113   2.40408702   0.00000000
  5.06067082   2.38827302   0.00000000
  5.05959032   2.37277468   0.00000000
  5.05830964   2.35759198   0.00000000
  5.05682877   2.34272493   0.00000000
  5.05514772   2.32817353   0.00000000
  5.05326649   2.31393778   0.00000000
  5.05118507   2.30001768   0.00000000
  5.04890347   2.28641322   0.00000000
  5.04642168   2.27312442   0.00000000
  5.04373971   2.26015126   0.00000000
  5.04086199   2.24748744   0.00000000
  5.03793489   2.23492462   0.00000000
  5.03502938   2.22236181   0.00000000
  5.03214547   2.20979899   0.00000000
  5.02928314   2.19723618   0.00000000
  5.02644240   2.18467337   0.00000000
  5.02362326   2.17211055   0.00000000
  5.02082570   2.15954774   0.00000000
  5.01804974   2.14698492   0.00000000
  5.01529536   2.13442211   0.00000000
  5.01256258   2.12185930   0.00000000
  5.00985138   2.10929648   0.00000000
  5.00716178   2.09673367   0.00000000
  5.00449377   2.08417085   0.00000000
  5.00184734   2.07160804   0.00000000
  4.99922251   2.05904523   0.00000000
  4.99661927   2.04648241   0.00000000
  4.99403762   2.03391960   0.00000000
  4.99147755   2.02135678   0.00000000
  4.98893908   2.00879397   0.00000000
  4.98642220   1.99623116   0.00000000
  4.98392691   1.98366834   0.00000000
  4.98145321   1.97110553   0.00000000
  4.97900110   1.95854271   0.00000000
  4.97657058   1.94597990   0.00000000
  4.97416165   1.93341709   0.00000000
  4.97177432   1.92085427   0.00000000
  4.96940857   1.90829146   0.00000000
  4.96706441   1.89572864   0.00000000
  4.96474184   1.88316583   0.00000000
  4.96244086   1.87060302   0.00000000
  4.96016148   1.85804020   0.00000000
  4.95790368   1.84547739   0.00000000
  4.95566747   1.83291457   0.00000000
  4.95345286   1.82035176   0.00000000
  4.95125983   1.80778894   0.00000000
  4.94908840   1.79522613   0.00000000
  4.94693855   1.78266332   0.00000000
  4.94481030   1.77010050   0.00000000
  4.94270364   1.75753769   0.00000000
  4.94063112   1.74497487   0.00000000
  4.93870894   1.73241206   0.00000000
  4.93696536   1.71984925   0.00000000
  4.93540036   1.70728643   0.00000000
  4.93401397   1.69472362   0.00000000
  4.93280616   1.68216080   0.00000000
  4.93177695   1.66959799   0.00000000
  4.93092634   1.65703518   0.00000000
  4.93025431   1.64447236   0.00000000
  4.92976088   1.63190955   0.00000000
  4.92944605   1.61934673   0.00000000
  4.92930981   1.60678392   0.00000000
  4.92935216   1.59422111   0.00000000
  4.92957311   1.58165829   0.00000000
  4.92997265   1.56909548   0.00000000
  4.93055079   1.55653266   0.00000000
  4.93130752   1.54396985   0.00000000
  4.93224284   1.53140704   0.00000000
  4.93335676   1.51884422   0.00000000
  4.93464927   1.50628141   0.00000000
  4.93612038   1.49371859   0.00000000
  4.93777008   1.48115578   0.00000000
  4.93959837   1.46859296   0.00000000
  4.94160526   1.45603015   0.00000000
  4.94379074   1.44346734   0.00000000
  4.94615481   1.43090452   0.00000000
  4.94869748   1.41834171   0.00000000
  4.95141875   1.40577889   0.00000000
  4.95431860   1.39321608   0.00000000
  4.95739706   1.38065327   0.00000000
  4.96065410   1.36809045   0.00000000
  4.96408974   1.35552764   0.00000000
  4.96770397   1.34296482   0.00000000
  4.97149680   1.33040201   0.00000000
  4.97546822   1.31783920   0.00000000
  4.97961824   1.30527638   0.00000000
  4.98394685   1.29271357   0.00000000
  4.98845405   1.28015075   0.00000000
  4.99313985   1.26758794   0.00000000
  4.99800424   1.25502513   0.00000000
  5.00298555   1.24246231   0.00000000
  5.00783027   1.22989950   0.00000000
  5.01251097   1.21733668   0.00000000
  5.01702766   1.20477387   0.00000000
  5.02138034   1.19221106   0.00000000
  5.02556901   1.17964824   0.00000000
  5.02959367   1.16708543   0.00000000
  5.03345432   1.15452261   0.00000000
  5.03715095   1.14195980   0.00000000
  5.04068358   1.12939698   0.00000000
  5.04405219   1.11683417   0.00000000
  5.04725680   1.10427136   0.00000000
  5.05029739   1.09170854   0.00000000
  5.05317397   1.07914573   0.00000000
  5.05588654   1.06658291   0.00000000
  5.05843510   1.05402010   0.00000000
  5.06081965   1.04145729   0.00000000
  5.06304019   1.02889447   0.00000000
  5.06509671   1.01633166   0.00000000
  5.06698923   1.00376884   0.00000000
  5.06871773   0.99120603   0.00000000
  5.07028223   0.97864322   0.00000000
  5.07168271   0.96608040   0.00000000
  5.07291918   0.95351759   0.00000000
  5.07399164   0.94095477   0.00000000
  5.07490009   0.92839196   0.00000000
  5.07564453   0.91582915   0.00000000
  5.07622495   0.90326633   0.00000000
  5.07664137   0.89070352   0.00000000
  5.07689378   0.87814070   0.00000000
  5.07698217   0.86557789   0.00000000
  5.07690655   0.85301508   0.00000000
  5.07666693   0.84045226   0.00000000
  5.07626329   0.82788945   0.00000000
  5.07569564   0.81532663   0.00000000
  5.07496398   0.80276382   0.00000000
  5.07406830   0.79020101   0.00000000
  5.07300862   0.77763819   0.00000000
  5.07178493   0.76507538   0.00000000
  5.07039722   0.75251256   0.00000000
  5.06889383   0.73984874   0.00000000
  5.06737441   0.72687558   0.00000000
  5.06584199   0.71358678   0.00000000
  5.06429656   0.69998232   0.00000000
  5.06273813   0.68606222   0.00000000
  5.06116669   0.67182647   0.00000000
  5.05958225   0.65727507   0.00000000
  5.05798480   0.64240802   0.00000000
  5.05637435   0.62722532   0.00000000
  5.05475089   0.61172698   0.00000000
  5.05311443   0.59591298   0.00000000
  5.05146496   0.57978334   0.00000000
  5.04980249   0.56333805   0.00000000
  5.04812702   0.54657711   0.00000000
  5.04643854   0.52950052   0.00000000
  5.04473705   0.51210828   0.00000000
  5.04302256   0.49440039   0.00000000
  5.04129507   0.47637686   0.00000000
  5.03955457   0.45803768   0.00000000
  5.03780107   0.43938284   0.00000000
  5.03603456   0.42041236   0.00000000
  5.03425504   0.40112623   0.00000000
  5.03246253   0.38152446   0.00000000
  5.03065700   0.36160703   0.00000000
  5.02883848   0.34137396   0.00000000
  5.02700694   0.32082523   0.00000000
  5.02516241   0.29996086   0.00000000
  5.02330487   0.27878084   0.00000000
  5.02143432   0.25728517   0.00000000
  5.01955077   0.23547385   0.00000000
  5.01765421   0.21334689   0.00000000
  5.01574465   0.19090427   0.00000000
  5.01382209   0.16814601   0.00000000
  5.01188652   0.14507209   0.00000000
  5.00993794   0.12168253   0.00000000
  5.00797636   0.09797732   0.00000000
  5.00600178   0.07395647   0.00000000
  5.00401419   0.04961996   0.00000000
  5.00201360   0.02496780   0.00000000
  5.00000000   0.00000000   0.00000000


==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_GIFT_N_10.txt <==
 5.00000000   3.00000000   0.00000000
  5.00979770   2.97293457   0.00000000
  5.01909036   2.94655782   0.00000000
  5.02787799   2.92086977   0.00000000
  5.03616058   2.89587040   0.00000000
  5.04393814   2.87155972   0.00000000
  5.05121066   2.84793772   0.00000000
  5.05797815   2.82500442   0.00000000
  5.06424060   2.80275980   0.00000000
  5.06999802   2.78120387   0.00000000
  5.07525040   2.76033663   0.00000000
  5.07999775   2.74015808   0.00000000
  5.08424006   2.72066821   0.00000000
  5.08797734   2.70186703   0.00000000
  5.09120958   2.68375454   0.00000000
  5.09393679   2.66633074   0.00000000
  5.09615896   2.64959563   0.00000000
  5.09787610   2.63354920   0.00000000
  5.09908820   2.61819146   0.00000000
  5.09979527   2.60352241   0.00000000
  5.09999956   2.58953860   0.00000000
  5.09996824   2.57583371   0.00000000
  5.09988469   2.56212883   0.00000000
  5.09974892   2.54842394   0.00000000
  5.09956091   2.53471905   0.00000000
  5.09932067   2.52101416   0.00000000
  5.09902821   2.50730927   0.00000000
  5.09868351   2.49360439   0.00000000
  5.09828659   2.47989950   0.00000000
  5.09783743   2.46619461   0.00000000
  5.09733605   2.45248972   0.00000000
  5.09678244   2.43878483   0.00000000
  5.09617659   2.42507995   0.00000000
  5.09551852   2.41137506   0.00000000
  5.09480822   2.39767017   0.00000000
  5.09404569   2.38396528   0.00000000
  5.09323094   2.37026039   0.00000000
  5.09236395   2.35655550   0.00000000
  5.09144473   2.34285062   0.00000000
  5.09047328   2.32914573   0.00000000
  5.08944264   2.31544084   0.00000000
  5.08812289   2.30173595   0.00000000
  5.08640256   2.28803106   0.00000000
  5.08428164   2.27432618   0.00000000
  5.08176015   2.26062129   0.00000000
  5.07883807   2.24691640   0.00000000
  5.07551542   2.23321151   0.00000000
  5.07179218   2.21950662   0.00000000
  5.06766836   2.20580174   0.00000000
  5.06314396   2.19209685   0.00000000
  5.05821898   2.17839196   0.00000000
  5.05289342   2.16468707   0.00000000
  5.04716728   2.15098218   0.00000000
  5.04104055   2.13727730   0.00000000
  5.03451325   2.12357241   0.00000000
  5.02758536   2.10986752   0.00000000
  5.02025690   2.09616263   0.00000000
  5.01252785   2.08245774   0.00000000
  5.00439822   2.06875286   0.00000000
  4.99586801   2.05504797   0.00000000
  4.98697563   2.04134308   0.00000000
  4.97832697   2.02763819   0.00000000
  4.97013114   2.01393330   0.00000000
  4.96238813   2.00022841   0.00000000
  4.95509793   1.98652353   0.00000000
  4.94826055   1.97281864   0.00000000
  4.94187599   1.95911375   0.00000000
  4.93594425   1.94540886   0.00000000
  4.93046533   1.93170397   0.00000000
  4.92543923   1.91799909   0.00000000
  4.92086594   1.90429420   0.00000000
  4.91674548   1.89058931   0.00000000
  4.91307783   1.87688442   0.00000000
  4.90986300   1.86317953   0.00000000
  4.90710099   1.84947465   0.00000000
  4.90479180   1.83576976   0.00000000
  4.90293542   1.82206487   0.00000000
  4.90153187   1.80835998   0.00000000
  4.90058113   1.79465509   0.00000000
  4.90008321   1.78095021   0.00000000
  4.90004229   1.76724532   0.00000000
  4.90049699   1.75354043   0.00000000
  4.90145671   1.73983554   0.00000000
  4.90292145   1.72613065   0.00000000
  4.90489120   1.71242577   0.00000000
  4.90736598   1.69872088   0.00000000
  4.91034578   1.68501599   0.00000000
  4.91383060   1.67131110   0.00000000
  4.91782043   1.65760621   0.00000000
  4.92231529   1.64390132   0.00000000
  4.92731516   1.63019644   0.00000000
  4.93282005   1.61649155   0.00000000
  4.93882997   1.60278666   0.00000000
  4.94534490   1.58908177   0.00000000
  4.95236485   1.57537688   0.00000000
  4.95988983   1.56167200   0.00000000
  4.96791982   1.54796711   0.00000000
  4.97645483   1.53426222   0.00000000
  4.98549486   1.52055733   0.00000000
  4.99503991   1.50685244   0.00000000
  5.00490942   1.49314756   0.00000000
  5.01402004   1.47944267   0.00000000
  5.02219123   1.46573778   0.00000000
  5.02942297   1.45203289   0.00000000
  5.03571526   1.43832800   0.00000000
  5.04106812   1.42462312   0.00000000
  5.04548153   1.41091823   0.00000000
  5.04895549   1.39721334   0.00000000
  5.05149002   1.38350845   0.00000000
  5.05308510   1.36980356   0.00000000
  5.05374074   1.35609868   0.00000000
  5.05345693   1.34239379   0.00000000
  5.05223368   1.32868890   0.00000000
  5.05007099   1.31498401   0.00000000
  5.04696886   1.30127912   0.00000000
  5.04292728   1.28757423   0.00000000
  5.03794626   1.27386935   0.00000000
  5.03202579   1.26016446   0.00000000
  5.02516589   1.24645957   0.00000000
  5.01736654   1.23275468   0.00000000
  5.00895323   1.21904979   0.00000000
  5.00126409   1.20534491   0.00000000
  4.99444379   1.19164002   0.00000000
  4.98849231   1.17793513   0.00000000
  4.98340966   1.16423024   0.00000000
  4.97919584   1.15052535   0.00000000
  4.97585084   1.13682047   0.00000000
  4.97337468   1.12311558   0.00000000
  4.97176735   1.10941069   0.00000000
  4.97102884   1.09570580   0.00000000
  4.97115917   1.08200091   0.00000000
  4.97215832   1.06829603   0.00000000
  4.97402630   1.05459114   0.00000000
  4.97676311   1.04088625   0.00000000
  4.98036876   1.02718136   0.00000000
  4.98484323   1.01347647   0.00000000
  4.99018652   0.99977159   0.00000000
  4.99639865   0.98606670   0.00000000
  5.00347961   0.97236181   0.00000000
  5.01142939   0.95865692   0.00000000
  5.01989367   0.94495203   0.00000000
  5.02784559   0.93124714   0.00000000
  5.03522006   0.91754226   0.00000000
  5.04201709   0.90383737   0.00000000
  5.04823668   0.89013248   0.00000000
  5.05387882   0.87642759   0.00000000
  5.05894352   0.86272270   0.00000000
  5.06343078   0.84901782   0.00000000
  5.06734059   0.83531293   0.00000000
  5.07067296   0.82160804   0.00000000
  5.07342788   0.80790315   0.00000000
  5.07560536   0.79419826   0.00000000
  5.07720540   0.78049338   0.00000000
  5.07822800   0.76678849   0.00000000
  5.07867315   0.75308360   0.00000000
  5.07854086   0.73937871   0.00000000
  5.07783112   0.72567382   0.00000000
  5.07654394   0.71196894   0.00000000
  5.07467932   0.69826405   0.00000000
  5.07223725   0.68455916   0.00000000
  5.06937804   0.67085427   0.00000000
  5.06643232   0.65714938   0.00000000
  5.06341011   0.64344450   0.00000000
  5.06031140   0.62973961   0.00000000
  5.05713619   0.61603472   0.00000000
  5.05388449   0.60232983   0.00000000
  5.05055630   0.58862494   0.00000000
  5.04715161   0.57492005   0.00000000
  5.04367042   0.56121517   0.00000000
  5.04011274   0.54751028   0.00000000
  5.03647857   0.53380539   0.00000000
  5.03276790   0.52010050   0.00000000
  5.02898074   0.50639561   0.00000000
  5.02511708   0.49269073   0.00000000
  5.02117692   0.47898584   0.00000000
  5.01716028   0.46528095   0.00000000
  5.01306713   0.45157606   0.00000000
  5.00889749   0.43787117   0.00000000
  5.00465136   0.42416629   0.00000000
  5.00032873   0.41046140   0.00000000
  4.99613863   0.39647759   0.00000000
  4.99238553   0.38180854   0.00000000
  4.98907202   0.36645080   0.00000000
  4.98619811   0.35040437   0.00000000
  4.98376379   0.33366926   0.00000000
  4.98176906   0.31624546   0.00000000
  4.98021392   0.29813297   0.00000000
  4.97909838   0.27933179   0.00000000
  4.97842243   0.25984192   0.00000000
  4.97818606   0.23966337   0.00000000
  4.97838929   0.21879613   0.00000000
  4.97903212   0.19724020   0.00000000
  4.98011453   0.17499558   0.00000000
  4.98163654   0.15206228   0.00000000
  4.98359813   0.12844028   0.00000000
  4.98599932   0.10412960   0.00000000
  4.98884010   0.07913023   0.00000000
  4.99212048   0.05344218   0.00000000
  4.99584044   0.02706543   0.00000000
  5.00000000   0.00000000   0.00000000

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_GIFT_N_15.txt <==
5.00000000   3.00000000   0.00000000
  4.98724178   2.97226633   0.00000000
  4.97661473   2.94559796   0.00000000
  4.96811883   2.91999492   0.00000000
  4.96175409   2.89545719   0.00000000
  4.95752051   2.87198477   0.00000000
  4.95541810   2.84957766   0.00000000
  4.95544684   2.82823587   0.00000000
  4.95760674   2.80795939   0.00000000
  4.96189780   2.78874823   0.00000000
  4.96832002   2.77060238   0.00000000
  4.97687339   2.75352185   0.00000000
  4.98755793   2.73750663   0.00000000
  5.00037363   2.72255672   0.00000000
  5.01445458   2.70838568   0.00000000
  5.02756086   2.69425251   0.00000000
  5.03957798   2.68011935   0.00000000
  5.05050593   2.66598618   0.00000000
  5.06034472   2.65185302   0.00000000
  5.06909434   2.63771985   0.00000000
  5.07675480   2.62358668   0.00000000
  5.08332610   2.60945352   0.00000000
  5.08880823   2.59532035   0.00000000
  5.09320119   2.58118719   0.00000000
  5.09650499   2.56705402   0.00000000
  5.09871963   2.55292085   0.00000000
  5.09984510   2.53878769   0.00000000
  5.10000000   2.52465452   0.00000000
  5.10000000   2.51052136   0.00000000
  5.10000000   2.49638819   0.00000000
  5.10000000   2.48225503   0.00000000
  5.10000000   2.46812186   0.00000000
  5.10000000   2.45398869   0.00000000
  5.10000000   2.43985553   0.00000000
  5.10000000   2.42572236   0.00000000
  5.10000000   2.41158920   0.00000000
  5.10000000   2.39745603   0.00000000
  5.10000000   2.38332286   0.00000000
  5.10000000   2.36918970   0.00000000
  5.10000000   2.35505653   0.00000000
  5.09998510   2.34092337   0.00000000
  5.09946350   2.32679020   0.00000000
  5.09819675   2.31265704   0.00000000
  5.09618487   2.29852387   0.00000000
  5.09342784   2.28439070   0.00000000
  5.08992566   2.27025754   0.00000000
  5.08567835   2.25612437   0.00000000
  5.08068589   2.24199121   0.00000000
  5.07494829   2.22785804   0.00000000
  5.06846554   2.21372487   0.00000000
  5.06123765   2.19959171   0.00000000
  5.05326462   2.18545854   0.00000000
  5.04454644   2.17132538   0.00000000
  5.03508313   2.15719221   0.00000000
  5.02535338   2.14305905   0.00000000
  5.01597515   2.12892588   0.00000000
  5.00695086   2.11479271   0.00000000
  4.99828053   2.10065955   0.00000000
  4.98996415   2.08652638   0.00000000
  4.98200172   2.07239322   0.00000000
  4.97439324   2.05826005   0.00000000
  4.96713871   2.04412688   0.00000000
  4.96023813   2.02999372   0.00000000
  4.95369151   2.01586055   0.00000000
  4.94749884   2.00172739   0.00000000
  4.94166012   1.98759422   0.00000000
  4.93617534   1.97346106   0.00000000
  4.93105280   1.95932789   0.00000000
  4.92631938   1.94519472   0.00000000
  4.92197715   1.93106156   0.00000000
  4.91802612   1.91692839   0.00000000
  4.91446627   1.90279523   0.00000000
  4.91129762   1.88866206   0.00000000
  4.90852016   1.87452889   0.00000000
  4.90613389   1.86039573   0.00000000
  4.90413881   1.84626256   0.00000000
  4.90253492   1.83212940   0.00000000
  4.90132223   1.81799623   0.00000000
  4.90050073   1.80386307   0.00000000
  4.90007041   1.78972990   0.00000000
  4.90000000   1.77559673   0.00000000
  4.90000000   1.76146357   0.00000000
  4.90000000   1.74733040   0.00000000
  4.90000000   1.73319724   0.00000000
  4.90000000   1.71906407   0.00000000
  4.90000000   1.70493090   0.00000000
  4.90000000   1.69079774   0.00000000
  4.90000000   1.67666457   0.00000000
  4.90000000   1.66253141   0.00000000
  4.90000000   1.64839824   0.00000000
  4.90000000   1.63426508   0.00000000
  4.90000000   1.62013191   0.00000000
  4.90000000   1.60599874   0.00000000
  4.90001010   1.59186558   0.00000000
  4.90072978   1.57773241   0.00000000
  4.90258579   1.56359925   0.00000000
  4.90557814   1.54946608   0.00000000
  4.90970683   1.53533291   0.00000000
  4.91497184   1.52119975   0.00000000
  4.92137320   1.50706658   0.00000000
  4.92891089   1.49293342   0.00000000
  4.93758491   1.47880025   0.00000000
  4.94739527   1.46466709   0.00000000
  4.95834196   1.45053392   0.00000000
  4.97042499   1.43640075   0.00000000
  4.98364435   1.42226759   0.00000000
  4.99800005   1.40813442   0.00000000
  5.01221211   1.39400126   0.00000000
  5.02418259   1.37986809   0.00000000
  5.03388120   1.36573492   0.00000000
  5.04130793   1.35160176   0.00000000
  5.04646278   1.33746859   0.00000000
  5.04934576   1.32333543   0.00000000
  5.04995686   1.30920226   0.00000000
  5.04829609   1.29506910   0.00000000
  5.04436344   1.28093593   0.00000000
  5.03815892   1.26680276   0.00000000
  5.02968252   1.25266960   0.00000000
  5.01893424   1.23853643   0.00000000
  5.00591409   1.22440327   0.00000000
  4.99143980   1.21027010   0.00000000
  4.97887315   1.19613693   0.00000000
  4.96857758   1.18200377   0.00000000
  4.96055309   1.16787060   0.00000000
  4.95479969   1.15373744   0.00000000
  4.95131736   1.13960427   0.00000000
  4.95010612   1.12547111   0.00000000
  4.95116596   1.11133794   0.00000000
  4.95449688   1.09720477   0.00000000
  4.96009888   1.08307161   0.00000000
  4.96797196   1.06893844   0.00000000
  4.97811612   1.05480528   0.00000000
  4.99053136   1.04067211   0.00000000
  5.00502843   1.02653894   0.00000000
  5.01914699   1.01240578   0.00000000
  5.03213000   0.99827261   0.00000000
  5.04397747   0.98413945   0.00000000
  5.05468941   0.97000628   0.00000000
  5.06426580   0.95587312   0.00000000
  5.07270665   0.94173995   0.00000000
  5.08001196   0.92760678   0.00000000
  5.08618173   0.91347362   0.00000000
  5.09121596   0.89934045   0.00000000
  5.09511465   0.88520729   0.00000000
  5.09787780   0.87107412   0.00000000
  5.09950541   0.85694095   0.00000000
  5.10000000   0.84280779   0.00000000
  5.10000000   0.82867462   0.00000000
  5.10000000   0.81454146   0.00000000
  5.10000000   0.80040829   0.00000000
  5.10000000   0.78627513   0.00000000
  5.10000000   0.77214196   0.00000000
  5.10000000   0.75800879   0.00000000
  5.10000000   0.74387563   0.00000000
  5.10000000   0.72974246   0.00000000
  5.10000000   0.71560930   0.00000000
  5.10000000   0.70147613   0.00000000
  5.10000000   0.68734296   0.00000000
  5.10000000   0.67320980   0.00000000
  5.10000000   0.65907663   0.00000000
  5.09963637   0.64494347   0.00000000
  5.09815914   0.63081030   0.00000000
  5.09554557   0.61667714   0.00000000
  5.09179566   0.60254397   0.00000000
  5.08690942   0.58841080   0.00000000
  5.08088685   0.57427764   0.00000000
  5.07372794   0.56014447   0.00000000
  5.06543269   0.54601131   0.00000000
  5.05600111   0.53187814   0.00000000
  5.04543320   0.51774497   0.00000000
  5.03372895   0.50361181   0.00000000
  5.02088836   0.48947864   0.00000000
  5.00691144   0.47534548   0.00000000
  4.99228302   0.46121231   0.00000000
  4.97955607   0.44707915   0.00000000
  4.96910179   0.43294598   0.00000000
  4.96092018   0.41881281   0.00000000
  4.95501124   0.40467965   0.00000000
  4.95137497   0.39054648   0.00000000
  4.95001136   0.37641332   0.00000000
  4.95092043   0.36228015   0.00000000
  4.95410217   0.34814698   0.00000000
  4.95955658   0.33401382   0.00000000
  4.96728365   0.31988065   0.00000000
  4.97728340   0.30574749   0.00000000
  4.98955582   0.29161432   0.00000000
  5.00393929   0.27744328   0.00000000
  5.01727229   0.26249337   0.00000000
  5.02833262   0.24647815   0.00000000
  5.03712027   0.22939762   0.00000000
  5.04363526   0.21125177   0.00000000
  5.04787758   0.19204061   0.00000000
  5.04984723   0.17176413   0.00000000
  5.04954420   0.15042234   0.00000000
  5.04696851   0.12801523   0.00000000
  5.04212015   0.10454281   0.00000000
  5.03499912   0.08000508   0.00000000
  5.02560541   0.05440204   0.00000000
  5.01393904   0.02773367   0.00000000
  5.00000000   0.00000000   0.00000000

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_GIFT_N_20.txt <==
  5.00000000   3.00000000   0.00000000
  4.98191885   2.97200648   0.00000000
  4.96787640   2.94545592   0.00000000
  4.95787266   2.92034833   0.00000000
  4.95190763   2.89668371   0.00000000
  4.94998130   2.87446204   0.00000000
  4.95209367   2.85368335   0.00000000
  4.95824475   2.83434762   0.00000000
  4.96843453   2.81645485   0.00000000
  4.98266302   2.80000505   0.00000000
  5.00092264   2.78499641   0.00000000
  5.01989793   2.77063891   0.00000000
  5.03685626   2.75628141   0.00000000
  5.05179763   2.74192391   0.00000000
  5.06472204   2.72756640   0.00000000
  5.07562950   2.71320890   0.00000000
  5.08452000   2.69885140   0.00000000
  5.09139354   2.68449390   0.00000000
  5.09625013   2.67013640   0.00000000
  5.09908976   2.65577889   0.00000000
  5.09991632   2.64142139   0.00000000
  5.09918740   2.62706389   0.00000000
  5.09721713   2.61270639   0.00000000
  5.09400550   2.59834889   0.00000000
  5.08955253   2.58399139   0.00000000
  5.08385820   2.56963388   0.00000000
  5.07692252   2.55527638   0.00000000
  5.06874549   2.54091888   0.00000000
  5.05932711   2.52656138   0.00000000
  5.04866737   2.51220388   0.00000000
  5.03680814   2.49784637   0.00000000
  5.02608426   2.48348887   0.00000000
  5.01783989   2.46913137   0.00000000
  5.01207503   2.45477387   0.00000000
  5.00878968   2.44041637   0.00000000
  5.00798384   2.42605887   0.00000000
  5.00965751   2.41170136   0.00000000
  5.01381069   2.39734386   0.00000000
  5.02044338   2.38298636   0.00000000
  5.02955558   2.36862886   0.00000000
  5.04103250   2.35427136   0.00000000
  5.05108612   2.33991385   0.00000000
  5.05787984   2.32555635   0.00000000
  5.06141366   2.31119885   0.00000000
  5.06168757   2.29684135   0.00000000
  5.05870157   2.28248385   0.00000000
  5.05245567   2.26812635   0.00000000
  5.04294986   2.25376884   0.00000000
  5.03018415   2.23941134   0.00000000
  5.01415853   2.22505384   0.00000000
  4.99503800   2.21069634   0.00000000
  4.97645261   2.19633884   0.00000000
  4.95988738   2.18198134   0.00000000
  4.94534229   2.16762383   0.00000000
  4.93281735   2.15326633   0.00000000
  4.92231257   2.13890883   0.00000000
  4.91382793   2.12455133   0.00000000
  4.90736345   2.11019383   0.00000000
  4.90291912   2.09583632   0.00000000
  4.90049494   2.08147882   0.00000000
  4.90000002   2.06712132   0.00000000
  4.90000038   2.05276382   0.00000000
  4.90000117   2.03840632   0.00000000
  4.90000242   2.02404882   0.00000000
  4.90000411   2.00969131   0.00000000
  4.90000624   1.99533381   0.00000000
  4.90000881   1.98097631   0.00000000
  4.90001183   1.96661881   0.00000000
  4.90001530   1.95226131   0.00000000
  4.90001921   1.93790380   0.00000000
  4.90002365   1.92354630   0.00000000
  4.90002973   1.90918880   0.00000000
  4.90003777   1.89483130   0.00000000
  4.90004776   1.88047380   0.00000000
  4.90005971   1.86611630   0.00000000
  4.90007361   1.85175879   0.00000000
  4.90008947   1.83740129   0.00000000
  4.90010729   1.82304379   0.00000000
  4.90012706   1.80868629   0.00000000
  4.90014878   1.79432879   0.00000000
  4.90033350   1.77997128   0.00000000
  4.90217079   1.76561378   0.00000000
  4.90602299   1.75125628   0.00000000
  4.91189010   1.73689878   0.00000000
  4.91977212   1.72254128   0.00000000
  4.92966904   1.70818378   0.00000000
  4.94158087   1.69382627   0.00000000
  4.95550761   1.67946877   0.00000000
  4.97144926   1.66511127   0.00000000
  4.98940581   1.65075377   0.00000000
  5.00896901   1.63639627   0.00000000
  5.02712478   1.62203877   0.00000000
  5.04326323   1.60768126   0.00000000
  5.05738438   1.59332376   0.00000000
  5.06948823   1.57896626   0.00000000
  5.07957476   1.56460876   0.00000000
  5.08764399   1.55025126   0.00000000
  5.09369591   1.53589375   0.00000000
  5.09773053   1.52153625   0.00000000
  5.09974784   1.50717875   0.00000000
  5.09974814   1.49282125   0.00000000
  5.09773328   1.47846375   0.00000000
  5.09370357   1.46410625   0.00000000
  5.08765899   1.44974874   0.00000000
  5.07959955   1.43539124   0.00000000
  5.06952526   1.42103374   0.00000000
  5.05743610   1.40667624   0.00000000
  5.04333209   1.39231874   0.00000000
  5.02721322   1.37796123   0.00000000
  5.00907949   1.36360373   0.00000000
  4.98984514   1.34924623   0.00000000
  4.97402850   1.33488873   0.00000000
  4.96224157   1.32053123   0.00000000
  4.95448436   1.30617373   0.00000000
  4.95075688   1.29181622   0.00000000
  4.95105910   1.27745872   0.00000000
  4.95539105   1.26310122   0.00000000
  4.96375272   1.24874372   0.00000000
  4.97614410   1.23438622   0.00000000
  4.99256520   1.22002872   0.00000000
  5.01156437   1.20567121   0.00000000
  5.02717370   1.19131371   0.00000000
  5.03874803   1.17695621   0.00000000
  5.04628735   1.16259871   0.00000000
  5.04979165   1.14824121   0.00000000
  5.04926095   1.13388370   0.00000000
  5.04469523   1.11952620   0.00000000
  5.03609451   1.10516870   0.00000000
  5.02345878   1.09081120   0.00000000
  5.00678803   1.07645370   0.00000000
  4.98778819   1.06209620   0.00000000
  4.97233403   1.04773869   0.00000000
  4.96092018   1.03338119   0.00000000
  4.95354663   1.01902369   0.00000000
  4.95021338   1.00466619   0.00000000
  4.95092043   0.99030869   0.00000000
  4.95566779   0.97595118   0.00000000
  4.96445544   0.96159368   0.00000000
  4.97728340   0.94723618   0.00000000
  4.99415166   0.93287868   0.00000000
  5.01357541   0.91852118   0.00000000
  5.03125174   0.90416368   0.00000000
  5.04690791   0.88980617   0.00000000
  5.06054393   0.87544867   0.00000000
  5.07215979   0.86109117   0.00000000
  5.08175551   0.84673367   0.00000000
  5.08933108   0.83237617   0.00000000
  5.09488649   0.81801866   0.00000000
  5.09842176   0.80366116   0.00000000
  5.09993687   0.78930366   0.00000000
  5.09943229   0.77494616   0.00000000
  5.09690915   0.76058866   0.00000000
  5.09236748   0.74623116   0.00000000
  5.08580730   0.73187365   0.00000000
  5.07722861   0.71751615   0.00000000
  5.06663139   0.70315865   0.00000000
  5.05401566   0.68880115   0.00000000
  5.03938142   0.67444365   0.00000000
  5.02272865   0.66008615   0.00000000
  5.00405737   0.64572864   0.00000000
  4.98505338   0.63137114   0.00000000
  4.96919365   0.61701364   0.00000000
  4.95658354   0.60265614   0.00000000
  4.94722306   0.58829864   0.00000000
  4.94111221   0.57394113   0.00000000
  4.93825097   0.55958363   0.00000000
  4.93863936   0.54522613   0.00000000
  4.94227738   0.53086863   0.00000000
  4.94916502   0.51651113   0.00000000
  4.95930229   0.50215363   0.00000000
  4.97062518   0.48779612   0.00000000
  4.97954851   0.47343862   0.00000000
  4.98600798   0.45908112   0.00000000
  4.99000361   0.44472362   0.00000000
  4.99153539   0.43036612   0.00000000
  4.99060331   0.41600861   0.00000000
  4.98720739   0.40165111   0.00000000
  4.98134762   0.38729361   0.00000000
  4.97302399   0.37293611   0.00000000
  4.96223652   0.35857861   0.00000000
  4.95130048   0.34422111   0.00000000
  4.94358875   0.32986360   0.00000000
  4.93912991   0.31550610   0.00000000
  4.93792397   0.30114860   0.00000000
  4.93997091   0.28679110   0.00000000
  4.94527075   0.27243360   0.00000000
  4.95382349   0.25807609   0.00000000
  4.96562911   0.24371859   0.00000000
  4.98068763   0.22936109   0.00000000
  4.99899904   0.21500359   0.00000000
  5.01727229   0.19999495   0.00000000
  5.03151436   0.18354515   0.00000000
  5.04171612   0.16565238   0.00000000
  5.04787758   0.14631665   0.00000000
  5.04999874   0.12553796   0.00000000
  5.04807959   0.10331629   0.00000000
  5.04212015   0.07965167   0.00000000
  5.03212040   0.05454408   0.00000000
  5.01808035   0.02799352   0.00000000
  5.00000000   0.00000000   0.00000000

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_Mostafa.txt <==
5	0
5.001280119	0.011964
5.002551517	0.023856
5.003814194	0.035676
5.005068151	0.047424
5.006313387	0.0591
5.007549902	0.070704
5.008777697	0.082236
5.009996771	0.093696
5.011207125	0.105084
5.012408758	0.1164
5.013601671	0.127644
5.014785862	0.138816
5.015961333	0.149916
5.017128084	0.160944
5.018286114	0.1719
5.019435423	0.182784
5.020576012	0.193596
5.02170788	0.204336
5.022831027	0.215004
5.023945454	0.2256
5.02505116	0.236124
5.026148146	0.246576
5.027236411	0.256956
5.028315955	0.267264
5.029386779	0.2775
5.030448882	0.287664
5.031502265	0.297756
5.032546927	0.307776
5.033582868	0.317724
5.034610088	0.3276
5.035628588	0.337404
5.036638368	0.347136
5.037639426	0.356796
5.038631765	0.366384
5.039615382	0.3759
5.040590279	0.385344
5.041556455	0.394716
5.042513911	0.404016
5.043462646	0.413244
5.04440266	0.4224
5.045333954	0.431484
5.046256527	0.440496
5.04717038	0.449436
5.048075512	0.458304
5.048971923	0.4671
5.049859614	0.475824
5.050738584	0.484476
5.051608833	0.493056
5.052470362	0.501564
5.05332317	0.51
5.054167258	0.518364
5.055002625	0.526656
5.055829271	0.534876
5.056647197	0.543024
5.057456402	0.5511
5.058256887	0.559104
5.059048651	0.567036
5.059831694	0.574896
5.060606016	0.582684
5.061371618	0.5904
5.0621285	0.598044
5.062876661	0.605616
5.063616101	0.613116
5.06434682	0.620544
5.065068819	0.6279
5.065782098	0.635184
5.066486655	0.642396
5.067182492	0.649536
5.067869609	0.656604
5.068548004	0.6636
5.06921768	0.670524
5.069878634	0.677376
5.070530868	0.684156
5.071174381	0.690864
5.071809174	0.6975
5.072435246	0.704064
5.073052598	0.710556
5.073661229	0.716976
5.074261139	0.723324
5.074852328	0.7296
5.075434797	0.735804
5.076008546	0.741936
5.076573573	0.747996
5.077123931	0.754
5.077640283	0.76
5.078121142	0.766
5.078566508	0.772
5.07897638	0.778
5.079350759	0.784
5.079689646	0.79
5.079993039	0.796
5.080260939	0.802
5.080493346	0.808
5.08069026	0.814
5.08085168	0.82
5.080977608	0.826
5.081068042	0.832
5.081122983	0.838
5.081142431	0.844
5.081126387	0.85
5.081074848	0.856
5.080987817	0.862
5.080865293	0.868
5.080707275	0.874
5.080513765	0.88
5.080284761	0.886
5.080020264	0.892
5.079720274	0.898
5.079384791	0.904
5.079013815	0.91
5.078607345	0.916
5.078165383	0.922
5.077687927	0.928
5.077174978	0.934
5.076626536	0.94
5.076042601	0.946
5.075423173	0.952
5.074768252	0.958
5.074077837	0.964
5.07335193	0.97
5.072590529	0.976
5.071793635	0.982
5.070961249	0.988
5.070093368	0.994
5.069189995	1
5.068251129	1.006
5.06727677	1.012
5.066266917	1.018
5.065221571	1.024
5.064140733	1.03
5.063024401	1.036
5.061872576	1.042
5.060685257	1.048
5.059462446	1.054
5.058204142	1.06
5.056910344	1.066
5.055581053	1.072
5.054216269	1.078
5.052815992	1.084
5.051380222	1.09
5.049908959	1.096
5.048402203	1.102
5.046859953	1.108
5.045282211	1.114
5.043668975	1.12
5.042020246	1.126
5.040336024	1.132
5.038616309	1.138
5.036861101	1.144
5.0350704	1.15
5.033244205	1.156
5.031382518	1.162
5.029485337	1.168
5.027552663	1.174
5.025584496	1.18
5.023580836	1.186
5.021541683	1.192
5.019467036	1.198
5.017356897	1.204
5.015211264	1.21
5.013030138	1.216
5.010813519	1.222
5.008561407	1.228
5.006273802	1.234
5.003950704	1.24
5.001592113	1.246
4.999202133	1.252
4.996834125	1.258
4.994504507	1.264
4.992213281	1.27
4.989960444	1.276
4.987745998	1.282
4.985569943	1.288
4.983432278	1.294
4.981333004	1.3
4.97927212	1.306
4.977249626	1.312
4.975265524	1.318
4.973319811	1.324
4.971412489	1.33
4.969543558	1.336
4.967713017	1.342
4.965920867	1.348
4.964167107	1.354
4.962451738	1.36
4.960774759	1.366
4.959136171	1.372
4.957535973	1.378
4.955974166	1.384
4.95445075	1.39
4.952965723	1.396
4.951519088	1.402
4.950110843	1.408
4.948740988	1.414
4.947409524	1.42
4.94611645	1.426
4.944861767	1.432
4.943645475	1.438
4.942467572	1.444
4.941328061	1.45
4.94022694	1.456
4.939164209	1.462
4.938139869	1.468
4.93715392	1.474
4.936206361	1.48
4.935297192	1.486
4.934426414	1.492
4.933594027	1.498
4.93280003	1.504
4.932044423	1.51
4.931327207	1.516
4.930648382	1.522
4.930007947	1.528
4.929405903	1.534
4.928842249	1.54
4.928316985	1.546
4.927830113	1.552
4.92738163	1.558
4.926971538	1.564
4.926599837	1.57
4.926266526	1.576
4.925971606	1.582
4.925715076	1.588
4.925496937	1.594
4.925317188	1.6
4.92517583	1.606
4.925072862	1.612
4.925008285	1.618
4.924982098	1.624
4.924994302	1.63
4.925044896	1.636
4.925133881	1.642
4.925261256	1.648
4.925427022	1.654
4.925631178	1.66
4.925873725	1.666
4.926154663	1.672
4.926473991	1.678
4.926831709	1.684
4.927227818	1.69
4.927662317	1.696
4.928135207	1.702
4.928646488	1.708
4.929196159	1.714
4.92978422	1.72
4.930410672	1.726
4.931075514	1.732
4.931778747	1.738
4.932520371	1.744
4.933300385	1.75
4.934104404	1.756
4.934918041	1.762
4.935741298	1.768
4.936574174	1.774
4.937416669	1.78
4.938268782	1.786
4.939130515	1.792
4.940001866	1.798
4.940882837	1.804
4.941773427	1.81
4.942673635	1.816
4.943583463	1.822
4.944502909	1.828
4.945431975	1.834
4.946370659	1.84
4.947318963	1.846
4.948276885	1.852
4.949244426	1.858
4.950221587	1.864
4.951208366	1.87
4.952204764	1.876
4.953210782	1.882
4.954226418	1.888
4.955251673	1.894
4.956286547	1.9
4.957331041	1.906
4.958385153	1.912
4.959448884	1.918
4.960522234	1.924
4.961605203	1.93
4.962697791	1.936
4.963799998	1.942
4.964911824	1.948
4.96603327	1.954
4.967164334	1.96
4.968305017	1.966
4.969455318	1.972
4.970615239	1.978
4.971784779	1.984
4.972963938	1.99
4.974152716	1.996
4.975351113	2.002
4.976559129	2.008
4.977776764	2.014
4.979004017	2.02
4.98024089	2.026
4.981487382	2.032
4.982743493	2.038
4.984009222	2.044
4.985284571	2.05
4.986569539	2.056
4.987864125	2.062
4.989168331	2.068
4.990482156	2.074
4.991805599	2.08
4.993138662	2.086
4.994481343	2.092
4.995833644	2.098
4.997195563	2.104
4.998567102	2.11
4.999948259	2.116
5.001339035	2.122
5.002739431	2.128
5.004149445	2.134
5.005569079	2.14
5.006998331	2.146
5.008437202	2.152
5.009885692	2.158
5.011343802	2.164
5.01281153	2.17
5.014288877	2.176
5.015775843	2.182
5.017272428	2.188
5.018778633	2.194
5.020294456	2.2
5.021819898	2.206
5.023354959	2.212
5.024899639	2.218
5.026453938	2.224
5.028017856	2.23
5.029591393	2.236
5.031174549	2.242
5.032767324	2.248
5.034356912	2.254016
5.035901691	2.2601
5.037398461	2.266256
5.038847222	2.272484
5.040247973	2.278784
5.041600715	2.285156
5.042905447	2.2916
5.04416217	2.298116
5.045370883	2.304704
5.046531587	2.311364
5.047644281	2.318096
5.048708966	2.3249
5.049725641	2.331776
5.050694307	2.338724
5.051614964	2.345744
5.05248761	2.352836
5.053312248	2.36
5.054088876	2.367236
5.054817494	2.374544
5.055498103	2.381924
5.056130702	2.389376
5.056715292	2.3969
5.057251873	2.404496
5.057740444	2.412164
5.058181005	2.419904
5.058573557	2.427716
5.058918099	2.4356
5.059214632	2.443556
5.059463156	2.451584
5.05966367	2.459684
5.059816174	2.467856
5.059920669	2.4761
5.059977155	2.484416
5.059985631	2.492804
5.059946097	2.501264
5.059858554	2.509796
5.059723002	2.5184
5.05953944	2.527076
5.059307869	2.535824
5.059028288	2.544644
5.058700697	2.553536
5.058325097	2.5625
5.057901488	2.571536
5.057429869	2.580644
5.056910241	2.589824
5.056342603	2.599076
5.055726956	2.6084
5.055063299	2.617796
5.054351632	2.627264
5.053591957	2.636804
5.052784271	2.646416
5.051928577	2.6561
5.051024872	2.665856
5.050073158	2.675684
5.049073435	2.685584
5.048025702	2.695556
5.04692996	2.7056
5.045786208	2.715716
5.044594447	2.725904
5.043354677	2.736164
5.042066896	2.746496
5.040731107	2.7569
5.039347308	2.767376
5.037915499	2.777924
5.036435681	2.788544
5.034907853	2.799236
5.033332016	2.81
5.031708169	2.820836
5.030036313	2.831744
5.028316448	2.842724
5.026548573	2.853776
5.024732688	2.8649
5.022868794	2.876096
5.02095689	2.887364
5.018996977	2.898704
5.016989055	2.910116
5.014933123	2.9216
5.012829181	2.933156
5.01067723	2.944784
5.00847727	2.956484
5.0062293	2.968256
5.00393332	2.9801
5.001589331	2.992016
5.0008	3
5.0032	3
5.0056	3
5.008	3
5.0104	3
5.0128	3
5.0152	3
5.0176	3
5.02	3
5.0224	3
5.0248	3
5.0272	3
5.0296	3
5.032	3
5.0344	3
5.0368	3
5.0392	3
5.0416	3
5.044	3
5.0464	3
5.0488	3
5.0512	3
5.0536	3
5.056	3
5.0584	3
5.0608	3
5.0632	3
5.0656	3
5.068	3
5.0704	3
5.0728	3
5.0752	3
5.0776	3
5.08	3
5.0824	3
5.0848	3
5.0872	3
5.0896	3
5.092	3
5.0944	3
5.0968	3
5.0992	3
5.1016	3
5.104	3
5.1064	3
5.1088	3
5.1112	3
5.1136	3
5.116	3
5.1184	3
5.1208	3
5.1232	3
5.1256	3
5.128	3
5.1304	3
5.1328	3
5.1352	3
5.1376	3
5.14	3
5.1424	3
5.1448	3
5.1472	3
5.1496	3
5.152	3
5.1544	3
5.1568	3
5.1592	3
5.1616	3
5.164	3
5.1664	3
5.1688	3
5.1712	3
5.1736	3
5.176	3
5.1784	3
5.1808	3
5.1832	3
5.1856	3
5.188	3
5.1904	3
5.1928	3
5.1952	3
5.1976	3
5.2	3
5.2	2.988036
5.2	2.976144
5.2	2.964324
5.2	2.952576
5.2	2.9409
5.2	2.929296
5.2	2.917764
5.2	2.906304
5.2	2.894916
5.2	2.8836
5.2	2.872356
5.2	2.861184
5.2	2.850084
5.2	2.839056
5.2	2.8281
5.2	2.817216
5.2	2.806404
5.2	2.795664
5.2	2.784996
5.2	2.7744
5.2	2.763876
5.2	2.753424
5.2	2.743044
5.2	2.732736
5.2	2.7225
5.2	2.712336
5.2	2.702244
5.2	2.692224
5.2	2.682276
5.2	2.6724
5.2	2.662596
5.2	2.652864
5.2	2.643204
5.2	2.633616
5.2	2.6241
5.2	2.614656
5.2	2.605284
5.2	2.595984
5.2	2.586756
5.2	2.5776
5.2	2.568516
5.2	2.559504
5.2	2.550564
5.2	2.541696
5.2	2.5329
5.2	2.524176
5.2	2.515524
5.2	2.506944
5.2	2.498436
5.2	2.49
5.2	2.481636
5.2	2.473344
5.2	2.465124
5.2	2.456976
5.2	2.4489
5.2	2.440896
5.2	2.432964
5.2	2.425104
5.2	2.417316
5.2	2.4096
5.2	2.401956
5.2	2.394384
5.2	2.386884
5.2	2.379456
5.2	2.3721
5.2	2.364816
5.2	2.357604
5.2	2.350464
5.2	2.343396
5.2	2.3364
5.2	2.329476
5.2	2.322624
5.2	2.315844
5.2	2.309136
5.2	2.3025
5.2	2.295936
5.2	2.289444
5.2	2.283024
5.2	2.276676
5.2	2.2704
5.2	2.264196
5.2	2.258064
5.2	2.252004
5.2	2.246
5.2	2.24
5.2	2.234
5.2	2.228
5.2	2.222
5.2	2.216
5.2	2.21
5.2	2.204
5.2	2.198
5.2	2.192
5.2	2.186
5.2	2.18
5.2	2.174
5.2	2.168
5.2	2.162
5.2	2.156
5.2	2.15
5.2	2.144
5.2	2.138
5.2	2.132
5.2	2.126
5.2	2.12
5.2	2.114
5.2	2.108
5.2	2.102
5.2	2.096
5.2	2.09
5.2	2.084
5.2	2.078
5.2	2.072
5.2	2.066
5.2	2.06
5.2	2.054
5.2	2.048
5.2	2.042
5.2	2.036
5.2	2.03
5.2	2.024
5.2	2.018
5.2	2.012
5.2	2.006
5.2	2
5.2	1.994
5.2	1.988
5.2	1.982
5.2	1.976
5.2	1.97
5.2	1.964
5.2	1.958
5.2	1.952
5.2	1.946
5.2	1.94
5.2	1.934
5.2	1.928
5.2	1.922
5.2	1.916
5.2	1.91
5.2	1.904
5.2	1.898
5.2	1.892
5.2	1.886
5.2	1.88
5.2	1.874
5.2	1.868
5.2	1.862
5.2	1.856
5.2	1.85
5.2	1.844
5.2	1.838
5.2	1.832
5.2	1.826
5.2	1.82
5.2	1.814
5.2	1.808
5.2	1.802
5.2	1.796
5.2	1.79
5.2	1.784
5.2	1.778
5.2	1.772
5.2	1.766
5.2	1.76
5.2	1.754
5.2	1.748
5.2	1.742
5.2	1.736
5.2	1.73
5.2	1.724
5.2	1.718
5.2	1.712
5.2	1.706
5.2	1.7
5.2	1.694
5.2	1.688
5.2	1.682
5.2	1.676
5.2	1.67
5.2	1.664
5.2	1.658
5.2	1.652
5.2	1.646
5.2	1.64
5.2	1.634
5.2	1.628
5.2	1.622
5.2	1.616
5.2	1.61
5.2	1.604
5.2	1.598
5.2	1.592
5.2	1.586
5.2	1.58
5.2	1.574
5.2	1.568
5.2	1.562
5.2	1.556
5.2	1.55
5.2	1.544
5.2	1.538
5.2	1.532
5.2	1.526
5.2	1.52
5.2	1.514
5.2	1.508
5.2	1.502
5.2	1.496
5.2	1.49
5.2	1.484
5.2	1.478
5.2	1.472
5.2	1.466
5.2	1.46
5.2	1.454
5.2	1.448
5.2	1.442
5.2	1.436
5.2	1.43
5.2	1.424
5.2	1.418
5.2	1.412
5.2	1.406
5.2	1.4
5.2	1.394
5.2	1.388
5.2	1.382
5.2	1.376
5.2	1.37
5.2	1.364
5.2	1.358
5.2	1.352
5.2	1.346
5.2	1.34
5.2	1.334
5.2	1.328
5.2	1.322
5.2	1.316
5.2	1.31
5.2	1.304
5.2	1.298
5.2	1.292
5.2	1.286
5.2	1.28
5.2	1.274
5.2	1.268
5.2	1.262
5.2	1.256
5.2	1.25
5.2	1.244
5.2	1.238
5.2	1.232
5.2	1.226
5.2	1.22
5.2	1.214
5.2	1.208
5.2	1.202
5.2	1.196
5.2	1.19
5.2	1.184
5.2	1.178
5.2	1.172
5.2	1.166
5.2	1.16
5.2	1.154
5.2	1.148
5.2	1.142
5.2	1.136
5.2	1.13
5.2	1.124
5.2	1.118
5.2	1.112
5.2	1.106
5.2	1.1
5.2	1.094
5.2	1.088
5.2	1.082
5.2	1.076
5.2	1.07
5.2	1.064
5.2	1.058
5.2	1.052
5.2	1.046
5.2	1.04
5.2	1.034
5.2	1.028
5.2	1.022
5.2	1.016
5.2	1.01
5.2	1.004
5.2	0.998
5.2	0.992
5.2	0.986
5.2	0.98
5.2	0.974
5.2	0.968
5.2	0.962
5.2	0.956
5.2	0.95
5.2	0.944
5.2	0.938
5.2	0.932
5.2	0.926
5.2	0.92
5.2	0.914
5.2	0.908
5.2	0.902
5.2	0.896
5.2	0.89
5.2	0.884
5.2	0.878
5.2	0.872
5.2	0.866
5.2	0.86
5.2	0.854
5.2	0.848
5.2	0.842
5.2	0.836
5.2	0.83
5.2	0.824
5.2	0.818
5.2	0.812
5.2	0.806
5.2	0.8
5.2	0.794
5.2	0.788
5.2	0.782
5.2	0.776
5.2	0.77
5.2	0.764
5.2	0.758
5.2	0.752
5.2	0.745984
5.2	0.7399
5.2	0.733744
5.2	0.727516
5.2	0.721216
5.2	0.714844
5.2	0.7084
5.2	0.701884
5.2	0.695296
5.2	0.688636
5.2	0.681904
5.2	0.6751
5.2	0.668224
5.2	0.661276
5.2	0.654256
5.2	0.647164
5.2	0.64
5.2	0.632764
5.2	0.625456
5.2	0.618076
5.2	0.610624
5.2	0.6031
5.2	0.595504
5.2	0.587836
5.2	0.580096
5.2	0.572284
5.2	0.5644
5.2	0.556444
5.2	0.548416
5.2	0.540316
5.2	0.532144
5.2	0.5239
5.2	0.515584
5.2	0.507196
5.2	0.498736
5.2	0.490204
5.2	0.4816
5.2	0.472924
5.2	0.464176
5.2	0.455356
5.2	0.446464
5.2	0.4375
5.2	0.428464
5.2	0.419356
5.2	0.410176
5.2	0.400924
5.2	0.3916
5.2	0.382204
5.2	0.372736
5.2	0.363196
5.2	0.353584
5.2	0.3439
5.2	0.334144
5.2	0.324316
5.2	0.314416
5.2	0.304444
5.2	0.2944
5.2	0.284284
5.2	0.274096
5.2	0.263836
5.2	0.253504
5.2	0.2431
5.2	0.232624
5.2	0.222076
5.2	0.211456
5.2	0.200764
5.2	0.19
5.2	0.179164
5.2	0.168256
5.2	0.157276
5.2	0.146224
5.2	0.1351
5.2	0.123904
5.2	0.112636
5.2	0.101296
5.2	0.089884
5.2	0.0784
5.2	0.066844
5.2	0.055216
5.2	0.043516
5.2	0.031744
5.2	0.0199
5.2	0.007984
5.1992	0
5.1968	0
5.1944	0
5.192	0
5.1896	0
5.1872	0
5.1848	0
5.1824	0
5.18	0
5.1776	0
5.1752	0
5.1728	0
5.1704	0
5.168	0
5.1656	0
5.1632	0
5.1608	0
5.1584	0
5.156	0
5.1536	0
5.1512	0
5.1488	0
5.1464	0
5.144	0
5.1416	0
5.1392	0
5.1368	0
5.1344	0
5.132	0
5.1296	0
5.1272	0
5.1248	0
5.1224	0
5.12	0
5.1176	0
5.1152	0
5.1128	0
5.1104	0
5.108	0
5.1056	0
5.1032	0
5.1008	0
5.0984	0
5.096	0
5.0936	0
5.0912	0
5.0888	0
5.0864	0
5.084	0
5.0816	0
5.0792	0
5.0768	0
5.0744	0
5.072	0
5.0696	0
5.0672	0
5.0648	0
5.0624	0
5.06	0
5.0576	0
5.0552	0
5.0528	0
5.0504	0
5.048	0
5.0456	0
5.0432	0
5.0408	0
5.0384	0
5.036	0
5.0336	0
5.0312	0
5.0288	0
5.0264	0
5.024	0
5.0216	0
5.0192	0
5.0168	0
5.0144	0
5.012	0
5.0096	0
5.0072	0
5.0048	0
5.0024	0
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_Mostafa_N_10.txt <==
5	0
4.996100259	0.011899338
4.992394997	0.02368431
4.988884214	0.035354915
4.985567909	0.046911153
4.982446083	0.058353025
4.979518737	0.069680529
4.976785868	0.080893667
4.974247479	0.091992439
4.971903569	0.102976843
4.969754137	0.113846881
4.967799184	0.124602552
4.96603871	0.135243856
4.964472715	0.145770794
4.963101198	0.156183365
4.96192416	0.166481569
4.960941601	0.176665406
4.960153521	0.186734877
4.95955992	0.196689981
4.959160797	0.206530718
4.958956154	0.216257089
4.958945989	0.225869093
4.959130303	0.23536673
4.959509095	0.24475
4.960082367	0.254018904
4.960850117	0.26317344
4.961812346	0.272213611
4.962969054	0.281139414
4.96432024	0.289950851
4.965865906	0.298647921
4.96760605	0.307230624
4.969540673	0.31569896
4.971669775	0.32405293
4.973993356	0.332292533
4.976511415	0.340417769
4.979223953	0.348428639
4.98213097	0.356325142
4.985232466	0.364107278
4.988528441	0.371775047
4.992018894	0.37932845
4.995703826	0.386767486
4.999583237	0.394092155
5.003652378	0.401304348
5.007724858	0.408478261
5.011704514	0.415652174
5.015591346	0.422826087
5.019385353	0.43
5.023086536	0.437173913
5.026694894	0.444347826
5.030210428	0.451521739
5.033633138	0.458695652
5.036963024	0.465869565
5.040200085	0.473043478
5.043344322	0.480217391
5.046395734	0.487391304
5.049354323	0.494565217
5.052220087	0.50173913
5.054993026	0.508913043
5.057673142	0.516086957
5.060260433	0.52326087
5.062754899	0.530434783
5.065156542	0.537608696
5.06746536	0.544782609
5.069681353	0.551956522
5.071804523	0.559130435
5.073834868	0.566304348
5.075772389	0.573478261
5.077617085	0.580652174
5.079368957	0.587826087
5.081028005	0.595
5.082594228	0.602173913
5.084067627	0.609347826
5.085448202	0.616521739
5.086735953	0.623695652
5.087930879	0.630869565
5.089032981	0.638043478
5.090042258	0.645217391
5.090958712	0.652391304
5.09178234	0.659565217
5.092513145	0.66673913
5.093151125	0.673913043
5.093696281	0.681086957
5.094148613	0.68826087
5.09450812	0.695434783
5.094773244	0.702606805
5.094926744	0.709756026
5.094963845	0.716876654
5.094884548	0.723968691
5.094688852	0.731032136
5.094376759	0.73806699
5.093948267	0.745073251
5.093403376	0.752050922
5.092742088	0.759
5.091964401	0.765920487
5.091070316	0.772812382
5.090059833	0.779675685
5.088932951	0.786510397
5.087689672	0.793316517
5.086329994	0.800094045
5.084853917	0.806842982
5.083261443	0.813563327
5.08155257	0.82025508
5.079727299	0.826918242
5.07778563	0.833552812
5.075727562	0.84015879
5.073553096	0.846736177
5.071262232	0.853284972
5.06885497	0.859805175
5.066331309	0.866296786
5.06369125	0.872759806
5.060934793	0.879194234
5.058061938	0.885600071
5.055072684	0.891977316
5.051967032	0.898325969
5.048744982	0.90464603
5.045406534	0.9109375
5.041951687	0.917200378
5.038380442	0.923434664
5.034692799	0.929640359
5.030888758	0.935817462
5.026968318	0.941965974
5.02293148	0.948085893
5.018778244	0.954177221
5.014508609	0.960239957
5.010122577	0.966274102
5.005620146	0.972279655
5.001051455	0.97826087
4.996668594	0.98423913
4.99250638	0.990217391
4.988564813	0.996195652
4.984843894	1.002173913
4.981343623	1.008152174
4.978063999	1.014130435
4.975005022	1.020108696
4.972166693	1.026086957
4.969549012	1.032065217
4.967151978	1.038043478
4.964975591	1.044021739
4.963019852	1.05
4.96128476	1.055978261
4.959770316	1.061956522
4.958476519	1.067934783
4.95740337	1.073913043
4.956550869	1.079891304
4.955919014	1.085869565
4.955507808	1.091847826
4.955317249	1.097826087
4.955347337	1.103804348
4.955598073	1.109782609
4.956069456	1.11576087
4.956761487	1.12173913
4.957674165	1.127717391
4.958807491	1.133695652
4.960161464	1.139673913
4.961736085	1.145652174
4.963531353	1.151630435
4.965547269	1.157608696
4.967783832	1.163586957
4.970241042	1.169565217
4.972918901	1.175543478
4.975817406	1.181521739
4.978936559	1.1875
4.98227636	1.193478261
4.985836808	1.199456522
4.989617904	1.205434783
4.993619647	1.211413043
4.997842037	1.217391304
5.002285076	1.223369565
5.006830986	1.229355388
5.011168768	1.235368738
5.015281859	1.241410681
5.01917026	1.247481215
5.022833971	1.25358034
5.026272991	1.259708058
5.02948732	1.265864367
5.032476959	1.272049267
5.035241908	1.27826276
5.037782166	1.284504844
5.040097734	1.29077552
5.042188611	1.297074787
5.044054797	1.303402647
5.045696294	1.309759097
5.047113099	1.31614414
5.048305215	1.322557774
5.049272639	1.329
5.050015374	1.335470818
5.050533418	1.341970227
5.050826771	1.348498228
5.050895434	1.35505482
5.050739406	1.361640005
5.050358688	1.368253781
5.04975328	1.374896148
5.04892318	1.381567108
5.047868391	1.388266659
5.046588911	1.394994802
5.045084741	1.401751536
5.04335588	1.408536862
5.041402328	1.41535078
5.039224086	1.422193289
5.036821154	1.42906439
5.034193531	1.435964083
5.031341218	1.442892368
5.028264214	1.449849244
5.02496252	1.456834712
5.021436135	1.463848771
5.01768506	1.470891422
5.013709294	1.477962665
5.009508838	1.4850625
5.005083691	1.492190926
5.000433854	1.499347944
4.995699433	1.506509924
4.991077977	1.513643549
4.986570888	1.520748582
4.982178166	1.527825024
4.977899811	1.534872873
4.973735822	1.541892131
4.9696862	1.548882798
4.965750945	1.555844872
4.961930056	1.562778355
4.958223534	1.569683247
4.954631379	1.576559546
4.951153591	1.583407254
4.947790169	1.590226371
4.944541114	1.597016895
4.941406426	1.603778828
4.938386105	1.610512169
4.93548015	1.617216919
4.932688562	1.623893077
4.930011341	1.630540643
4.927448487	1.637159617
4.924999999	1.64375
4.922665878	1.650311791
4.920446124	1.656844991
4.918340736	1.663349598
4.916349715	1.669825614
4.914473061	1.676273039
4.912710774	1.682691871
4.911062853	1.689082112
4.909529299	1.695443762
4.908110112	1.701776819
4.906805292	1.708081285
4.905614838	1.71435716
4.904538751	1.720604442
4.903577031	1.726823133
4.902729677	1.733013233
4.90199669	1.73917474
4.90137807	1.745307656
4.900873817	1.75141198
4.90048393	1.757487713
4.900208411	1.763534853
4.900047257	1.769553403
4.900000471	1.775543478
4.900068051	1.781521739
4.900249999	1.7875
4.900546312	1.793478261
4.900956993	1.799456522
4.90148204	1.805434783
4.902121454	1.811413043
4.902875235	1.817391304
4.903743382	1.823369565
4.904725897	1.829347826
4.905822777	1.835326087
4.907034025	1.841304348
4.908359639	1.847282609
4.909799621	1.85326087
4.911353968	1.85923913
4.913022683	1.865217391
4.914805764	1.871195652
4.916703212	1.877173913
4.918715027	1.883152174
4.920841209	1.889130435
4.923081757	1.895108696
4.925436672	1.901086957
4.927905954	1.907065217
4.930489602	1.913043478
4.933187617	1.919021739
4.935999999	1.925
4.938926748	1.930978261
4.941967863	1.936956522
4.945123345	1.942934783
4.948393194	1.948913043
4.951777409	1.954891304
4.955275992	1.960869565
4.958888941	1.966847826
4.962616257	1.972826087
4.966457939	1.978804348
4.970413988	1.984782609
4.974484404	1.99076087
4.978669187	1.99673913
4.982968336	2.002717391
4.987381852	2.008695652
4.991909735	2.014673913
4.996551985	2.020652174
5.001300095	2.026631498
5.005994329	2.032631853
5.010574197	2.038660799
5.015039698	2.044718336
5.019390832	2.050804466
5.0236276	2.056919187
5.02775	2.0630625
5.031758034	2.069234405
5.035651702	2.075434901
5.039431002	2.081663989
5.043095936	2.087921668
5.046646504	2.09420794
5.050082704	2.100522802
5.053404538	2.106866257
5.056612005	2.113238303
5.059705105	2.119638941
5.062683838	2.126068171
5.065548205	2.132525992
5.068298205	2.139012405
5.070933838	2.14552741
5.073455105	2.152071007
5.075862005	2.158643195
5.078154538	2.165243974
5.080332704	2.171873346
5.082396504	2.178531309
5.084345937	2.185217864
5.086181003	2.19193301
5.087901703	2.198676749
5.089508035	2.205449078
5.091000001	2.21225
5.092377601	2.219079513
5.093640833	2.225937618
5.094789699	2.232824315
5.095824198	2.239739603
5.09674433	2.246683483
5.097550096	2.253655955
5.098241495	2.260657018
5.098818527	2.267686673
5.099281192	2.27474492
5.099629491	2.281831758
5.099863423	2.288947188
5.099982988	2.29609121
5.100000001	2.30326087
5.100000001	2.310434783
5.100000001	2.317608696
5.100000001	2.324782609
5.100000001	2.331956522
5.100000001	2.339130435
5.100000001	2.346304348
5.100000001	2.353478261
5.100000001	2.360652174
5.100000001	2.367826087
5.100000001	2.375
5.100000001	2.382173913
5.100000001	2.389347826
5.100000001	2.396521739
5.100000001	2.403695652
5.100000001	2.410869565
5.100000001	2.418043478
5.100000001	2.425217391
5.100000001	2.432391304
5.100000001	2.439565217
5.100000001	2.44673913
5.100000001	2.453913043
5.100000001	2.461086957
5.100000001	2.46826087
5.100000001	2.475434783
5.100000001	2.482608696
5.100000001	2.489782609
5.100000001	2.496956522
5.100000001	2.504130435
5.100000001	2.511304348
5.100000001	2.518478261
5.100000001	2.525652174
5.100000001	2.532826087
5.100000001	2.54
5.100000001	2.547173913
5.100000001	2.554347826
5.100000001	2.561521739
5.100000001	2.568695652
5.100000001	2.575869565
5.100000001	2.583043478
5.100000001	2.590217391
5.100000001	2.597391304
5.099976845	2.604588374
5.099846882	2.61189225
5.099602553	2.619310491
5.099243858	2.6268431
5.098770795	2.634490076
5.098183366	2.642251418
5.09748157	2.650127127
5.096665408	2.658117202
5.095734879	2.666221645
5.094689983	2.674440454
5.09353072	2.682773629
5.09225709	2.691221172
5.090869094	2.699783081
5.089366731	2.708459357
5.087750001	2.71725
5.086018905	2.726155009
5.084173442	2.735174386
5.082213612	2.744308129
5.080139415	2.753556238
5.077950852	2.762918715
5.075647922	2.772395558
5.073230625	2.781986767
5.070698961	2.791692344
5.068052931	2.801512287
5.065292534	2.811446597
5.06241777	2.821495274
5.05942864	2.831658318
5.056325143	2.841935728
5.053107279	2.852327505
5.049775048	2.862833648
5.046328451	2.873454159
5.042767486	2.884189036
5.039092156	2.89503828
5.035302458	2.90600189
5.031398394	2.917079868
5.027379963	2.928272212
5.023247165	2.939578922
5.019	2.951
5.014638469	2.962535444
5.010162571	2.974185255
5.005572306	2.985949433
5.000867675	2.997827977
5.003913043	3
5.008695652	3
5.013478261	3
5.01826087	3
5.023043478	3
5.027826087	3
5.032608696	3
5.037391304	3
5.042173913	3
5.046956522	3
5.05173913	3
5.056521739	3
5.061304348	3
5.066086957	3
5.070869565	3
5.075652174	3
5.080434783	3
5.085217391	3
5.09	3
5.094782609	3
5.099565217	3
5.104347826	3
5.109130435	3
5.113913043	3
5.118695652	3
5.123478261	3
5.12826087	3
5.133043478	3
5.137826087	3
5.142608696	3
5.147391304	3
5.152173913	3
5.156956522	3
5.16173913	3
5.166521739	3
5.171304348	3
5.176086957	3
5.180869565	3
5.185652174	3
5.190434783	3
5.195217391	3
5.2	3
5.2	2.988100662
5.2	2.97631569
5.2	2.964645085
5.2	2.953088847
5.2	2.941646975
5.2	2.930319471
5.2	2.919106333
5.2	2.908007561
5.2	2.897023157
5.2	2.886153119
5.2	2.875397448
5.2	2.864756144
5.2	2.854229206
5.2	2.843816635
5.2	2.833518431
5.2	2.823334594
5.2	2.813265123
5.2	2.803310019
5.2	2.793469282
5.2	2.783742911
5.2	2.774130907
5.2	2.76463327
5.2	2.75525
5.2	2.745981096
5.2	2.73682656
5.2	2.727786389
5.2	2.718860586
5.2	2.710049149
5.2	2.701352079
5.2	2.692769376
5.2	2.68430104
5.2	2.67594707
5.2	2.667707467
5.2	2.659582231
5.2	2.651571361
5.2	2.643674858
5.2	2.635892722
5.2	2.628224953
5.2	2.62067155
5.2	2.613232514
5.2	2.605907845
5.2	2.598695652
5.2	2.591521739
5.2	2.584347826
5.2	2.577173913
5.2	2.57
5.2	2.562826087
5.2	2.555652174
5.2	2.548478261
5.2	2.541304348
5.2	2.534130435
5.2	2.526956522
5.2	2.519782609
5.2	2.512608696
5.2	2.505434783
5.2	2.49826087
5.2	2.491086957
5.2	2.483913043
5.2	2.47673913
5.2	2.469565217
5.2	2.462391304
5.2	2.455217391
5.2	2.448043478
5.2	2.440869565
5.2	2.433695652
5.2	2.426521739
5.2	2.419347826
5.2	2.412173913
5.2	2.405
5.2	2.397826087
5.2	2.390652174
5.2	2.383478261
5.2	2.376304348
5.2	2.369130435
5.2	2.361956522
5.2	2.354782609
5.2	2.347608696
5.2	2.340434783
5.2	2.33326087
5.2	2.326086957
5.2	2.318913043
5.2	2.31173913
5.2	2.304565217
5.2	2.297393195
5.2	2.290243974
5.2	2.283123346
5.2	2.276031309
5.2	2.268967864
5.2	2.26193301
5.2	2.254926749
5.2	2.247949078
5.2	2.241
5.2	2.234079513
5.2	2.227187618
5.2	2.220324315
5.2	2.213489603
5.2	2.206683483
5.2	2.199905955
5.2	2.193157018
5.2	2.186436673
5.2	2.17974492
5.2	2.173081758
5.2	2.166447188
5.2	2.15984121
5.2	2.153263823
5.2	2.146715028
5.2	2.140194825
5.2	2.133703214
5.2	2.127240194
5.2	2.120805766
5.2	2.114399929
5.2	2.108022684
5.2	2.101674031
5.2	2.09535397
5.2	2.0890625
5.2	2.082799622
5.2	2.076565336
5.2	2.070359641
5.2	2.064182538
5.2	2.058034026
5.2	2.051914107
5.2	2.045822779
5.2	2.039760043
5.2	2.033725898
5.2	2.027720345
5.2	2.02173913
5.2	2.01576087
5.2	2.009782609
5.2	2.003804348
5.2	1.997826087
5.2	1.991847826
5.2	1.985869565
5.2	1.979891304
5.2	1.973913043
5.2	1.967934783
5.2	1.961956522
5.2	1.955978261
5.2	1.95
5.2	1.944021739
5.2	1.938043478
5.2	1.932065217
5.2	1.926086957
5.2	1.920108696
5.2	1.914130435
5.2	1.908152174
5.2	1.902173913
5.2	1.896195652
5.2	1.890217391
5.2	1.88423913
5.2	1.87826087
5.2	1.872282609
5.2	1.866304348
5.2	1.860326087
5.2	1.854347826
5.2	1.848369565
5.2	1.842391304
5.2	1.836413043
5.2	1.830434783
5.2	1.824456522
5.2	1.818478261
5.2	1.8125
5.2	1.806521739
5.2	1.800543478
5.2	1.794565217
5.2	1.788586957
5.2	1.782608696
5.2	1.776630435
5.2	1.770644612
5.2	1.764631262
5.2	1.758589319
5.2	1.752518785
5.2	1.74641966
5.2	1.740291942
5.2	1.734135633
5.2	1.727950733
5.2	1.72173724
5.2	1.715495156
5.2	1.70922448
5.2	1.702925213
5.2	1.696597353
5.2	1.690240903
5.2	1.68385586
5.2	1.677442226
5.2	1.671
5.2	1.664529182
5.2	1.658029773
5.2	1.651501772
5.2	1.64494518
5.2	1.638359995
5.2	1.631746219
5.2	1.625103852
5.2	1.618432892
5.2	1.611733341
5.2	1.605005198
5.2	1.598248464
5.2	1.591463138
5.2	1.58464922
5.2	1.577806711
5.2	1.57093561
5.2	1.564035917
5.2	1.557107632
5.2	1.550150756
5.2	1.543165288
5.2	1.536151229
5.2	1.529108578
5.2	1.522037335
5.2	1.5149375
5.2	1.507809074
5.2	1.500652056
5.2	1.493490076
5.2	1.486356451
5.2	1.479251418
5.2	1.472174976
5.2	1.465127127
5.2	1.458107869
5.2	1.451117202
5.2	1.444155128
5.2	1.437221645
5.2	1.430316753
5.2	1.423440454
5.2	1.416592746
5.2	1.409773629
5.2	1.402983105
5.2	1.396221172
5.2	1.389487831
5.2	1.382783081
5.2	1.376106923
5.2	1.369459357
5.2	1.362840383
5.2	1.35625
5.2	1.349688209
5.2	1.343155009
5.2	1.336650402
5.2	1.330174386
5.2	1.323726961
5.2	1.317308129
5.2	1.310917888
5.2	1.304556238
5.2	1.298223181
5.2	1.291918715
5.2	1.28564284
5.2	1.279395558
5.2	1.273176867
5.2	1.266986767
5.2	1.26082526
5.2	1.254692344
5.2	1.24858802
5.2	1.242512287
5.2	1.236465147
5.2	1.230446597
5.2	1.224456522
5.2	1.218478261
5.2	1.2125
5.2	1.206521739
5.2	1.200543478
5.2	1.194565217
5.2	1.188586957
5.2	1.182608696
5.2	1.176630435
5.2	1.170652174
5.2	1.164673913
5.2	1.158695652
5.2	1.152717391
5.2	1.14673913
5.2	1.14076087
5.2	1.134782609
5.2	1.128804348
5.2	1.122826087
5.2	1.116847826
5.2	1.110869565
5.2	1.104891304
5.2	1.098913043
5.2	1.092934783
5.2	1.086956522
5.2	1.080978261
5.2	1.075
5.2	1.069021739
5.2	1.063043478
5.2	1.057065217
5.2	1.051086957
5.2	1.045108696
5.2	1.039130435
5.2	1.033152174
5.2	1.027173913
5.2	1.021195652
5.2	1.015217391
5.2	1.00923913
5.2	1.00326087
5.2	0.997282609
5.2	0.991304348
5.2	0.985326087
5.2	0.979347826
5.2	0.973368502
5.2	0.967368147
5.2	0.961339201
5.2	0.955281664
5.2	0.949195534
5.2	0.943080813
5.2	0.9369375
5.2	0.930765595
5.2	0.924565099
5.2	0.918336011
5.2	0.912078332
5.2	0.90579206
5.2	0.899477198
5.2	0.893133743
5.2	0.886761697
5.2	0.880361059
5.2	0.873931829
5.2	0.867474008
5.2	0.860987595
5.2	0.85447259
5.2	0.847928993
5.2	0.841356805
5.2	0.834756026
5.2	0.828126654
5.2	0.821468691
5.2	0.814782136
5.2	0.80806699
5.2	0.801323251
5.2	0.794550922
5.2	0.78775
5.2	0.780920487
5.2	0.774062382
5.2	0.767175685
5.2	0.760260397
5.2	0.753316517
5.2	0.746344045
5.2	0.739342982
5.2	0.732313327
5.2	0.72525508
5.2	0.718168242
5.2	0.711052812
5.2	0.70390879
5.2	0.69673913
5.2	0.689565217
5.2	0.682391304
5.2	0.675217391
5.2	0.668043478
5.2	0.660869565
5.2	0.653695652
5.2	0.646521739
5.2	0.639347826
5.2	0.632173913
5.2	0.625
5.2	0.617826087
5.2	0.610652174
5.2	0.603478261
5.2	0.596304348
5.2	0.589130435
5.2	0.581956522
5.2	0.574782609
5.2	0.567608696
5.2	0.560434783
5.2	0.55326087
5.2	0.546086957
5.2	0.538913043
5.2	0.53173913
5.2	0.524565217
5.2	0.517391304
5.2	0.510217391
5.2	0.503043478
5.2	0.495869565
5.2	0.488695652
5.2	0.481521739
5.2	0.474347826
5.2	0.467173913
5.2	0.46
5.2	0.452826087
5.2	0.445652174
5.2	0.438478261
5.2	0.431304348
5.2	0.424130435
5.2	0.416956522
5.2	0.409782609
5.2	0.402608696
5.2	0.395411626
5.2	0.38810775
5.2	0.380689509
5.2	0.3731569
5.2	0.365509924
5.2	0.357748582
5.2	0.349872873
5.2	0.341882798
5.2	0.333778355
5.2	0.325559546
5.2	0.317226371
5.2	0.308778828
5.2	0.300216919
5.2	0.291540643
5.2	0.28275
5.2	0.273844991
5.2	0.264825614
5.2	0.255691871
5.2	0.246443762
5.2	0.237081285
5.2	0.227604442
5.2	0.218013233
5.2	0.208307656
5.2	0.198487713
5.2	0.188553403
5.2	0.178504726
5.2	0.168341682
5.2	0.158064272
5.2	0.147672495
5.2	0.137166352
5.2	0.126545841
5.2	0.115810964
5.2	0.10496172
5.2	0.09399811
5.2	0.082920132
5.2	0.071727788
5.2	0.060421078
5.2	0.049
5.2	0.037464556
5.2	0.025814745
5.2	0.014050567
5.2	0.002172023
5.196086957	0
5.191304348	0
5.186521739	0
5.18173913	0
5.176956522	0
5.172173913	0
5.167391304	0
5.162608696	0
5.157826087	0
5.153043478	0
5.14826087	0
5.143478261	0
5.138695652	0
5.133913043	0
5.129130435	0
5.124347826	0
5.119565217	0
5.114782609	0
5.11	0
5.105217391	0
5.100434783	0
5.095652174	0
5.090869565	0
5.086086957	0
5.081304348	0
5.076521739	0
5.07173913	0
5.066956522	0
5.062173913	0
5.057391304	0
5.052608696	0
5.047826087	0
5.043043478	0
5.03826087	0
5.033478261	0
5.028695652	0
5.023913043	0
5.019130435	0
5.014347826	0
5.009565217	0
5.004782609	0
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_Mostafa_N_15.txt <==
5	0
5.005834134	0.011930578
5.011306462	0.023662163
5.016416983	0.035194754
5.021165697	0.046528351
5.025552604	0.057662954
5.029577704	0.068598564
5.033240998	0.07933518
5.036542485	0.089872802
5.039482165	0.100211431
5.042060038	0.110351066
5.044276104	0.120291707
5.046130364	0.130033354
5.047622817	0.139576008
5.048753463	0.148919668
5.049522303	0.158064334
5.049929335	0.167010006
5.049974561	0.175756685
5.04965798	0.18430437
5.048979593	0.192653061
5.047939398	0.200802759
5.046537397	0.208753463
5.044773589	0.216505173
5.042647974	0.224057889
5.040160552	0.231411612
5.037311324	0.238566341
5.034100289	0.245522076
5.030527447	0.252278817
5.026592798	0.258836565
5.022296343	0.265195319
5.01763808	0.271355079
5.012618011	0.277315846
5.007236136	0.283077619
5.001492453	0.288640398
4.995574284	0.294057606
4.989939525	0.299459834
4.984608988	0.304853016
4.979582673	0.310237153
4.974860581	0.315612245
4.970442712	0.320978292
4.966329064	0.326335293
4.96251964	0.331683249
4.959014438	0.337022161
4.955813458	0.342352027
4.952916701	0.347672848
4.950324167	0.352984623
4.948035855	0.358287354
4.946051765	0.363581039
4.944371898	0.368865679
4.942996253	0.374141274
4.941924831	0.379407824
4.941157632	0.384665329
4.940694655	0.389913788
4.9405359	0.395153203
4.940681368	0.400383572
4.941131059	0.405604896
4.941884972	0.410817175
4.942943107	0.416020408
4.944305465	0.421214597
4.945972045	0.42639974
4.947942848	0.431575838
4.950217874	0.436742891
4.952797122	0.441900899
4.955680592	0.447049861
4.958868285	0.452189779
4.962360201	0.457320651
4.966156338	0.462442478
4.970210454	0.467559783
4.97424508	0.4726997
4.978213971	0.477866753
4.982117127	0.483060942
4.985954548	0.488282266
4.989726234	0.493530725
4.993432185	0.49880632
4.997072402	0.504109051
5.000646884	0.509438917
5.004155631	0.514795918
5.007598643	0.520180055
5.01097592	0.525591328
5.014287463	0.531029736
5.01753327	0.53649528
5.020713343	0.541987959
5.023827681	0.547507773
5.026876284	0.553054723
5.029859152	0.558628809
5.032776286	0.56423003
5.035627684	0.569858387
5.038413348	0.575513879
5.041133277	0.581196506
5.043787471	0.586906269
5.04637593	0.592643168
5.048898655	0.598407202
5.051355645	0.604198372
5.053746899	0.610016677
5.056072419	0.615862118
5.058332204	0.621734694
5.060526255	0.627634406
5.06265457	0.633561253
5.064717151	0.639515235
5.066713997	0.645496354
5.068645362	0.651503759
5.070516851	0.657518797
5.072330756	0.663533835
5.074087076	0.669548872
5.075785813	0.67556391
5.077426965	0.681578947
5.079010532	0.687593985
5.080536516	0.693609023
5.082004915	0.69962406
5.083415729	0.705639098
5.08476896	0.711654135
5.086064606	0.717669173
5.087302668	0.723684211
5.088483146	0.729699248
5.089606039	0.735714286
5.090671348	0.741729323
5.091679073	0.747744361
5.092629214	0.753759398
5.09352177	0.759774436
5.094356742	0.765789474
5.09513413	0.771804511
5.095853933	0.777819549
5.096516153	0.783834586
5.097120788	0.789849624
5.097667838	0.795864662
5.098157305	0.801879699
5.098589187	0.807894737
5.098963484	0.813909774
5.099280198	0.819924812
5.099539327	0.82593985
5.099740872	0.831954887
5.099884833	0.837969925
5.099971209	0.843984962
5.100000001	0.85
5.099917055	0.85600147
5.099668215	0.861975804
5.099253482	0.867923003
5.098672856	0.873843066
5.097926336	0.879735994
5.097013924	0.885601786
5.095935618	0.891440443
5.094691419	0.897251964
5.093281327	0.90303635
5.091705341	0.908793601
5.089963463	0.914523715
5.088055691	0.920226695
5.085982026	0.925902538
5.083742468	0.931551247
5.081337016	0.937172819
5.078765672	0.942767256
5.076028434	0.948334558
5.073125303	0.953874724
5.070056279	0.959387755
5.066821361	0.96487365
5.06342055	0.97033241
5.059853847	0.975764034
5.05612125	0.981168523
5.052222759	0.986545876
5.048158376	0.991896094
5.043928099	0.997219176
5.039531929	1.002515122
5.034969866	1.007783934
5.03024191	1.013025609
5.025348061	1.018240149
5.020288318	1.023427554
5.015062682	1.028587823
5.009671153	1.033720957
5.004253703	1.038832043
4.999152487	1.043933518
4.994383058	1.049025948
4.989945415	1.054109333
4.985839558	1.059183673
4.982065487	1.064248968
4.978623204	1.069305218
4.975512706	1.074352422
4.972733995	1.079390582
4.97028707	1.084419696
4.968171932	1.089439765
4.96638858	1.094450789
4.964937014	1.099452767
4.963817235	1.104445701
4.963029243	1.109429589
4.962573036	1.114404432
4.962448616	1.11937023
4.962655983	1.124326983
4.963195136	1.12927469
4.964066075	1.134213353
4.965268801	1.13914297
4.966803313	1.144063542
4.968669611	1.148975069
4.970867696	1.153877551
4.973397568	1.158770988
4.976259225	1.163655379
4.97945267	1.168530725
4.9829779	1.173397026
4.986834917	1.178254282
4.99102372	1.183102493
4.99554431	1.187941659
5.000396686	1.192771779
5.005580849	1.197592854
5.011011975	1.202412799
5.016181127	1.2072791
5.021003483	1.212199672
5.025479042	1.217174515
5.029607805	1.222203629
5.033389771	1.227287015
5.03682494	1.232424671
5.039913313	1.237616598
5.042654889	1.242862796
5.045049669	1.248163265
5.047097652	1.253518006
5.048798838	1.258927017
5.050153228	1.264390299
5.051160822	1.269907852
5.051821618	1.275479677
5.052135618	1.281105772
5.052102822	1.286786138
5.051723229	1.292520776
5.050996839	1.298309684
5.049923653	1.304152863
5.04850367	1.310050314
5.046736891	1.316002035
5.044623315	1.322008028
5.042162942	1.328068291
5.039355773	1.334182825
5.036201807	1.340351631
5.032701045	1.346574707
5.028853486	1.352852055
5.02465913	1.359183673
5.020117978	1.365569563
5.015230029	1.372009724
5.009995284	1.378504155
5.004413742	1.385052858
4.998501894	1.391654135
4.992622534	1.398270677
4.986924077	1.404887218
4.981406524	1.411503759
4.976069874	1.418120301
4.970914127	1.424736842
4.965939284	1.431353383
4.961145344	1.437969925
4.956532308	1.444586466
4.952100175	1.451203008
4.947848945	1.457819549
4.943778619	1.46443609
4.939889196	1.471052632
4.936180676	1.477669173
4.93265306	1.484285714
4.929306348	1.490902256
4.926140538	1.497518797
4.923155632	1.504135338
4.92035163	1.51075188
4.917728531	1.517368421
4.915286335	1.523984962
4.913025043	1.530601504
4.910944654	1.537218045
4.909045168	1.543834586
4.907326586	1.550451128
4.905788907	1.557067669
4.904432132	1.563684211
4.90325626	1.570300752
4.902261291	1.576917293
4.901447226	1.583533835
4.900814064	1.590150376
4.900361805	1.596766917
4.90009045	1.603383459
4.899999999	1.61
4.899999999	1.616589406
4.899999999	1.623124541
4.899999999	1.629605404
4.899999999	1.636031997
4.899999999	1.642404319
4.899999999	1.64872237
4.899999999	1.65498615
4.899999999	1.661195658
4.899999999	1.667350896
4.899999999	1.673451863
4.899999999	1.679498558
4.899999999	1.685490983
4.899999999	1.691429137
4.899999999	1.697313019
4.899999999	1.703142631
4.899999999	1.708917972
4.899999999	1.714639041
4.899999999	1.72030584
4.899999999	1.725918367
4.899999999	1.731476624
4.899999999	1.736980609
4.899999999	1.742430324
4.899999999	1.747825767
4.899999999	1.75316694
4.899999999	1.758453841
4.899999999	1.763686472
4.899999999	1.768864831
4.899999999	1.77398892
4.899999999	1.779058737
4.899999999	1.784074283
4.899999999	1.789035559
4.899999999	1.793942563
4.899999999	1.798795297
4.900012897	1.803611567
4.900070224	1.808434903
4.900173412	1.813267285
4.900322461	1.818108712
4.900517372	1.822959184
4.900758144	1.827818701
4.901044777	1.832687263
4.901377272	1.837564871
4.901755628	1.842451524
4.902179846	1.847347221
4.902649924	1.852251964
4.903165865	1.857165753
4.903727666	1.862088586
4.904335329	1.867020465
4.904988853	1.871961388
4.905688239	1.876911357
4.906433486	1.881870371
4.907224594	1.886838431
4.908061563	1.891815535
4.908944394	1.896801685
4.909873087	1.901796879
4.91084764	1.906801119
4.911868055	1.911814404
4.912934332	1.916836735
4.914046469	1.92186811
4.915204468	1.926908531
4.916408329	1.931957996
4.91765805	1.937016507
4.918953633	1.942084064
4.920295078	1.947160665
4.921682384	1.952246311
4.923115551	1.957341003
4.924594579	1.96244474
4.926118323	1.967559783
4.927679908	1.9726997
4.929278188	1.977866753
4.930913163	1.983060942
4.932584833	1.988282266
4.934293198	1.993530725
4.936038258	1.99880632
4.937820013	2.004109051
4.939638463	2.009438917
4.941493608	2.014795918
4.943385449	2.020180055
4.945313984	2.025591328
4.947279214	2.031029736
4.94928114	2.03649528
4.95131976	2.041987959
4.953395076	2.047507773
4.955507086	2.053054723
4.957655792	2.058628809
4.959841192	2.06423003
4.962063288	2.069858387
4.964322079	2.075513879
4.966617565	2.081196506
4.968949745	2.086906269
4.971318621	2.092643168
4.973724192	2.098407202
4.976166458	2.104198372
4.978645419	2.110016677
4.981161075	2.115862118
4.983713426	2.121734694
4.986302472	2.127634406
4.988928214	2.133561253
4.99159065	2.139515235
4.994289781	2.145496354
4.997023521	2.151503759
4.999745968	2.157518797
5.002438344	2.163533835
5.00510065	2.169548872
5.007732885	2.17556391
5.010335049	2.181578947
5.012907142	2.187593985
5.015449165	2.193609023
5.017961117	2.19962406
5.020442998	2.205639098
5.022894808	2.211654135
5.025316548	2.217669173
5.027708216	2.223684211
5.030069815	2.229699248
5.032401342	2.235714286
5.034702798	2.241729323
5.036974184	2.247744361
5.039215499	2.253759398
5.041426744	2.259774436
5.043607917	2.265789474
5.04575902	2.271804511
5.047880052	2.277819549
5.049971014	2.283834586
5.052031904	2.289849624
5.054062724	2.295864662
5.056063473	2.301879699
5.058034152	2.307894737
5.059974759	2.313909774
5.061885296	2.319924812
5.063765762	2.32593985
5.065616158	2.331954887
5.067436482	2.337969925
5.069226736	2.343984962
5.07098692	2.35
5.072705824	2.35600147
5.074372244	2.361975804
5.075986177	2.367923003
5.077547625	2.373843066
5.079056588	2.379735994
5.080513065	2.385601786
5.081917056	2.391440443
5.083268561	2.397251964
5.084567581	2.40303635
5.085814115	2.408793601
5.087008163	2.414523715
5.088149726	2.420226695
5.089238804	2.425902538
5.090275395	2.431551247
5.091259501	2.437172819
5.092191121	2.442767256
5.093070256	2.448334558
5.093896905	2.453874724
5.094671068	2.459387755
5.095392746	2.46487365
5.096061938	2.47033241
5.096678644	2.475764034
5.097242865	2.481168523
5.0977546	2.486545876
5.098213849	2.491896094
5.098620613	2.497219176
5.098974891	2.502515122
5.099276684	2.507783934
5.09952599	2.513025609
5.099722812	2.518240149
5.099867147	2.523427554
5.099958997	2.528587823
5.099998361	2.533720957
5.099949122	2.53883713
5.099722993	2.543961219
5.099315961	2.549094352
5.098728025	2.554236531
5.097959185	2.559387755
5.097009442	2.564548024
5.095878796	2.569717338
5.094567247	2.574895698
5.093074794	2.580083102
5.091401437	2.585279552
5.089547178	2.590485047
5.087512014	2.595699587
5.085295948	2.600923173
5.082898978	2.606155803
5.080321105	2.611397479
5.077562328	2.616648199
5.074622648	2.621907965
5.071502064	2.627176777
5.068200578	2.632454633
5.064718187	2.637741534
5.061054894	2.643037481
5.057210697	2.648342473
5.053185596	2.65365651
5.048979593	2.658979592
5.044592685	2.664311719
5.040024875	2.669652892
5.035276161	2.675003109
5.030346544	2.680362372
5.025236023	2.68573068
5.019944599	2.691108033
5.014472271	2.696494432
5.00881904	2.701889875
5.002984906	2.707294364
4.997037707	2.712731641
4.991384476	2.718344169
4.986093052	2.72415569
4.981163435	2.730166205
4.976595624	2.736375714
4.97238962	2.742784216
4.968545423	2.749391712
4.965063033	2.756198202
4.96194245	2.763203686
4.959183673	2.770408163
4.956786703	2.777811634
4.95475154	2.785414099
4.953078183	2.793215558
4.951766634	2.80121601
4.950816891	2.809415456
4.950228955	2.817813896
4.950002826	2.826411329
4.950138503	2.835207756
4.950635988	2.844203177
4.951495279	2.853397592
4.952716377	2.862791
4.954299281	2.872383402
4.956243993	2.882174798
4.958550511	2.892165187
4.961218836	2.902354571
4.964248968	2.912742948
4.967640906	2.923330318
4.971394652	2.934116683
4.975510204	2.945102041
4.979987563	2.956286393
4.984826728	2.967669738
4.990027701	2.979252078
4.99559048	2.991033411
5.001503759	3
5.007518797	3
5.013533835	3
5.019548872	3
5.02556391	3
5.031578947	3
5.037593985	3
5.043609023	3
5.04962406	3
5.055639098	3
5.061654135	3
5.067669173	3
5.073684211	3
5.079699248	3
5.085714286	3
5.091729323	3
5.097744361	3
5.103759398	3
5.109774436	3
5.115789474	3
5.121804511	3
5.127819549	3
5.133834586	3
5.139849624	3
5.145864662	3
5.151879699	3
5.157894737	3
5.163909774	3
5.169924812	3
5.17593985	3
5.181954887	3
5.187969925	3
5.193984962	3
5.2	3
5.2	2.988069422
5.2	2.976337837
5.2	2.964805246
5.2	2.953471649
5.2	2.942337046
5.2	2.931401436
5.2	2.92066482
5.2	2.910127198
5.2	2.899788569
5.2	2.889648934
5.2	2.879708293
5.2	2.869966646
5.2	2.860423992
5.2	2.851080332
5.2	2.841935666
5.2	2.832989994
5.2	2.824243315
5.2	2.81569563
5.2	2.807346939
5.2	2.799197241
5.2	2.791246537
5.2	2.783494827
5.2	2.775942111
5.2	2.768588388
5.2	2.761433659
5.2	2.754477924
5.2	2.747721183
5.2	2.741163435
5.2	2.734804681
5.2	2.728644921
5.2	2.722684154
5.2	2.716922381
5.2	2.711359602
5.2	2.705942394
5.2	2.700540166
5.2	2.695146984
5.2	2.689762847
5.2	2.684387755
5.2	2.679021708
5.2	2.673664707
5.2	2.668316751
5.2	2.662977839
5.2	2.657647973
5.2	2.652327152
5.2	2.647015377
5.2	2.641712646
5.2	2.636418961
5.2	2.631134321
5.2	2.625858726
5.2	2.620592176
5.2	2.615334671
5.2	2.610086212
5.2	2.604846797
5.2	2.599616428
5.2	2.594395104
5.2	2.589182825
5.2	2.583979592
5.2	2.578785403
5.2	2.57360026
5.2	2.568424162
5.2	2.563257109
5.2	2.558099101
5.2	2.552950139
5.2	2.547810221
5.2	2.542679349
5.2	2.537557522
5.2	2.532440217
5.2	2.5273003
5.2	2.522133247
5.2	2.516939058
5.2	2.511717734
5.2	2.506469275
5.2	2.50119368
5.2	2.495890949
5.2	2.490561083
5.2	2.485204082
5.2	2.479819945
5.2	2.474408672
5.2	2.468970264
5.2	2.46350472
5.2	2.458012041
5.2	2.452492227
5.2	2.446945277
5.2	2.441371191
5.2	2.43576997
5.2	2.430141613
5.2	2.424486121
5.2	2.418803494
5.2	2.413093731
5.2	2.407356832
5.2	2.401592798
5.2	2.395801628
5.2	2.389983323
5.2	2.384137882
5.2	2.378265306
5.2	2.372365594
5.2	2.366438747
5.2	2.360484765
5.2	2.354503646
5.2	2.348496241
5.2	2.342481203
5.2	2.336466165
5.2	2.330451128
5.2	2.32443609
5.2	2.318421053
5.2	2.312406015
5.2	2.306390977
5.2	2.30037594
5.2	2.294360902
5.2	2.288345865
5.2	2.282330827
5.2	2.276315789
5.2	2.270300752
5.2	2.264285714
5.2	2.258270677
5.2	2.252255639
5.2	2.246240602
5.2	2.240225564
5.2	2.234210526
5.2	2.228195489
5.2	2.222180451
5.2	2.216165414
5.2	2.210150376
5.2	2.204135338
5.2	2.198120301
5.2	2.192105263
5.2	2.186090226
5.2	2.180075188
5.2	2.17406015
5.2	2.168045113
5.2	2.162030075
5.2	2.156015038
5.2	2.15
5.2	2.14399853
5.2	2.138024196
5.2	2.132076997
5.2	2.126156934
5.2	2.120264006
5.2	2.114398214
5.2	2.108559557
5.2	2.102748036
5.2	2.09696365
5.2	2.091206399
5.2	2.085476285
5.2	2.079773305
5.2	2.074097462
5.2	2.068448753
5.2	2.062827181
5.2	2.057232744
5.2	2.051665442
5.2	2.046125276
5.2	2.040612245
5.2	2.03512635
5.2	2.02966759
5.2	2.024235966
5.2	2.018831477
5.2	2.013454124
5.2	2.008103906
5.2	2.002780824
5.2	1.997484878
5.2	1.992216066
5.2	1.986974391
5.2	1.981759851
5.2	1.976572446
5.2	1.971412177
5.2	1.966279043
5.2	1.961167957
5.2	1.956066482
5.2	1.950974052
5.2	1.945890667
5.2	1.940816327
5.2	1.935751032
5.2	1.930694782
5.2	1.925647578
5.2	1.920609418
5.2	1.915580304
5.2	1.910560235
5.2	1.905549211
5.2	1.900547233
5.2	1.895554299
5.2	1.890570411
5.2	1.885595568
5.2	1.88062977
5.2	1.875673017
5.2	1.87072531
5.2	1.865786647
5.2	1.86085703
5.2	1.855936458
5.2	1.851024931
5.2	1.846122449
5.2	1.841229012
5.2	1.836344621
5.2	1.831469275
5.2	1.826602974
5.2	1.821745718
5.2	1.816897507
5.2	1.812058341
5.2	1.807228221
5.2	1.802407146
5.2	1.797587201
5.2	1.7927209
5.2	1.787800328
5.2	1.782825485
5.2	1.777796371
5.2	1.772712985
5.2	1.767575329
5.2	1.762383402
5.2	1.757137204
5.2	1.751836735
5.2	1.746481994
5.2	1.741072983
5.2	1.735609701
5.2	1.730092148
5.2	1.724520323
5.2	1.718894228
5.2	1.713213862
5.2	1.707479224
5.2	1.701690316
5.2	1.695847137
5.2	1.689949686
5.2	1.683997965
5.2	1.677991972
5.2	1.671931709
5.2	1.665817175
5.2	1.659648369
5.2	1.653425293
5.2	1.647147945
5.2	1.640816327
5.2	1.634430437
5.2	1.627990276
5.2	1.621495845
5.2	1.614947142
5.2	1.608345865
5.2	1.601729323
5.2	1.595112782
5.2	1.588496241
5.2	1.581879699
5.2	1.575263158
5.2	1.568646617
5.2	1.562030075
5.2	1.555413534
5.2	1.548796992
5.2	1.542180451
5.2	1.53556391
5.2	1.528947368
5.2	1.522330827
5.2	1.515714286
5.2	1.509097744
5.2	1.502481203
5.2	1.495864662
5.2	1.48924812
5.2	1.482631579
5.2	1.476015038
5.2	1.469398496
5.2	1.462781955
5.2	1.456165414
5.2	1.449548872
5.2	1.442932331
5.2	1.436315789
5.2	1.429699248
5.2	1.423082707
5.2	1.416466165
5.2	1.409849624
5.2	1.403233083
5.2	1.396616541
5.2	1.39
5.2	1.383410594
5.2	1.376875459
5.2	1.370394596
5.2	1.363968003
5.2	1.357595681
5.2	1.35127763
5.2	1.34501385
5.2	1.338804342
5.2	1.332649104
5.2	1.326548137
5.2	1.320501442
5.2	1.314509017
5.2	1.308570863
5.2	1.302686981
5.2	1.296857369
5.2	1.291082028
5.2	1.285360959
5.2	1.27969416
5.2	1.274081633
5.2	1.268523376
5.2	1.263019391
5.2	1.257569676
5.2	1.252174233
5.2	1.24683306
5.2	1.241546159
5.2	1.236313528
5.2	1.231135169
5.2	1.22601108
5.2	1.220941263
5.2	1.215925717
5.2	1.210964441
5.2	1.206057437
5.2	1.201204703
5.2	1.196388433
5.2	1.191565097
5.2	1.186732715
5.2	1.181891288
5.2	1.177040816
5.2	1.172181299
5.2	1.167312737
5.2	1.162435129
5.2	1.157548476
5.2	1.152652779
5.2	1.147748036
5.2	1.142834247
5.2	1.137911414
5.2	1.132979535
5.2	1.128038612
5.2	1.123088643
5.2	1.118129629
5.2	1.113161569
5.2	1.108184465
5.2	1.103198315
5.2	1.098203121
5.2	1.093198881
5.2	1.088185596
5.2	1.083163265
5.2	1.07813189
5.2	1.073091469
5.2	1.068042004
5.2	1.062983493
5.2	1.057915936
5.2	1.052839335
5.2	1.047753689
5.2	1.042658997
5.2	1.03755526
5.2	1.032440217
5.2	1.0273003
5.2	1.022133247
5.2	1.016939058
5.2	1.011717734
5.2	1.006469275
5.2	1.00119368
5.2	0.995890949
5.2	0.990561083
5.2	0.985204082
5.2	0.979819945
5.2	0.974408672
5.2	0.968970264
5.2	0.96350472
5.2	0.958012041
5.2	0.952492227
5.2	0.946945277
5.2	0.941371191
5.2	0.93576997
5.2	0.930141613
5.2	0.924486121
5.2	0.918803494
5.2	0.913093731
5.2	0.907356832
5.2	0.901592798
5.2	0.895801628
5.2	0.889983323
5.2	0.884137882
5.2	0.878265306
5.2	0.872365594
5.2	0.866438747
5.2	0.860484765
5.2	0.854503646
5.2	0.848496241
5.2	0.842481203
5.2	0.836466165
5.2	0.830451128
5.2	0.82443609
5.2	0.818421053
5.2	0.812406015
5.2	0.806390977
5.2	0.80037594
5.2	0.794360902
5.2	0.788345865
5.2	0.782330827
5.2	0.776315789
5.2	0.770300752
5.2	0.764285714
5.2	0.758270677
5.2	0.752255639
5.2	0.746240602
5.2	0.740225564
5.2	0.734210526
5.2	0.728195489
5.2	0.722180451
5.2	0.716165414
5.2	0.710150376
5.2	0.704135338
5.2	0.698120301
5.2	0.692105263
5.2	0.686090226
5.2	0.680075188
5.2	0.67406015
5.2	0.668045113
5.2	0.662030075
5.2	0.656015038
5.2	0.65
5.2	0.64399853
5.2	0.638024196
5.2	0.632076997
5.2	0.626156934
5.2	0.620264006
5.2	0.614398214
5.2	0.608559557
5.2	0.602748036
5.2	0.59696365
5.2	0.591206399
5.2	0.585476285
5.2	0.579773305
5.2	0.574097462
5.2	0.568448753
5.2	0.562827181
5.2	0.557232744
5.2	0.551665442
5.2	0.546125276
5.2	0.540612245
5.2	0.53512635
5.2	0.52966759
5.2	0.524235966
5.2	0.518831477
5.2	0.513454124
5.2	0.508103906
5.2	0.502780824
5.2	0.497484878
5.2	0.492216066
5.2	0.486974391
5.2	0.481759851
5.2	0.476572446
5.2	0.471412177
5.2	0.466279043
5.2	0.46116287
5.2	0.456038781
5.2	0.450905648
5.2	0.445763469
5.2	0.440612245
5.2	0.435451976
5.2	0.430282662
5.2	0.425104302
5.2	0.419916898
5.2	0.414720448
5.2	0.409514953
5.2	0.404300413
5.2	0.399076827
5.2	0.393844197
5.2	0.388602521
5.2	0.383351801
5.2	0.378092035
5.2	0.372823223
5.2	0.367545367
5.2	0.362258466
5.2	0.356962519
5.2	0.351657527
5.2	0.34634349
5.2	0.341020408
5.2	0.335688281
5.2	0.330347108
5.2	0.324996891
5.2	0.319637628
5.2	0.31426932
5.2	0.308891967
5.2	0.303505568
5.2	0.298110125
5.2	0.292705636
5.2	0.287268359
5.2	0.281655831
5.2	0.27584431
5.2	0.269833795
5.2	0.263624286
5.2	0.257215784
5.2	0.250608288
5.2	0.243801798
5.2	0.236796314
5.2	0.229591837
5.2	0.222188366
5.2	0.214585901
5.2	0.206784442
5.2	0.19878399
5.2	0.190584544
5.2	0.182186104
5.2	0.173588671
5.2	0.164792244
5.2	0.155796823
5.2	0.146602408
5.2	0.137209
5.2	0.127616598
5.2	0.117825202
5.2	0.107834813
5.2	0.097645429
5.2	0.087257052
5.2	0.076669682
5.2	0.065883317
5.2	0.054897959
5.2	0.043713607
5.2	0.032330262
5.2	0.020747922
5.2	0.008966589
5.198496241	0
5.192481203	0
5.186466165	0
5.180451128	0
5.17443609	0
5.168421053	0
5.162406015	0
5.156390977	0
5.15037594	0
5.144360902	0
5.138345865	0
5.132330827	0
5.126315789	0
5.120300752	0
5.114285714	0
5.108270677	0
5.102255639	0
5.096240602	0
5.090225564	0
5.084210526	0
5.078195489	0
5.072180451	0
5.066165414	0
5.060150376	0
5.054135338	0
5.048120301	0
5.042105263	0
5.036090226	0
5.030075188	0
5.02406015	0
5.018045113	0
5.012030075	0
5.006015038	0
5	0

==> Sections/Shape-optimization-examples/Sound_barrier/Sound_barrier_Figures/shape_Mostafa_N_20.txt <==
5	0
5.007694045	0.013441251
5.014745644	0.026513097
5.021154799	0.039215536
5.026921508	0.051548569
5.032045773	0.063512197
5.036527592	0.075106419
5.040366966	0.086331234
5.043563895	0.097186644
5.046118379	0.107672648
5.048030418	0.117789246
5.049300012	0.127536438
5.049927161	0.136914224
5.049911865	0.145922604
5.049254123	0.154561579
5.047953937	0.162831147
5.046011305	0.170731309
5.043426229	0.178262066
5.040198707	0.185423416
5.03632874	0.192215361
5.031816328	0.1986379
5.026661471	0.204691033
5.020864169	0.21037476
5.014424422	0.215689081
5.00734223	0.220633996
4.999618685	0.225209978
4.991779325	0.229644761
4.984261188	0.234127728
4.977064273	0.238658878
4.970188581	0.243238211
4.963634112	0.247865728
4.957400865	0.252541428
4.95148884	0.257265311
4.945898039	0.262037378
4.940628459	0.266857628
4.935680102	0.271726061
4.931052968	0.276642678
4.926747057	0.281607478
4.922762367	0.286620462
4.919098901	0.291681629
4.915756657	0.29679098
4.912735635	0.301948513
4.910035836	0.307154231
4.90765726	0.312408131
4.905599906	0.317710215
4.903863774	0.323060482
4.902448866	0.328458933
4.901355179	0.333905567
4.900582716	0.339400385
4.900131474	0.344943385
4.900001178	0.350534278
4.90015595	0.356135405
4.900570738	0.361720471
4.901245543	0.367289475
4.902180364	0.372842419
4.903375202	0.378379301
4.904830057	0.383900122
4.906544928	0.389404882
4.908519815	0.394893581
4.91075472	0.400366219
4.91324964	0.405822796
4.916004577	0.411263311
4.919019531	0.416687766
4.922294501	0.422096159
4.925829488	0.427488491
4.929624492	0.432864762
4.933679511	0.438224972
4.937994548	0.443569121
4.942569601	0.448897209
4.94740467	0.454209235
4.952499756	0.459505201
4.957854859	0.464785105
4.963469978	0.470048948
4.969345114	0.47529673
4.975480266	0.480528451
4.981870753	0.485745258
4.988230978	0.491017132
4.994392393	0.496385372
5.000354997	0.50184998
5.00611879	0.507410954
5.011683773	0.513068294
5.017049945	0.518822002
5.022217307	0.524672076
5.027185858	0.530618517
5.031955599	0.536661325
5.036526529	0.5428005
5.040898649	0.549036041
5.045071958	0.555367949
5.049046456	0.561796224
5.052822144	0.568320866
5.056399022	0.574941874
5.059777089	0.581659249
5.062956345	0.588472991
5.065936791	0.5953831
5.068718426	0.602389575
5.071301251	0.609492417
5.073685265	0.616691626
5.075870469	0.623987202
5.077856862	0.631379145
5.079644444	0.638867454
5.081235713	0.646448051
5.082720687	0.653973836
5.084144455	0.661371132
5.085507017	0.668639939
5.086808373	0.675780258
5.088048523	0.682792087
5.089227467	0.689675427
5.090345206	0.696430278
5.091401738	0.70305664
5.092397064	0.709554513
5.093331184	0.715923897
5.094204098	0.722164792
5.095015806	0.728277198
5.095766308	0.734261115
5.096455605	0.740116543
5.097083695	0.745843482
5.097650579	0.751441932
5.098156257	0.756911893
5.098600729	0.762253365
5.098983995	0.767466348
5.099306055	0.772550842
5.09956691	0.777506847
5.099766558	0.782334363
5.099905	0.78703339
5.099982236	0.791603928
5.100000001	0.796051439
5.100000001	0.800507255
5.100000001	0.805027315
5.100000001	0.809611619
5.100000001	0.814260168
5.100000001	0.818972962
5.100000001	0.82375
5.100000001	0.828591283
5.100000001	0.83349681
5.100000001	0.838466581
5.100000001	0.843500597
5.100000001	0.848598858
5.100000001	0.853761363
5.100000001	0.858988113
5.100000001	0.864279107
5.100000001	0.869634345
5.100000001	0.875053828
5.100000001	0.880537556
5.100000001	0.886085528
5.100000001	0.891697745
5.100000001	0.897374206
5.100000001	0.903114912
5.100000001	0.908919862
5.100000001	0.914789057
5.100000001	0.920722496
5.099990205	0.926717557
5.09980164	0.932729008
5.099373082	0.938740458
5.098704531	0.944751908
5.097795988	0.950763359
5.096647452	0.956774809
5.095258923	0.96278626
5.093630403	0.96879771
5.091761889	0.97480916
5.089653383	0.980820611
5.087304884	0.986832061
5.084716393	0.992843511
5.081887909	0.998854962
5.078819433	1.004866412
5.075510964	1.010877863
5.071962503	1.016889313
5.068174049	1.022900763
5.064145602	1.028912214
5.059877163	1.034923664
5.055368732	1.040935115
5.050620307	1.046946565
5.045631891	1.052958015
5.040403481	1.058969466
5.034935079	1.064980916
5.029226685	1.070992366
5.023318297	1.077002032
5.017729899	1.082986714
5.012621486	1.088939274
5.007993058	1.094859711
5.003844615	1.100748026
5.000176157	1.106604219
4.996987685	1.112428289
4.994279197	1.118220238
4.992050695	1.123980064
4.990302178	1.129707768
4.989033645	1.135403349
4.988245098	1.141066808
4.987936537	1.146698146
4.98810796	1.15229736
4.988759368	1.157864453
4.989890762	1.163399423
4.99150214	1.168902271
4.993593504	1.174372997
4.996164853	1.1798116
4.999216187	1.185218082
5.002747506	1.190592441
5.00675881	1.195934677
5.011250099	1.201244792
5.016221374	1.206522784
5.021672633	1.211768654
5.027551635	1.216983567
5.033328599	1.222179342
5.03886557	1.227359055
5.044162548	1.232522708
5.049219535	1.237670299
5.054036528	1.242801829
5.058613529	1.247917298
5.062950537	1.253016706
5.067047553	1.258100052
5.070904577	1.263167338
5.074521607	1.268218562
5.077898645	1.273253726
5.081035691	1.278272828
5.083932744	1.283275869
5.086589805	1.288262849
5.089006872	1.293233768
5.091183948	1.298188625
5.093121031	1.303127422
5.094818121	1.308050157
5.096275219	1.312956832
5.097492324	1.317847445
5.098469436	1.322721997
5.099206556	1.327580488
5.099703684	1.332422918
5.099960819	1.337249286
5.100000001	1.342072869
5.100000001	1.34700134
5.100000001	1.352058301
5.100000001	1.35724375
5.100000001	1.362557689
5.100000001	1.368000117
5.100000001	1.373571033
5.100000001	1.379270439
5.100000001	1.385098333
5.100000001	1.391054717
5.100000001	1.39713959
5.100000001	1.403352951
5.100000001	1.409694802
5.100000001	1.416165142
5.100000001	1.422763971
5.100000001	1.429491288
5.100000001	1.436347095
5.100000001	1.443331391
5.100000001	1.450444176
5.100000001	1.45768545
5.100000001	1.465055212
5.100000001	1.472553464
5.100000001	1.480180205
5.100000001	1.487935435
5.100000001	1.495819154
5.099963581	1.503802226
5.099650007	1.511692063
5.09901521	1.519453412
5.09805919	1.527086271
5.096781948	1.534590642
5.095183484	1.541966523
5.093263797	1.549213915
5.091022887	1.556332819
5.088460755	1.563323233
5.0855774	1.570185158
5.082372823	1.576918594
5.078847023	1.583523542
5.075000001	1.59
5.070831756	1.596347969
5.066342288	1.602567449
5.061531598	1.608658441
5.056399686	1.614620943
5.050946551	1.620454956
5.045172193	1.62616048
5.039076613	1.631737515
5.03265981	1.637186061
5.025921785	1.642506119
5.018862537	1.647697687
5.011482067	1.652760766
5.003780374	1.657695356
4.995845595	1.662521287
4.988159198	1.667346891
4.980794024	1.672188556
4.973750073	1.677046282
4.967027344	1.681920069
4.960625837	1.686809918
4.954545553	1.691715827
4.948786492	1.696637798
4.943348653	1.70157583
4.938232037	1.706529922
4.933436643	1.711500076
4.928962472	1.716486292
4.924809524	1.721488568
4.920977798	1.726506905
4.917467294	1.731541304
4.914278013	1.736591763
4.911409955	1.741658284
4.908863119	1.746740866
4.906637506	1.751839509
4.904733115	1.756954213
4.903149947	1.762084978
4.901888001	1.767231805
4.900947278	1.772394692
4.900327777	1.777573641
4.900029499	1.782768651
4.90002141	1.787982344
4.900161918	1.793226684
4.900433568	1.798503147
4.900836359	1.803811732
4.901370292	1.809152439
4.902035366	1.814525268
4.902831581	1.81993022
4.903758937	1.825367294
4.904817435	1.83083649
4.906007074	1.836337808
4.907327854	1.841871249
4.908779775	1.847436812
4.910362838	1.853034497
4.912077043	1.858664304
4.913922388	1.864326234
4.915898875	1.870020286
4.918006503	1.87574646
4.920245272	1.881504756
4.922615183	1.887295175
4.925116235	1.893117716
4.927748428	1.898972379
4.930511763	1.904859165
4.933406239	1.910778072
4.936431856	1.916729102
4.939588615	1.922712255
4.94280113	1.928721374
4.945779912	1.934732824
4.94849641	1.940744275
4.950950626	1.946755725
4.953142559	1.952767176
4.95507221	1.958778626
4.956739578	1.964790076
4.958144663	1.970801527
4.959287466	1.976812977
4.960167986	1.982824427
4.960786224	1.988835878
4.961142179	1.994847328
4.961235851	2.000858779
4.961067241	2.006870229
4.960636348	2.012881679
4.959943172	2.01889313
4.958987714	2.02490458
4.957769974	2.030916031
4.95628995	2.036927481
4.954547644	2.042938931
4.952543056	2.048950382
4.950276185	2.054961832
4.947747031	2.060973282
4.944955595	2.066984733
4.941901876	2.072996183
4.938744685	2.078993357
4.936000155	2.084929855
4.933707989	2.090802109
4.931868186	2.096610119
4.930480748	2.102353884
4.929545673	2.108033404
4.929062963	2.11364868
4.929032616	2.119199712
4.929454633	2.124686498
4.930329014	2.130109041
4.931655758	2.135467339
4.933434867	2.140761392
4.935666339	2.145991201
4.938350175	2.151156765
4.941486375	2.156258085
4.945074939	2.161295161
4.949115867	2.166267991
4.953609159	2.171176578
4.958554814	2.17602092
4.963952833	2.180801017
4.969803216	2.18551687
4.976105963	2.190168478
4.982861074	2.194755842
4.990068549	2.199278961
4.997728387	2.203737836
5.00560402	2.208181633
5.013042516	2.212746052
5.020006023	2.21743896
5.026494541	2.222260358
5.032508071	2.227210244
5.038046613	2.23228862
5.043110165	2.237495484
5.04769873	2.242830837
5.051812306	2.24829468
5.055450893	2.253887011
5.058614492	2.259607832
5.061303102	2.265457141
5.063516724	2.27143494
5.065255357	2.277541227
5.066519002	2.283776004
5.067307658	2.290139269
5.067621326	2.296631024
5.067460005	2.303251267
5.066823696	2.31
5.065712398	2.316877222
5.064126112	2.323882932
5.062064837	2.331017132
5.059528573	2.338279821
5.056517321	2.345670998
5.053031081	2.353190665
5.049296978	2.360773556
5.045848227	2.368266454
5.042707008	2.375662986
5.03987332	2.38296315
5.037347165	2.390166948
5.035128542	2.397274379
5.03321745	2.404285444
5.031613891	2.411200141
5.030317863	2.418018472
5.029329368	2.424740436
5.028648404	2.431366033
5.028274973	2.437895264
5.028209073	2.444328128
5.028450705	2.450664625
5.028999869	2.456904755
5.029856565	2.463048518
5.031020794	2.469095915
5.032492554	2.475046945
5.034271846	2.480901608
5.03635867	2.486659905
5.038753025	2.492321834
5.041454913	2.497887397
5.044464333	2.503356593
5.047781285	2.508729423
5.051405769	2.514005885
5.055186633	2.51922282
5.0588221	2.524453776
5.062303801	2.529700793
5.065631736	2.534963872
5.068805905	2.540243011
5.071826309	2.545538212
5.074692946	2.550849473
5.077405817	2.556176796
5.079964922	2.56152018
5.082370261	2.566879625
5.084621834	2.572255132
5.086719642	2.577646699
5.088663683	2.583054327
5.090453958	2.588478017
5.092090467	2.593917768
5.093573211	2.59937358
5.094902188	2.604845453
5.0960774	2.610333387
5.097098845	2.615837382
5.097966524	2.621357438
5.098680438	2.626893556
5.099240585	2.632445735
5.099646967	2.638013974
5.099899582	2.643598275
5.099998432	2.649198637
5.099882001	2.65479146
5.099446056	2.660336756
5.098688889	2.665833867
5.097610499	2.671282796
5.096210886	2.676683541
5.094490051	2.682036103
5.092447993	2.687340481
5.090084713	2.692596676
5.087400211	2.697804688
5.084394485	2.702964516
5.081067538	2.708076161
5.077419367	2.713139623
5.073449975	2.718154901
5.069159359	2.723121995
5.064547521	2.728040907
5.059614461	2.732911635
5.054360178	2.737734179
5.048784672	2.74250854
5.042887944	2.747234718
5.036669993	2.751912713
5.03013082	2.756542524
5.023270424	2.761124151
5.016088806	2.765657596
5.008585965	2.770142857
5.000761902	2.774579934
4.993011042	2.779139746
4.985898258	2.784067071
4.979427918	2.789363801
4.973600023	2.795029937
4.968414573	2.801065479
4.963871569	2.807470427
4.959971009	2.814244781
4.956712895	2.821388541
4.954097226	2.828901707
4.952124002	2.836784278
4.950793223	2.845036256
4.950104888	2.853657639
4.950059	2.862648429
4.950655556	2.872008624
4.951894557	2.881738225
4.953776003	2.891837233
4.956299895	2.902305646
4.959466231	2.913143465
4.963275013	2.92435069
4.967726239	2.935927321
4.972819911	2.947873357
4.978556028	2.9601888
4.98493459	2.972873649
4.991955597	2.985927903
4.999619049	2.999351564
5.007633588	3
5.015648855	3
5.023664122	3
5.031679389	3
5.039694656	3
5.047709924	3
5.055725191	3
5.063740458	3
5.071755725	3
5.079770992	3
5.08778626	3
5.095801527	3
5.103816794	3
5.111832061	3
5.119847328	3
5.127862595	3
5.135877863	3
5.14389313	3
5.151908397	3
5.159923664	3
5.167938931	3
5.175954198	3
5.183969466	3
5.191984733	3
5.2	3
5.2	2.986558749
5.2	2.973486903
5.2	2.960784464
5.2	2.948451431
5.2	2.936487803
5.2	2.924893581
5.2	2.913668766
5.2	2.902813356
5.2	2.892327352
5.2	2.882210754
5.2	2.872463562
5.2	2.863085776
5.2	2.854077396
5.2	2.845438421
5.2	2.837168853
5.2	2.829268691
5.2	2.821737934
5.2	2.814576584
5.2	2.807784639
5.2	2.8013621
5.2	2.795308967
5.2	2.78962524
5.2	2.784310919
5.2	2.779366004
5.2	2.774790022
5.2	2.770355239
5.2	2.765872272
5.2	2.761341122
5.2	2.756761789
5.2	2.752134272
5.2	2.747458572
5.2	2.742734689
5.2	2.737962622
5.2	2.733142372
5.2	2.728273939
5.2	2.723357322
5.2	2.718392522
5.2	2.713379538
5.2	2.708318371
5.2	2.70320902
5.2	2.698051487
5.2	2.692845769
5.2	2.687591869
5.2	2.682289785
5.2	2.676939518
5.2	2.671541067
5.2	2.666094433
5.2	2.660599615
5.2	2.655056615
5.2	2.649465722
5.2	2.643864595
5.2	2.638279529
5.2	2.632710525
5.2	2.627157581
5.2	2.621620699
5.2	2.616099878
5.2	2.610595118
5.2	2.605106419
5.2	2.599633781
5.2	2.594177204
5.2	2.588736689
5.2	2.583312234
5.2	2.577903841
5.2	2.572511509
5.2	2.567135238
5.2	2.561775028
5.2	2.556430879
5.2	2.551102791
5.2	2.545790765
5.2	2.540494799
5.2	2.535214895
5.2	2.529951052
5.2	2.52470327
5.2	2.519471549
5.2	2.514254742
5.2	2.508982868
5.2	2.503614628
5.2	2.49815002
5.2	2.492589046
5.2	2.486931706
5.2	2.481177998
5.2	2.475327924
5.2	2.469381483
5.2	2.463338675
5.2	2.4571995
5.2	2.450963959
5.2	2.444632051
5.2	2.438203776
5.2	2.431679134
5.2	2.425058126
5.2	2.418340751
5.2	2.411527009
5.2	2.4046169
5.2	2.397610425
5.2	2.390507583
5.2	2.383308374
5.2	2.376012798
5.2	2.368620855
5.2	2.361132546
5.2	2.353551949
5.2	2.346026164
5.2	2.338628868
5.2	2.331360061
5.2	2.324219742
5.2	2.317207913
5.2	2.310324573
5.2	2.303569722
5.2	2.29694336
5.2	2.290445487
5.2	2.284076103
5.2	2.277835208
5.2	2.271722802
5.2	2.265738885
5.2	2.259883457
5.2	2.254156518
5.2	2.248558068
5.2	2.243088107
5.2	2.237746635
5.2	2.232533652
5.2	2.227449158
5.2	2.222493153
5.2	2.217665637
5.2	2.21296661
5.2	2.208396072
5.2	2.203948561
5.2	2.199492745
5.2	2.194972685
5.2	2.190388381
5.2	2.185739832
5.2	2.181027038
5.2	2.17625
5.2	2.171408717
5.2	2.16650319
5.2	2.161533419
5.2	2.156499403
5.2	2.151401142
5.2	2.146238637
5.2	2.141011887
5.2	2.135720893
5.2	2.130365655
5.2	2.124946172
5.2	2.119462444
5.2	2.113914472
5.2	2.108302255
5.2	2.102625794
5.2	2.096885088
5.2	2.091080138
5.2	2.085210943
5.2	2.079277504
5.2	2.073282443
5.2	2.067270992
5.2	2.061259542
5.2	2.055248092
5.2	2.049236641
5.2	2.043225191
5.2	2.03721374
5.2	2.03120229
5.2	2.02519084
5.2	2.019179389
5.2	2.013167939
5.2	2.007156489
5.2	2.001145038
5.2	1.995133588
5.2	1.989122137
5.2	1.983110687
5.2	1.977099237
5.2	1.971087786
5.2	1.965076336
5.2	1.959064885
5.2	1.953053435
5.2	1.947041985
5.2	1.941030534
5.2	1.935019084
5.2	1.929007634
5.2	1.922997968
5.2	1.917013286
5.2	1.911060726
5.2	1.905140289
5.2	1.899251974
5.2	1.893395781
5.2	1.887571711
5.2	1.881779762
5.2	1.876019936
5.2	1.870292232
5.2	1.864596651
5.2	1.858933192
5.2	1.853301854
5.2	1.84770264
5.2	1.842135547
5.2	1.836600577
5.2	1.831097729
5.2	1.825627003
5.2	1.8201884
5.2	1.814781918
5.2	1.809407559
5.2	1.804065323
5.2	1.798755208
5.2	1.793477216
5.2	1.788231346
5.2	1.783016433
5.2	1.777820658
5.2	1.772640945
5.2	1.767477292
5.2	1.762329701
5.2	1.757198171
5.2	1.752082702
5.2	1.746983294
5.2	1.741899948
5.2	1.736832662
5.2	1.731781438
5.2	1.726746274
5.2	1.721727172
5.2	1.716724131
5.2	1.711737151
5.2	1.706766232
5.2	1.701811375
5.2	1.696872578
5.2	1.691949843
5.2	1.687043168
5.2	1.682152555
5.2	1.677278003
5.2	1.672419512
5.2	1.667577082
5.2	1.662750714
5.2	1.657927131
5.2	1.65299866
5.2	1.647941699
5.2	1.64275625
5.2	1.637442311
5.2	1.631999883
5.2	1.626428967
5.2	1.620729561
5.2	1.614901667
5.2	1.608945283
5.2	1.60286041
5.2	1.596647049
5.2	1.590305198
5.2	1.583834858
5.2	1.577236029
5.2	1.570508712
5.2	1.563652905
5.2	1.556668609
5.2	1.549555824
5.2	1.54231455
5.2	1.534944788
5.2	1.527446536
5.2	1.519819795
5.2	1.512064565
5.2	1.504180846
5.2	1.496197774
5.2	1.488307937
5.2	1.480546588
5.2	1.472913729
5.2	1.465409358
5.2	1.458033477
5.2	1.450786085
5.2	1.443667181
5.2	1.436676767
5.2	1.429814842
5.2	1.423081406
5.2	1.416476458
5.2	1.41
5.2	1.403652031
5.2	1.397432551
5.2	1.391341559
5.2	1.385379057
5.2	1.379545044
5.2	1.37383952
5.2	1.368262485
5.2	1.362813939
5.2	1.357493881
5.2	1.352302313
5.2	1.347239234
5.2	1.342304644
5.2	1.337478713
5.2	1.332653109
5.2	1.327811444
5.2	1.322953718
5.2	1.318079931
5.2	1.313190082
5.2	1.308284173
5.2	1.303362202
5.2	1.29842417
5.2	1.293470078
5.2	1.288499924
5.2	1.283513708
5.2	1.278511432
5.2	1.273493095
5.2	1.268458696
5.2	1.263408237
5.2	1.258341716
5.2	1.253259134
5.2	1.248160491
5.2	1.243045787
5.2	1.237915022
5.2	1.232768195
5.2	1.227605308
5.2	1.222426359
5.2	1.217231349
5.2	1.212017656
5.2	1.206773316
5.2	1.201496853
5.2	1.196188268
5.2	1.190847561
5.2	1.185474732
5.2	1.18006978
5.2	1.174632706
5.2	1.16916351
5.2	1.163662192
5.2	1.158128751
5.2	1.152563188
5.2	1.146965503
5.2	1.141335696
5.2	1.135673766
5.2	1.129979714
5.2	1.12425354
5.2	1.118495244
5.2	1.112704825
5.2	1.106882284
5.2	1.101027621
5.2	1.095140835
5.2	1.089221928
5.2	1.083270898
5.2	1.077287745
5.2	1.071278626
5.2	1.065267176
5.2	1.059255725
5.2	1.053244275
5.2	1.047232824
5.2	1.041221374
5.2	1.035209924
5.2	1.029198473
5.2	1.023187023
5.2	1.017175573
5.2	1.011164122
5.2	1.005152672
5.2	0.999141221
5.2	0.993129771
5.2	0.987118321
5.2	0.98110687
5.2	0.97509542
5.2	0.969083969
5.2	0.963072519
5.2	0.957061069
5.2	0.951049618
5.2	0.945038168
5.2	0.939026718
5.2	0.933015267
5.2	0.927003817
5.2	0.921006643
5.2	0.915070145
5.2	0.909197891
5.2	0.903389881
5.2	0.897646116
5.2	0.891966596
5.2	0.88635132
5.2	0.880800288
5.2	0.875313502
5.2	0.869890959
5.2	0.864532661
5.2	0.859238608
5.2	0.854008799
5.2	0.848843235
5.2	0.843741915
5.2	0.838704839
5.2	0.833732009
5.2	0.828823422
5.2	0.82397908
5.2	0.819198983
5.2	0.81448313
5.2	0.809831522
5.2	0.805244158
5.2	0.800721039
5.2	0.796262164
5.2	0.791818367
5.2	0.787253948
5.2	0.78256104
5.2	0.777739642
5.2	0.772789756
5.2	0.76771138
5.2	0.762504516
5.2	0.757169163
5.2	0.75170532
5.2	0.746112989
5.2	0.740392168
5.2	0.734542859
5.2	0.72856506
5.2	0.722458773
5.2	0.716223996
5.2	0.709860731
5.2	0.703368976
5.2	0.696748733
5.2	0.69
5.2	0.683122778
5.2	0.676117068
5.2	0.668982868
5.2	0.661720179
5.2	0.654329002
5.2	0.646809335
5.2	0.639226444
5.2	0.631733546
5.2	0.624337014
5.2	0.61703685
5.2	0.609833052
5.2	0.602725621
5.2	0.595714556
5.2	0.588799859
5.2	0.581981528
5.2	0.575259564
5.2	0.568633967
5.2	0.562104736
5.2	0.555671872
5.2	0.549335375
5.2	0.543095245
5.2	0.536951482
5.2	0.530904085
5.2	0.524953055
5.2	0.519098392
5.2	0.513340095
5.2	0.507678166
5.2	0.502112603
5.2	0.496643407
5.2	0.491270577
5.2	0.485994115
5.2	0.48077718
5.2	0.475546224
5.2	0.470299207
5.2	0.465036128
5.2	0.459756989
5.2	0.454461788
5.2	0.449150527
5.2	0.443823204
5.2	0.43847982
5.2	0.433120375
5.2	0.427744868
5.2	0.422353301
5.2	0.416945673
5.2	0.411521983
5.2	0.406082232
5.2	0.40062642
5.2	0.395154547
5.2	0.389666613
5.2	0.384162618
5.2	0.378642562
5.2	0.373106444
5.2	0.367554265
5.2	0.361986026
5.2	0.356401725
5.2	0.350801363
5.2	0.34520854
5.2	0.339663244
5.2	0.334166133
5.2	0.328717204
5.2	0.323316459
5.2	0.317963897
5.2	0.312659519
5.2	0.307403324
5.2	0.302195312
5.2	0.297035484
5.2	0.291923839
5.2	0.286860377
5.2	0.281845099
5.2	0.276878005
5.2	0.271959093
5.2	0.267088365
5.2	0.262265821
5.2	0.25749146
5.2	0.252765282
5.2	0.248087287
5.2	0.243457476
5.2	0.238875849
5.2	0.234342404
5.2	0.229857143
5.2	0.225420066
5.2	0.220860254
5.2	0.215932929
5.2	0.210636199
5.2	0.204970063
5.2	0.198934521
5.2	0.192529573
5.2	0.185755219
5.2	0.178611459
5.2	0.171098293
5.2	0.163215722
5.2	0.154963744
5.2	0.146342361
5.2	0.137351571
5.2	0.127991376
5.2	0.118261775
5.2	0.108162767
5.2	0.097694354
5.2	0.086856535
5.2	0.07564931
5.2	0.064072679
5.2	0.052126643
5.2	0.0398112
5.2	0.027126351
5.2	0.014072097
5.2	0.000648436
5.192366412	0
5.184351145	0
5.176335878	0
5.168320611	0
5.160305344	0
5.152290076	0
5.144274809	0
5.136259542	0
5.128244275	0
5.120229008	0
5.11221374	0
5.104198473	0
5.096183206	0
5.088167939	0
5.080152672	0
5.072137405	0
5.064122137	0
5.05610687	0
5.048091603	0
5.040076336	0
5.032061069	0
5.024045802	0
5.016030534	0
5.008015267	0
5	0

==> to-do.txt <==
1. Introduction: GIFT and PHT-splines, after line 45

Ahmed: 
- I put references related to Sommerfeld condition. 
- Since, this paper deals only with 2D problems, I mentioned that clearly in eq.(3). 
- I added some references in line 34.
- I added more references to IGA-shape-optimization for different applications in lines 35:40.
- I modified and added some references to the last paragraph. Please read and if you want to modify something more, or if you see there references are exaggerated, it is ok,we can remove some references.
- We need to remove all NURBS 3D definitions.

Javier: 
done. I removed NURBS 3D definition and its mention across the article.










2. Section 2.3 on PHT-splines




3. Ahmed: please add the description of the horn problem
Ahmed: 
- I replace R with R_omega only with this example, because we refer usually to the reflection with R. I think it is better to unify it in the whole manuscript.
- I finished it but I need to revise it again after Javier's contribution. 



4. Ahmed: please add source point in figure 9
Ahmed: done.  









5. 

%%%%% 

1. Figure 7: please change it slightly, so it doesn't look exactly the same as in your paper: add x and y, remove text "optimisation is applied only to this side", instead show this side in thick read line; 
Ahmed: done

  
2. Add one more figure for the barrier with the outer circle and showing domains with $\Sigma$, $\Gamma_0$, $\Gamma$, $\Omega$

Ahmed: done.  



3. Figure 8: please restore legend (it must be somewhere)
Ahmed: done, I suggest to remove the control polygon and put only the control points as we did in our EABE paper, because the plot is so crowded and I could not distinguish between the curves. 




4. Section 3.3: the horn problem. Please add figure 16 from your paper, but without text "optimisation if applied to this red part". Instead, add sizes similarly to Figure 3 in
https://reader.elsevier.com/reader/sd/pii/S0165212521000305?token=B804F645C53718CE2D578CB0E785327658D4EFF89914467E50099109B89BA3DC0E28C2F6AF8335EF39B0D492073F4E35&originRegion=us-east-1&originCreation=20220204061647

Ahmed: done.  





5. For the horn problem: please add your results (data files and the plot) for reflection spectra for reference shape and optimized shapes (figures 19 and 22, but for IGABEM only)
6. Add figures 20 from your paper (later we'll add our shapes and compare)


Ahmed: done.  We need to unify the legend of figure 16 with that of figure 11. Once we decide, i will do it.

